A one-dimensional reduced plasma model for the electrical treeing

Plasma models, consisting of advection-diffusion Partial Differential Equations coupled with chemical reactions, are widely adopted to describe corona, streamers and dielectric barrier discharges. However, the complex geometry of the electrical treeing represents an obstacle for numerical simulations. We develop a reduced one-dimensional formulation of a plasma model for the electrical treeing, describing the evolution of charge concentrations under the effect of an electric field. The reduced system consists of weakly coupled advection-diffusion-reaction equations for charge concentrations inside the treeing and on the dielectric surface, coupled with production-destruction Ordinary Differential Equations for the dipole moment. A numerical scheme based on Finite Volumes and Patankar-type methods allows efficient simulations, while preserving key physical properties. The model is tested on increasingly complex geometries, from a straight line to a realistic electrical treeing.

==> data/Eg_0.csv <==
arc_length,field
0.000000e+00,-7.959656e-23
9.999999e-08,-7.959656e-23
2.000000e-07,-7.959656e-23
3.000000e-07,-7.959656e-23
4.000000e-07,-7.959656e-23
5.000000e-07,-7.959656e-23
6.000000e-07,-7.959656e-23
7.000000e-07,-7.959656e-23
8.000000e-07,-7.959656e-23
9.000000e-07,-7.959656e-23
1.000000e-06,-7.959656e-23
1.100000e-06,-8.942330e-23
1.200000e-06,-8.942330e-23
1.300000e-06,-8.942330e-23
1.400000e-06,-8.942330e-23
1.500000e-06,-8.942330e-23
1.600000e-06,-8.942330e-23
1.700000e-06,-8.942330e-23
1.800000e-06,-8.942330e-23
1.900000e-06,-8.942330e-23
2.000000e-06,-8.942330e-23
2.100000e-06,-1.004632e-22
2.200000e-06,-1.004632e-22
2.300000e-06,-1.004632e-22
2.400000e-06,-1.004632e-22
2.500000e-06,-1.004632e-22
2.600000e-06,-1.004632e-22
2.700000e-06,-1.004632e-22
2.800000e-06,-1.004632e-22
2.900000e-06,-1.004632e-22
3.000000e-06,-1.004632e-22
3.100000e-06,-1.128661e-22
3.200000e-06,-1.128661e-22
3.300000e-06,-1.128661e-22
3.400000e-06,-1.128661e-22
3.500000e-06,-1.128661e-22
3.600000e-06,-1.128661e-22
3.700000e-06,-1.128661e-22
3.800000e-06,-1.128661e-22
3.900000e-06,-1.128661e-22
4.000000e-06,-1.128661e-22
4.100000e-06,-1.268002e-22
4.200000e-06,-1.268002e-22
4.300000e-06,-1.268002e-22
4.400000e-06,-1.268002e-22
4.500000e-06,-1.268002e-22
4.600000e-06,-1.268002e-22
4.700000e-06,-1.268002e-22
4.800000e-06,-1.268002e-22
4.900000e-06,-1.268002e-22
5.000000e-06,-1.268002e-22
5.100000e-06,-1.424545e-22
5.200000e-06,-1.424545e-22
5.300000e-06,-1.424545e-22
5.400000e-06,-1.424545e-22
5.500000e-06,-1.424545e-22
5.600000e-06,-1.424545e-22
5.700000e-06,-1.424545e-22
5.800000e-06,-1.424545e-22
5.900000e-06,-1.424545e-22
6.000000e-06,-1.424545e-22
6.100000e-06,-1.600415e-22
6.200000e-06,-1.600415e-22
6.300000e-06,-1.600415e-22
6.400000e-06,-1.600415e-22
6.500000e-06,-1.600415e-22
6.600000e-06,-1.600415e-22
6.700000e-06,-1.600415e-22
6.800000e-06,-1.600415e-22
6.900000e-06,-1.600415e-22
7.000000e-06,-1.600415e-22
7.100000e-06,-1.797997e-22
7.200000e-06,-1.797997e-22
7.300000e-06,-1.797997e-22
7.400000e-06,-1.797997e-22
7.500000e-06,-1.797997e-22
7.600000e-06,-1.797997e-22
7.700000e-06,-1.797997e-22
7.799999e-06,-1.797997e-22
7.900000e-06,-1.797997e-22
8.000000e-06,-1.797997e-22
8.100000e-06,-2.019972e-22
8.200000e-06,-2.019972e-22
8.300000e-06,-2.019972e-22
8.399999e-06,-2.019972e-22
8.500000e-06,-2.019972e-22
8.600000e-06,-2.019972e-22
8.700000e-06,-2.019972e-22
8.800000e-06,-2.019972e-22
8.900000e-06,-2.019972e-22
8.999999e-06,-2.019972e-22
9.100000e-06,-2.269351e-22
9.200000e-06,-2.269351e-22
9.300000e-06,-2.269351e-22
9.400000e-06,-2.269351e-22
9.500000e-06,-2.269351e-22
9.599999e-06,-2.269351e-22
9.700000e-06,-2.269351e-22
9.800000e-06,-2.269351e-22
9.900000e-06,-2.269351e-22
1.000000e-05,-2.269351e-22
1.010000e-05,-2.549518e-22
1.020000e-05,-2.549518e-22
1.030000e-05,-2.549518e-22
1.040000e-05,-2.549518e-22
1.050000e-05,-2.549518e-22
1.060000e-05,-2.549518e-22
1.070000e-05,-2.549518e-22
1.080000e-05,-2.549518e-22
1.090000e-05,-2.549518e-22
1.100000e-05,-2.549518e-22
1.110000e-05,-2.864273e-22
1.120000e-05,-2.864273e-22
1.130000e-05,-2.864273e-22
1.140000e-05,-2.864273e-22
1.150000e-05,-2.864273e-22
1.160000e-05,-2.864273e-22
1.170000e-05,-2.864273e-22
1.180000e-05,-2.864273e-22
1.190000e-05,-2.864273e-22
1.200000e-05,-2.864273e-22
1.210000e-05,-3.217887e-22
1.220000e-05,-3.217887e-22
1.230000e-05,-3.217887e-22
1.240000e-05,-3.217887e-22
1.250000e-05,-3.217887e-22
1.260000e-05,-3.217887e-22
1.270000e-05,-3.217887e-22
1.280000e-05,-3.217887e-22
1.290000e-05,-3.217887e-22
1.300000e-05,-3.217887e-22
1.310000e-05,-3.615157e-22
1.320000e-05,-3.615157e-22
1.330000e-05,-3.615157e-22
1.340000e-05,-3.615157e-22
1.350000e-05,-3.615157e-22
1.360000e-05,-3.615157e-22
1.370000e-05,-3.615157e-22
1.380000e-05,-3.615157e-22
1.390000e-05,-3.615157e-22
1.400000e-05,-3.615157e-22
1.410000e-05,-4.061473e-22
1.420000e-05,-4.061473e-22
1.430000e-05,-4.061473e-22
1.440000e-05,-4.061473e-22
1.450000e-05,-4.061473e-22
1.460000e-05,-4.061473e-22
1.470000e-05,-4.061473e-22
1.480000e-05,-4.061473e-22
1.490000e-05,-4.061473e-22
1.500000e-05,-4.061473e-22
1.510000e-05,-4.562889e-22
1.520000e-05,-4.562889e-22
1.530000e-05,-4.562889e-22
1.540000e-05,-4.562889e-22
1.550000e-05,-4.562889e-22
1.560000e-05,-4.562889e-22
1.570000e-05,-4.562889e-22
1.580000e-05,-4.562889e-22
1.590000e-05,-4.562889e-22
1.600000e-05,-4.562889e-22
1.610000e-05,-5.126209e-22
1.620000e-05,-5.126209e-22
1.630000e-05,-5.126209e-22
1.640000e-05,-5.126209e-22
1.650000e-05,-5.126209e-22
1.660000e-05,-5.126209e-22
1.670000e-05,-5.126209e-22
1.680000e-05,-5.126209e-22
1.690000e-05,-5.126209e-22
1.700000e-05,-5.126209e-22
1.710000e-05,-5.759074e-22
1.720000e-05,-5.759074e-22
1.730000e-05,-5.759074e-22
1.740000e-05,-5.759074e-22
1.750000e-05,-5.759074e-22
1.760000e-05,-5.759074e-22
1.770000e-05,-5.759074e-22
1.780000e-05,-5.759074e-22
1.790000e-05,-5.759074e-22
1.800000e-05,-5.759074e-22
1.810000e-05,-6.470071e-22
1.820000e-05,-6.470071e-22
1.830000e-05,-6.470071e-22
1.840000e-05,-6.470071e-22
1.850000e-05,-6.470071e-22
1.860000e-05,-6.470071e-22
1.870000e-05,-6.470071e-22
1.880000e-05,-6.470071e-22
1.890000e-05,-6.470071e-22
1.900000e-05,-6.470071e-22
1.910000e-05,-7.268845e-22
1.920000e-05,-7.268845e-22
1.930000e-05,-7.268845e-22
1.940000e-05,-7.268845e-22
1.950000e-05,-7.268845e-22
1.960000e-05,-7.268845e-22
1.970000e-05,-7.268845e-22
1.980000e-05,-7.268845e-22
1.990000e-05,-7.268845e-22
2.000000e-05,-7.268845e-22
2.010000e-05,-8.166234e-22
2.020000e-05,-8.166234e-22
2.030000e-05,-8.166234e-22
2.040000e-05,-8.166234e-22
2.050000e-05,-8.166234e-22
2.060000e-05,-8.166234e-22
2.070000e-05,-8.166234e-22
2.080000e-05,-8.166234e-22
2.090000e-05,-8.166234e-22
2.100000e-05,-8.166234e-22
2.110000e-05,-9.174410e-22
2.120000e-05,-9.174410e-22
2.130000e-05,-9.174410e-22
2.140000e-05,-9.174410e-22
2.150000e-05,-9.174410e-22
2.160000e-05,-9.174410e-22
2.170000e-05,-9.174410e-22
2.180000e-05,-9.174410e-22
2.190000e-05,-9.174410e-22
2.200000e-05,-9.174410e-22
2.210000e-05,-1.030705e-21
2.220000e-05,-1.030705e-21
2.230000e-05,-1.030705e-21
2.240000e-05,-1.030705e-21
2.250000e-05,-1.030705e-21
2.260000e-05,-1.030705e-21
2.270000e-05,-1.030705e-21
2.280000e-05,-1.030705e-21
2.290000e-05,-1.030705e-21
2.300000e-05,-1.030705e-21
2.310000e-05,-1.157953e-21
2.320000e-05,-1.157953e-21
2.330000e-05,-1.157953e-21
2.340000e-05,-1.157953e-21
2.350000e-05,-1.157953e-21
2.360000e-05,-1.157953e-21
2.370000e-05,-1.157953e-21
2.380000e-05,-1.157953e-21
2.390000e-05,-1.157953e-21
2.400000e-05,-1.157953e-21
2.410000e-05,-1.300910e-21
2.420000e-05,-1.300910e-21
2.430000e-05,-1.300910e-21
2.440000e-05,-1.300910e-21
2.450000e-05,-1.300910e-21
2.460000e-05,-1.300910e-21
2.470000e-05,-1.300910e-21
2.480000e-05,-1.300910e-21
2.490000e-05,-1.300910e-21
2.500000e-05,-1.300910e-21
2.510000e-05,-1.461516e-21
2.520000e-05,-1.461516e-21
2.530000e-05,-1.461516e-21
2.540000e-05,-1.461516e-21
2.550000e-05,-1.461516e-21
2.560000e-05,-1.461516e-21
2.570000e-05,-1.461516e-21
2.580000e-05,-1.461516e-21
2.590000e-05,-1.461516e-21
2.600000e-05,-1.461516e-21
2.610000e-05,-1.641950e-21
2.620000e-05,-1.641950e-21
2.630000e-05,-1.641950e-21
2.640000e-05,-1.641950e-21
2.650000e-05,-1.641950e-21
2.660000e-05,-1.641950e-21
2.670000e-05,-1.641950e-21
2.680000e-05,-1.641950e-21
2.690000e-05,-1.641950e-21
2.700000e-05,-1.641950e-21
2.710000e-05,-1.844660e-21
2.720000e-05,-1.844660e-21
2.730000e-05,-1.844660e-21
2.740000e-05,-1.844660e-21
2.750000e-05,-1.844660e-21
2.760000e-05,-1.844660e-21
2.770000e-05,-1.844660e-21
2.780000e-05,-1.844660e-21
2.790000e-05,-1.844660e-21
2.800000e-05,-1.844660e-21
2.810000e-05,-2.072396e-21
2.820000e-05,-2.072396e-21
2.830000e-05,-2.072396e-21
2.840000e-05,-2.072396e-21
2.850000e-05,-2.072396e-21
2.860000e-05,-2.072396e-21
2.870000e-05,-2.072396e-21
2.880000e-05,-2.072396e-21
2.890000e-05,-2.072396e-21
2.900000e-05,-2.072396e-21
2.910000e-05,-2.328247e-21
2.920000e-05,-2.328247e-21
2.930000e-05,-2.328247e-21
2.940000e-05,-2.328247e-21
2.950000e-05,-2.328247e-21
2.960000e-05,-2.328247e-21
2.970000e-05,-2.328247e-21
2.980000e-05,-2.328247e-21
2.990000e-05,-2.328247e-21
3.000000e-05,-2.328247e-21
3.010000e-05,-2.615685e-21
3.020000e-05,-2.615685e-21
3.030000e-05,-2.615685e-21
3.040000e-05,-2.615685e-21
3.050000e-05,-2.615685e-21
3.060000e-05,-2.615685e-21
3.070000e-05,-2.615685e-21
3.080000e-05,-2.615685e-21
3.090000e-05,-2.615685e-21
3.100000e-05,-2.615685e-21
3.110000e-05,-2.938610e-21
3.120000e-05,-2.938610e-21
3.130000e-05,-2.938610e-21
3.140000e-05,-2.938610e-21
3.150000e-05,-2.938610e-21
3.160000e-05,-2.938610e-21
3.170000e-05,-2.938610e-21
3.180000e-05,-2.938610e-21
3.190000e-05,-2.938610e-21
3.200000e-05,-2.938610e-21
3.210000e-05,-3.301401e-21
3.220000e-05,-3.301401e-21
3.230000e-05,-3.301401e-21
3.240000e-05,-3.301401e-21
3.250000e-05,-3.301401e-21
3.260000e-05,-3.301401e-21
3.270000e-05,-3.301401e-21
3.280000e-05,-3.301401e-21
3.290000e-05,-3.301401e-21
3.300000e-05,-3.301401e-21
3.310000e-05,-3.708981e-21
3.320000e-05,-3.708981e-21
3.330000e-05,-3.708981e-21
3.340000e-05,-3.708981e-21
3.350000e-05,-3.708981e-21
3.360000e-05,-3.708981e-21
3.370000e-05,-3.708981e-21
3.380000e-05,-3.708981e-21
3.390000e-05,-3.708981e-21
3.400000e-05,-3.708981e-21
3.410000e-05,-4.166880e-21
3.420000e-05,-4.166880e-21
3.430000e-05,-4.166880e-21
3.440000e-05,-4.166880e-21
3.450000e-05,-4.166880e-21
3.460000e-05,-4.166880e-21
3.470000e-05,-4.166880e-21
3.480000e-05,-4.166880e-21
3.490000e-05,-4.166880e-21
3.500000e-05,-4.166880e-21
3.510000e-05,-4.681310e-21
3.520000e-05,-4.681310e-21
3.530000e-05,-4.681310e-21
3.540000e-05,-4.681310e-21
3.550000e-05,-4.681310e-21
3.560000e-05,-4.681310e-21
3.570000e-05,-4.681310e-21
3.580000e-05,-4.681310e-21
3.590000e-05,-4.681310e-21
3.600000e-05,-4.681310e-21
3.610000e-05,-5.259249e-21
3.620000e-05,-5.259249e-21
3.630000e-05,-5.259249e-21
3.640000e-05,-5.259249e-21
3.650000e-05,-5.259249e-21
3.660000e-05,-5.259249e-21
3.670000e-05,-5.259249e-21
3.680000e-05,-5.259249e-21
3.690000e-05,-5.259249e-21
3.700000e-05,-5.259249e-21
3.710000e-05,-5.908539e-21
3.720000e-05,-5.908539e-21
3.730000e-05,-5.908539e-21
3.740000e-05,-5.908539e-21
3.750000e-05,-5.908539e-21
3.760000e-05,-5.908539e-21
3.770000e-05,-5.908539e-21
3.780000e-05,-5.908539e-21
3.790000e-05,-5.908539e-21
3.800000e-05,-5.908539e-21
3.810000e-05,-6.637989e-21
3.820000e-05,-6.637989e-21
3.830000e-05,-6.637989e-21
3.840000e-05,-6.637989e-21
3.850000e-05,-6.637989e-21
3.860000e-05,-6.637989e-21
3.870000e-05,-6.637989e-21
3.880000e-05,-6.637989e-21
3.890000e-05,-6.637989e-21
3.900000e-05,-6.637989e-21
3.910000e-05,-7.457494e-21
3.920000e-05,-7.457494e-21
3.930000e-05,-7.457494e-21
3.940000e-05,-7.457494e-21
3.950000e-05,-7.457494e-21
3.960000e-05,-7.457494e-21
3.970000e-05,-7.457494e-21
3.980000e-05,-7.457494e-21
3.990000e-05,-7.457494e-21
4.000000e-05,-7.457494e-21
4.010000e-05,-8.378172e-21
4.020000e-05,-8.378172e-21
4.030000e-05,-8.378172e-21
4.040000e-05,-8.378172e-21
4.050000e-05,-8.378172e-21
4.060000e-05,-8.378172e-21
4.070000e-05,-8.378172e-21
4.080000e-05,-8.378172e-21
4.090000e-05,-8.378172e-21
4.100000e-05,-8.378172e-21
4.110000e-05,-9.412514e-21
4.120000e-05,-9.412514e-21
4.130000e-05,-9.412514e-21
4.140000e-05,-9.412514e-21
4.150000e-05,-9.412514e-21
4.160000e-05,-9.412514e-21
4.170000e-05,-9.412514e-21
4.180000e-05,-9.412514e-21
4.190000e-05,-9.412514e-21
4.200000e-05,-9.412514e-21
4.210000e-05,-1.057455e-20
4.220000e-05,-1.057455e-20
4.230000e-05,-1.057455e-20
4.240000e-05,-1.057455e-20
4.250000e-05,-1.057455e-20
4.260000e-05,-1.057455e-20
4.270000e-05,-1.057455e-20
4.280000e-05,-1.057455e-20
4.290000e-05,-1.057455e-20
4.300000e-05,-1.057455e-20
4.310000e-05,-1.188005e-20
4.320000e-05,-1.188005e-20
4.330000e-05,-1.188005e-20
4.340000e-05,-1.188005e-20
4.350000e-05,-1.188005e-20
4.360000e-05,-1.188005e-20
4.370000e-05,-1.188005e-20
4.380000e-05,-1.188005e-20
4.390000e-05,-1.188005e-20
4.400000e-05,-1.188005e-20
4.410000e-05,-1.334673e-20
4.420000e-05,-1.334673e-20
4.430000e-05,-1.334673e-20
4.440000e-05,-1.334673e-20
4.450000e-05,-1.334673e-20
4.460000e-05,-1.334673e-20
4.470000e-05,-1.334673e-20
4.480000e-05,-1.334673e-20
4.490000e-05,-1.334673e-20
4.500000e-05,-1.334673e-20
4.510000e-05,-1.499447e-20
4.520000e-05,-1.499447e-20
4.530000e-05,-1.499447e-20
4.540000e-05,-1.499447e-20
4.550000e-05,-1.499447e-20
4.560000e-05,-1.499447e-20
4.570000e-05,-1.499447e-20
4.580000e-05,-1.499447e-20
4.590000e-05,-1.499447e-20
4.600000e-05,-1.499447e-20
4.610000e-05,-1.684564e-20
4.620000e-05,-1.684564e-20
4.630000e-05,-1.684564e-20
4.640000e-05,-1.684564e-20
4.650000e-05,-1.684564e-20
4.660000e-05,-1.684564e-20
4.670000e-05,-1.684564e-20
4.680000e-05,-1.684564e-20
4.690000e-05,-1.684564e-20
4.700000e-05,-1.684564e-20
4.710000e-05,-1.892535e-20
4.720000e-05,-1.892535e-20
4.730000e-05,-1.892535e-20
4.740000e-05,-1.892535e-20
4.750000e-05,-1.892535e-20
4.760000e-05,-1.892535e-20
4.770000e-05,-1.892535e-20
4.780000e-05,-1.892535e-20
4.790000e-05,-1.892535e-20
4.800000e-05,-1.892535e-20
4.810000e-05,-2.126181e-20
4.820000e-05,-2.126181e-20
4.830000e-05,-2.126181e-20
4.840000e-05,-2.126181e-20
4.850000e-05,-2.126181e-20
4.860000e-05,-2.126181e-20
4.870000e-05,-2.126181e-20
4.880000e-05,-2.126181e-20
4.890000e-05,-2.126181e-20
4.900000e-05,-2.126181e-20
4.910000e-05,-2.388673e-20
4.920000e-05,-2.388673e-20
4.930000e-05,-2.388673e-20
4.940000e-05,-2.388673e-20
4.950000e-05,-2.388673e-20
4.960000e-05,-2.388673e-20
4.970000e-05,-2.388673e-20
4.980000e-05,-2.388673e-20
4.990000e-05,-2.388673e-20
5.000000e-05,-2.388673e-20
5.010000e-05,-2.683570e-20
5.020000e-05,-2.683570e-20
5.030000e-05,-2.683570e-20
5.040000e-05,-2.683570e-20
5.050000e-05,-2.683570e-20
5.060000e-05,-2.683570e-20
5.070000e-05,-2.683570e-20
5.080000e-05,-2.683570e-20
5.090000e-05,-2.683570e-20
5.100000e-05,-2.683570e-20
5.110000e-05,-3.014875e-20
5.120000e-05,-3.014875e-20
5.130000e-05,-3.014875e-20
5.140000e-05,-3.014875e-20
5.150000e-05,-3.014875e-20
5.160000e-05,-3.014875e-20
5.170000e-05,-3.014875e-20
5.180000e-05,-3.014875e-20
5.190000e-05,-3.014875e-20
5.200000e-05,-3.014875e-20
5.210000e-05,-3.387082e-20
5.220000e-05,-3.387082e-20
5.230000e-05,-3.387082e-20
5.240000e-05,-3.387082e-20
5.250000e-05,-3.387082e-20
5.260000e-05,-3.387082e-20
5.270000e-05,-3.387082e-20
5.280000e-05,-3.387082e-20
5.290000e-05,-3.387082e-20
5.300000e-05,-3.387082e-20
5.310000e-05,-3.805241e-20
5.320000e-05,-3.805241e-20
5.330000e-05,-3.805241e-20
5.340000e-05,-3.805241e-20
5.350000e-05,-3.805241e-20
5.360000e-05,-3.805241e-20
5.370000e-05,-3.805241e-20
5.380000e-05,-3.805241e-20
5.390000e-05,-3.805241e-20
5.400000e-05,-3.805241e-20
5.410000e-05,-4.275023e-20
5.420000e-05,-4.275023e-20
5.430000e-05,-4.275023e-20
5.440000e-05,-4.275023e-20
5.450000e-05,-4.275023e-20
5.460000e-05,-4.275023e-20
5.470000e-05,-4.275023e-20
5.480000e-05,-4.275023e-20
5.490000e-05,-4.275023e-20
5.500000e-05,-4.275023e-20
5.510000e-05,-4.802804e-20
5.520000e-05,-4.802804e-20
5.530000e-05,-4.802804e-20
5.540000e-05,-4.802804e-20
5.550000e-05,-4.802804e-20
5.560000e-05,-4.802804e-20
5.570000e-05,-4.802804e-20
5.580000e-05,-4.802804e-20
5.590000e-05,-4.802804e-20
5.600000e-05,-4.802804e-20
5.610000e-05,-5.395743e-20
5.620000e-05,-5.395743e-20
5.630000e-05,-5.395743e-20
5.640000e-05,-5.395743e-20
5.650000e-05,-5.395743e-20
5.660000e-05,-5.395743e-20
5.670000e-05,-5.395743e-20
5.680000e-05,-5.395743e-20
5.690000e-05,-5.395743e-20
5.700000e-05,-5.395743e-20
5.710000e-05,-6.061884e-20
5.720000e-05,-6.061884e-20
5.730000e-05,-6.061884e-20
5.740000e-05,-6.061884e-20
5.750000e-05,-6.061884e-20
5.760000e-05,-6.061884e-20
5.770000e-05,-6.061884e-20
5.780000e-05,-6.061884e-20
5.790000e-05,-6.061884e-20
5.800000e-05,-6.061884e-20
5.810000e-05,-6.810265e-20
5.820000e-05,-6.810265e-20
5.830000e-05,-6.810265e-20
5.840000e-05,-6.810265e-20
5.850000e-05,-6.810265e-20
5.860000e-05,-6.810265e-20
5.870000e-05,-6.810265e-20
5.880000e-05,-6.810265e-20
5.890000e-05,-6.810265e-20
5.900000e-05,-6.810265e-20
5.910000e-05,-7.651038e-20
5.920000e-05,-7.651038e-20
5.930000e-05,-7.651038e-20
5.940000e-05,-7.651038e-20
5.950000e-05,-7.651038e-20
5.960000e-05,-7.651038e-20
5.970000e-05,-7.651038e-20
5.980000e-05,-7.651038e-20
5.990000e-05,-7.651038e-20
6.000000e-05,-7.651038e-20
6.010000e-05,-8.595610e-20
6.020000e-05,-8.595610e-20
6.030000e-05,-8.595610e-20
6.040000e-05,-8.595610e-20
6.050000e-05,-8.595610e-20
6.060000e-05,-8.595610e-20
6.070000e-05,-8.595610e-20
6.080000e-05,-8.595610e-20
6.090000e-05,-8.595610e-20
6.100000e-05,-8.595610e-20
6.110000e-05,-9.656797e-20
6.120000e-05,-9.656797e-20
6.130000e-05,-9.656797e-20
6.140000e-05,-9.656797e-20
6.150000e-05,-9.656797e-20
6.160000e-05,-9.656797e-20
6.170000e-05,-9.656797e-20
6.180000e-05,-9.656797e-20
6.190000e-05,-9.656797e-20
6.200000e-05,-9.656797e-20
6.210000e-05,-1.084899e-19
6.220000e-05,-1.084899e-19
6.230000e-05,-1.084899e-19
6.239999e-05,-1.084899e-19
6.250000e-05,-1.084899e-19
6.260000e-05,-1.084899e-19
6.270000e-05,-1.084899e-19
6.280000e-05,-1.084899e-19
6.290000e-05,-1.084899e-19
6.300000e-05,-1.084899e-19
6.310000e-05,-1.218838e-19
6.320000e-05,-1.218838e-19
6.330000e-05,-1.218838e-19
6.340000e-05,-1.218838e-19
6.350000e-05,-1.218838e-19
6.360000e-05,-1.218838e-19
6.370000e-05,-1.218838e-19
6.380000e-05,-1.218838e-19
6.390000e-05,-1.218838e-19
6.400000e-05,-1.218838e-19
6.410000e-05,-1.369311e-19
6.420000e-05,-1.369311e-19
6.429999e-05,-1.369311e-19
6.440000e-05,-1.369311e-19
6.450000e-05,-1.369311e-19
6.460000e-05,-1.369311e-19
6.470000e-05,-1.369311e-19
6.480000e-05,-1.369311e-19
6.490000e-05,-1.369311e-19
6.500000e-05,-1.369311e-19
6.510000e-05,-1.538362e-19
6.520000e-05,-1.538362e-19
6.530000e-05,-1.538362e-19
6.540000e-05,-1.538362e-19
6.550000e-05,-1.538362e-19
6.560000e-05,-1.538362e-19
6.570000e-05,-1.538362e-19
6.580000e-05,-1.538362e-19
6.590000e-05,-1.538362e-19
6.600000e-05,-1.538362e-19
6.610000e-05,-1.728283e-19
6.619999e-05,-1.728283e-19
6.630000e-05,-1.728283e-19
6.640000e-05,-1.728283e-19
6.650000e-05,-1.728283e-19
6.660000e-05,-1.728283e-19
6.670000e-05,-1.728283e-19
6.680000e-05,-1.728283e-19
6.690000e-05,-1.728283e-19
6.700000e-05,-1.728283e-19
6.710000e-05,-1.941652e-19
6.720000e-05,-1.941652e-19
6.730000e-05,-1.941652e-19
6.740000e-05,-1.941652e-19
6.750000e-05,-1.941652e-19
6.760000e-05,-1.941652e-19
6.770000e-05,-1.941652e-19
6.780000e-05,-1.941652e-19
6.790000e-05,-1.941652e-19
6.800000e-05,-1.941652e-19
6.809999e-05,-2.181362e-19
6.820000e-05,-2.181362e-19
6.830000e-05,-2.181362e-19
6.840000e-05,-2.181362e-19
6.850000e-05,-2.181362e-19
6.860000e-05,-2.181362e-19
6.870000e-05,-2.181362e-19
6.880000e-05,-2.181362e-19
6.890000e-05,-2.181362e-19
6.900000e-05,-2.181362e-19
6.910000e-05,-2.450666e-19
6.920000e-05,-2.450666e-19
6.930000e-05,-2.450666e-19
6.940000e-05,-2.450666e-19
6.950000e-05,-2.450666e-19
6.960000e-05,-2.450666e-19
6.970000e-05,-2.450666e-19
6.980000e-05,-2.450666e-19
6.990000e-05,-2.450666e-19
6.999999e-05,-2.450666e-19
7.010000e-05,-2.753217e-19
7.020000e-05,-2.753217e-19
7.030000e-05,-2.753217e-19
7.040000e-05,-2.753217e-19
7.050000e-05,-2.753217e-19
7.060000e-05,-2.753217e-19
7.070000e-05,-2.753217e-19
7.080000e-05,-2.753217e-19
7.090000e-05,-2.753217e-19
7.099999e-05,-2.753217e-19
7.110000e-05,-3.093120e-19
7.120000e-05,-3.093120e-19
7.130000e-05,-3.093120e-19
7.140000e-05,-3.093120e-19
7.150000e-05,-3.093120e-19
7.160000e-05,-3.093120e-19
7.170000e-05,-3.093120e-19
7.180000e-05,-3.093120e-19
7.190000e-05,-3.093120e-19
7.200000e-05,-3.093120e-19
7.210000e-05,-3.474987e-19
7.220000e-05,-3.474987e-19
7.230000e-05,-3.474987e-19
7.240000e-05,-3.474987e-19
7.250000e-05,-3.474987e-19
7.260000e-05,-3.474987e-19
7.270000e-05,-3.474987e-19
7.280000e-05,-3.474987e-19
7.289999e-05,-3.474987e-19
7.300000e-05,-3.474987e-19
7.310000e-05,-3.903998e-19
7.320000e-05,-3.903998e-19
7.330000e-05,-3.903998e-19
7.340000e-05,-3.903998e-19
7.350000e-05,-3.903998e-19
7.360000e-05,-3.903998e-19
7.370000e-05,-3.903998e-19
7.380000e-05,-3.903998e-19
7.390000e-05,-3.903998e-19
7.400000e-05,-3.903998e-19
7.410000e-05,-4.385973e-19
7.420000e-05,-4.385973e-19
7.430000e-05,-4.385973e-19
7.440000e-05,-4.385973e-19
7.450000e-05,-4.385973e-19
7.460000e-05,-4.385973e-19
7.470000e-05,-4.385973e-19
7.479999e-05,-4.385973e-19
7.490000e-05,-4.385973e-19
7.500000e-05,-4.385973e-19
7.510000e-05,-4.927451e-19
7.520000e-05,-4.927451e-19
7.530000e-05,-4.927451e-19
7.540000e-05,-4.927451e-19
7.550000e-05,-4.927451e-19
7.560000e-05,-4.927451e-19
7.570000e-05,-4.927451e-19
7.580000e-05,-4.927451e-19
7.590000e-05,-4.927451e-19
7.600000e-05,-4.927451e-19
7.610000e-05,-5.535779e-19
7.620000e-05,-5.535779e-19
7.630000e-05,-5.535779e-19
7.640000e-05,-5.535779e-19
7.650000e-05,-5.535779e-19
7.660000e-05,-5.535779e-19
7.669999e-05,-5.535779e-19
7.680000e-05,-5.535779e-19
7.690000e-05,-5.535779e-19
7.700000e-05,-5.535779e-19
7.710000e-05,-6.219208e-19
7.720000e-05,-6.219208e-19
7.730000e-05,-6.219208e-19
7.740000e-05,-6.219208e-19
7.750000e-05,-6.219208e-19
7.760000e-05,-6.219208e-19
7.770000e-05,-6.219208e-19
7.780000e-05,-6.219208e-19
7.790000e-05,-6.219208e-19
7.800000e-05,-6.219208e-19
7.810000e-05,-6.987012e-19
7.820000e-05,-6.987012e-19
7.830000e-05,-6.987012e-19
7.840000e-05,-6.987012e-19
7.850000e-05,-6.987012e-19
7.859999e-05,-6.987012e-19
7.870000e-05,-6.987012e-19
7.880000e-05,-6.987012e-19
7.890000e-05,-6.987012e-19
7.900000e-05,-6.987012e-19
7.910000e-05,-7.849605e-19
7.920000e-05,-7.849605e-19
7.930000e-05,-7.849605e-19
7.940000e-05,-7.849605e-19
7.950000e-05,-7.849605e-19
7.959999e-05,-7.849605e-19
7.970000e-05,-7.849605e-19
7.980000e-05,-7.849605e-19
7.990000e-05,-7.849605e-19
8.000000e-05,-7.849605e-19
8.010000e-05,-8.818692e-19
8.020000e-05,-8.818692e-19
8.030000e-05,-8.818692e-19
8.040000e-05,-8.818692e-19
8.049999e-05,-8.818692e-19
8.060000e-05,-8.818692e-19
8.070000e-05,-8.818692e-19
8.080000e-05,-8.818692e-19
8.090000e-05,-8.818692e-19
8.100000e-05,-8.818692e-19
8.110000e-05,-9.907420e-19
8.120000e-05,-9.907420e-19
8.130000e-05,-9.907420e-19
8.140000e-05,-9.907420e-19
8.149999e-05,-9.907420e-19
8.160000e-05,-9.907420e-19
8.170000e-05,-9.907420e-19
8.180000e-05,-9.907420e-19
8.190000e-05,-9.907420e-19
8.200000e-05,-9.907420e-19
8.210000e-05,-1.113056e-18
8.220000e-05,-1.113056e-18
8.230000e-05,-1.113056e-18
8.239999e-05,-1.113056e-18
8.250000e-05,-1.113056e-18
8.260000e-05,-1.113056e-18
8.270000e-05,-1.113056e-18
8.280000e-05,-1.113056e-18
8.290000e-05,-1.113056e-18
8.300000e-05,-1.113056e-18
8.310000e-05,-1.250470e-18
8.320000e-05,-1.250470e-18
8.330000e-05,-1.250470e-18
8.339999e-05,-1.250470e-18
8.350000e-05,-1.250470e-18
8.360000e-05,-1.250470e-18
8.370000e-05,-1.250470e-18
8.380000e-05,-1.250470e-18
8.390000e-05,-1.250470e-18
8.400000e-05,-1.250470e-18
8.410000e-05,-1.404849e-18
8.420000e-05,-1.404849e-18
8.429999e-05,-1.404849e-18
8.440000e-05,-1.404849e-18
8.450000e-05,-1.404849e-18
8.460000e-05,-1.404849e-18
8.470000e-05,-1.404849e-18
8.480000e-05,-1.404849e-18
8.490000e-05,-1.404849e-18
8.500000e-05,-1.404849e-18
8.510000e-05,-1.578287e-18
8.520000e-05,-1.578287e-18
8.529999e-05,-1.578287e-18
8.540000e-05,-1.578287e-18
8.550000e-05,-1.578287e-18
8.560000e-05,-1.578287e-18
8.570000e-05,-1.578287e-18
8.580000e-05,-1.578287e-18
8.590000e-05,-1.578287e-18
8.600000e-05,-1.578287e-18
8.610000e-05,-1.773138e-18
8.619999e-05,-1.773138e-18
8.630000e-05,-1.773138e-18
8.640000e-05,-1.773138e-18
8.650000e-05,-1.773138e-18
8.660000e-05,-1.773138e-18
8.670000e-05,-1.773138e-18
8.680000e-05,-1.773138e-18
8.690000e-05,-1.773138e-18
8.700000e-05,-1.773138e-18
8.710000e-05,-1.992043e-18
8.719999e-05,-1.992043e-18
8.730000e-05,-1.992043e-18
8.740000e-05,-1.992043e-18
8.750000e-05,-1.992043e-18
8.760000e-05,-1.992043e-18
8.770000e-05,-1.992043e-18
8.780000e-05,-1.992043e-18
8.790000e-05,-1.992043e-18
8.800000e-05,-1.992043e-18
8.809999e-05,-2.237975e-18
8.819999e-05,-2.237975e-18
8.830000e-05,-2.237975e-18
8.840000e-05,-2.237975e-18
8.850000e-05,-2.237975e-18
8.860000e-05,-2.237975e-18
8.870000e-05,-2.237975e-18
8.880000e-05,-2.237975e-18
8.890000e-05,-2.237975e-18
8.900000e-05,-2.237975e-18
8.909999e-05,-2.514268e-18
8.920000e-05,-2.514268e-18
8.930000e-05,-2.514268e-18
8.940000e-05,-2.514268e-18
8.950000e-05,-2.514268e-18
8.960000e-05,-2.514268e-18
8.970000e-05,-2.514268e-18
8.980000e-05,-2.514268e-18
8.990000e-05,-2.514268e-18
9.000000e-05,-2.514268e-18
9.009999e-05,-2.824671e-18
9.020000e-05,-2.824671e-18
9.030000e-05,-2.824671e-18
9.040000e-05,-2.824671e-18
9.050000e-05,-2.824671e-18
9.060000e-05,-2.824671e-18
9.070000e-05,-2.824671e-18
9.080000e-05,-2.824671e-18
9.090000e-05,-2.824671e-18
9.099999e-05,-2.824671e-18
9.110000e-05,-3.173396e-18
9.120000e-05,-3.173396e-18
9.130000e-05,-3.173396e-18
9.140000e-05,-3.173396e-18
9.150000e-05,-3.173396e-18
9.160000e-05,-3.173396e-18
9.170000e-05,-3.173396e-18
9.180000e-05,-3.173396e-18
9.190000e-05,-3.173396e-18
9.199999e-05,-3.173396e-18
9.210000e-05,-3.565174e-18
9.220000e-05,-3.565174e-18
9.230000e-05,-3.565174e-18
9.240000e-05,-3.565174e-18
9.250000e-05,-3.565174e-18
9.260000e-05,-3.565174e-18
9.270000e-05,-3.565174e-18
9.280000e-05,-3.565174e-18
9.289999e-05,-3.565174e-18
9.300000e-05,-3.565174e-18
9.310000e-05,-4.005319e-18
9.320000e-05,-4.005319e-18
9.330000e-05,-4.005319e-18
9.340000e-05,-4.005319e-18
9.350000e-05,-4.005319e-18
9.360000e-05,-4.005319e-18
9.370000e-05,-4.005319e-18
9.380000e-05,-4.005319e-18
9.389999e-05,-4.005319e-18
9.400000e-05,-4.005319e-18
9.410000e-05,-4.499802e-18
9.420000e-05,-4.499802e-18
9.430000e-05,-4.499802e-18
9.440000e-05,-4.499802e-18
9.450000e-05,-4.499802e-18
9.460000e-05,-4.499802e-18
9.470000e-05,-4.499802e-18
9.479999e-05,-4.499802e-18
9.490000e-05,-4.499802e-18
9.500000e-05,-4.499802e-18
9.510000e-05,-5.055333e-18
9.520000e-05,-5.055333e-18
9.530000e-05,-5.055333e-18
9.540000e-05,-5.055333e-18
9.550000e-05,-5.055333e-18
9.560000e-05,-5.055333e-18
9.570000e-05,-5.055333e-18
9.579999e-05,-5.055333e-18
9.590000e-05,-5.055333e-18
9.600000e-05,-5.055333e-18
9.610000e-05,-5.679449e-18
9.620000e-05,-5.679449e-18
9.630000e-05,-5.679449e-18
9.640000e-05,-5.679449e-18
9.650000e-05,-5.679449e-18
9.660000e-05,-5.679449e-18
9.669999e-05,-5.679449e-18
9.679999e-05,-5.679449e-18
9.690000e-05,-5.679449e-18
9.700000e-05,-5.679449e-18
9.710000e-05,-6.380615e-18
9.720000e-05,-6.380615e-18
9.730000e-05,-6.380615e-18
9.740000e-05,-6.380615e-18
9.750000e-05,-6.380615e-18
9.760000e-05,-6.380615e-18
9.769999e-05,-6.380615e-18
9.780000e-05,-6.380615e-18
9.790000e-05,-6.380615e-18
9.800000e-05,-6.380615e-18
9.810000e-05,-7.168346e-18
9.820000e-05,-7.168346e-18
9.830000e-05,-7.168346e-18
9.840000e-05,-7.168346e-18
9.850000e-05,-7.168346e-18
9.859999e-05,-7.168346e-18
9.869999e-05,-7.168346e-18
9.880000e-05,-7.168346e-18
9.890000e-05,-7.168346e-18
9.900000e-05,-7.168346e-18
9.910000e-05,-8.053326e-18
9.920000e-05,-8.053326e-18
9.930000e-05,-8.053326e-18
9.940000e-05,-8.053326e-18
9.950000e-05,-8.053326e-18
9.959999e-05,-8.053326e-18
9.970000e-05,-8.053326e-18
9.980000e-05,-8.053326e-18
9.990000e-05,-8.053326e-18
1.000000e-04,-8.053326e-18


==> data/Eg_10.csv <==
arc_length,field
0.000000e+00,-1.342365e-16
9.999999e-08,-1.342365e-16
2.000000e-07,-1.342365e-16
3.000000e-07,-1.342365e-16
4.000000e-07,-1.342365e-16
5.000000e-07,-1.342365e-16
6.000000e-07,-1.342365e-16
7.000000e-07,-1.342365e-16
8.000000e-07,-1.342365e-16
9.000000e-07,-1.342365e-16
1.000000e-06,-1.342365e-16
1.100000e-06,-1.337249e-16
1.200000e-06,-1.337249e-16
1.300000e-06,-1.337249e-16
1.400000e-06,-1.337249e-16
1.500000e-06,-1.337249e-16
1.600000e-06,-1.337249e-16
1.700000e-06,-1.337249e-16
1.800000e-06,-1.337249e-16
1.900000e-06,-1.337249e-16
2.000000e-06,-1.337249e-16
2.100000e-06,-1.365990e-16
2.200000e-06,-1.365990e-16
2.300000e-06,-1.365990e-16
2.400000e-06,-1.365990e-16
2.500000e-06,-1.365990e-16
2.600000e-06,-1.365990e-16
2.700000e-06,-1.365990e-16
2.800000e-06,-1.365990e-16
2.900000e-06,-1.365990e-16
3.000000e-06,-1.365990e-16
3.100000e-06,-1.394841e-16
3.200000e-06,-1.394841e-16
3.300000e-06,-1.394841e-16
3.400000e-06,-1.394841e-16
3.500000e-06,-1.394841e-16
3.600000e-06,-1.394841e-16
3.700000e-06,-1.394841e-16
3.800000e-06,-1.394841e-16
3.900000e-06,-1.394841e-16
4.000000e-06,-1.394841e-16
4.100000e-06,-1.422580e-16
4.200000e-06,-1.422580e-16
4.300000e-06,-1.422580e-16
4.400000e-06,-1.422580e-16
4.500000e-06,-1.422580e-16
4.600000e-06,-1.422580e-16
4.700000e-06,-1.422580e-16
4.800000e-06,-1.422580e-16
4.900000e-06,-1.422580e-16
5.000000e-06,-1.422580e-16
5.100000e-06,-1.449020e-16
5.200000e-06,-1.449020e-16
5.300000e-06,-1.449020e-16
5.400000e-06,-1.449020e-16
5.500000e-06,-1.449020e-16
5.600000e-06,-1.449020e-16
5.700000e-06,-1.449020e-16
5.800000e-06,-1.449020e-16
5.900000e-06,-1.449020e-16
6.000000e-06,-1.449020e-16
6.100000e-06,-1.474000e-16
6.200000e-06,-1.474000e-16
6.300000e-06,-1.474000e-16
6.400000e-06,-1.474000e-16
6.500000e-06,-1.474000e-16
6.600000e-06,-1.474000e-16
6.700000e-06,-1.474000e-16
6.800000e-06,-1.474000e-16
6.900000e-06,-1.474000e-16
7.000000e-06,-1.474000e-16
7.100000e-06,-1.497358e-16
7.200000e-06,-1.497358e-16
7.300000e-06,-1.497358e-16
7.400000e-06,-1.497358e-16
7.500000e-06,-1.497358e-16
7.600000e-06,-1.497358e-16
7.700000e-06,-1.497358e-16
7.799999e-06,-1.497358e-16
7.900000e-06,-1.497358e-16
8.000000e-06,-1.497358e-16
8.100000e-06,-1.518924e-16
8.200000e-06,-1.518924e-16
8.300000e-06,-1.518924e-16
8.399999e-06,-1.518924e-16
8.500000e-06,-1.518924e-16
8.600000e-06,-1.518924e-16
8.700000e-06,-1.518924e-16
8.800000e-06,-1.518924e-16
8.900000e-06,-1.518924e-16
8.999999e-06,-1.518924e-16
9.100000e-06,-1.538526e-16
9.200000e-06,-1.538526e-16
9.300000e-06,-1.538526e-16
9.400000e-06,-1.538526e-16
9.500000e-06,-1.538526e-16
9.599999e-06,-1.538526e-16
9.700000e-06,-1.538526e-16
9.800000e-06,-1.538526e-16
9.900000e-06,-1.538526e-16
1.000000e-05,-1.538526e-16
1.010000e-05,-1.555986e-16
1.020000e-05,-1.555986e-16
1.030000e-05,-1.555986e-16
1.040000e-05,-1.555986e-16
1.050000e-05,-1.555986e-16
1.060000e-05,-1.555986e-16
1.070000e-05,-1.555986e-16
1.080000e-05,-1.555986e-16
1.090000e-05,-1.555986e-16
1.100000e-05,-1.555986e-16
1.110000e-05,-1.571126e-16
1.120000e-05,-1.571126e-16
1.130000e-05,-1.571126e-16
1.140000e-05,-1.571126e-16
1.150000e-05,-1.571126e-16
1.160000e-05,-1.571126e-16
1.170000e-05,-1.571126e-16
1.180000e-05,-1.571126e-16
1.190000e-05,-1.571126e-16
1.200000e-05,-1.571126e-16
1.210000e-05,-1.583764e-16
1.220000e-05,-1.583764e-16
1.230000e-05,-1.583764e-16
1.240000e-05,-1.583764e-16
1.250000e-05,-1.583764e-16
1.260000e-05,-1.583764e-16
1.270000e-05,-1.583764e-16
1.280000e-05,-1.583764e-16
1.290000e-05,-1.583764e-16
1.300000e-05,-1.583764e-16
1.310000e-05,-1.593716e-16
1.320000e-05,-1.593716e-16
1.330000e-05,-1.593716e-16
1.340000e-05,-1.593716e-16
1.350000e-05,-1.593716e-16
1.360000e-05,-1.593716e-16
1.370000e-05,-1.593716e-16
1.380000e-05,-1.593716e-16
1.390000e-05,-1.593716e-16
1.400000e-05,-1.593716e-16
1.410000e-05,-1.600800e-16
1.420000e-05,-1.600800e-16
1.430000e-05,-1.600800e-16
1.440000e-05,-1.600800e-16
1.450000e-05,-1.600800e-16
1.460000e-05,-1.600800e-16
1.470000e-05,-1.600800e-16
1.480000e-05,-1.600800e-16
1.490000e-05,-1.600800e-16
1.500000e-05,-1.600800e-16
1.510000e-05,-1.604833e-16
1.520000e-05,-1.604833e-16
1.530000e-05,-1.604833e-16
1.540000e-05,-1.604833e-16
1.550000e-05,-1.604833e-16
1.560000e-05,-1.604833e-16
1.570000e-05,-1.604833e-16
1.580000e-05,-1.604833e-16
1.590000e-05,-1.604833e-16
1.600000e-05,-1.604833e-16
1.610000e-05,-1.605632e-16
1.620000e-05,-1.605632e-16
1.630000e-05,-1.605632e-16
1.640000e-05,-1.605632e-16
1.650000e-05,-1.605632e-16
1.660000e-05,-1.605632e-16
1.670000e-05,-1.605632e-16
1.680000e-05,-1.605632e-16
1.690000e-05,-1.605632e-16
1.700000e-05,-1.605632e-16
1.710000e-05,-1.603021e-16
1.720000e-05,-1.603021e-16
1.730000e-05,-1.603021e-16
1.740000e-05,-1.603021e-16
1.750000e-05,-1.603021e-16
1.760000e-05,-1.603021e-16
1.770000e-05,-1.603021e-16
1.780000e-05,-1.603021e-16
1.790000e-05,-1.603021e-16
1.800000e-05,-1.603021e-16
1.810000e-05,-1.596823e-16
1.820000e-05,-1.596823e-16
1.830000e-05,-1.596823e-16
1.840000e-05,-1.596823e-16
1.850000e-05,-1.596823e-16
1.860000e-05,-1.596823e-16
1.870000e-05,-1.596823e-16
1.880000e-05,-1.596823e-16
1.890000e-05,-1.596823e-16
1.900000e-05,-1.596823e-16
1.910000e-05,-1.586870e-16
1.920000e-05,-1.586870e-16
1.930000e-05,-1.586870e-16
1.940000e-05,-1.586870e-16
1.950000e-05,-1.586870e-16
1.960000e-05,-1.586870e-16
1.970000e-05,-1.586870e-16
1.980000e-05,-1.586870e-16
1.990000e-05,-1.586870e-16
2.000000e-05,-1.586870e-16
2.010000e-05,-1.572998e-16
2.020000e-05,-1.572998e-16
2.030000e-05,-1.572998e-16
2.040000e-05,-1.572998e-16
2.050000e-05,-1.572998e-16
2.060000e-05,-1.572998e-16
2.070000e-05,-1.572998e-16
2.080000e-05,-1.572998e-16
2.090000e-05,-1.572998e-16
2.100000e-05,-1.572998e-16
2.110000e-05,-1.555052e-16
2.120000e-05,-1.555052e-16
2.130000e-05,-1.555052e-16
2.140000e-05,-1.555052e-16
2.150000e-05,-1.555052e-16
2.160000e-05,-1.555052e-16
2.170000e-05,-1.555052e-16
2.180000e-05,-1.555052e-16
2.190000e-05,-1.555052e-16
2.200000e-05,-1.555052e-16
2.210000e-05,-1.532888e-16
2.220000e-05,-1.532888e-16
2.230000e-05,-1.532888e-16
2.240000e-05,-1.532888e-16
2.250000e-05,-1.532888e-16
2.260000e-05,-1.532888e-16
2.270000e-05,-1.532888e-16
2.280000e-05,-1.532888e-16
2.290000e-05,-1.532888e-16
2.300000e-05,-1.532888e-16
2.310000e-05,-1.506371e-16
2.320000e-05,-1.506371e-16
2.330000e-05,-1.506371e-16
2.340000e-05,-1.506371e-16
2.350000e-05,-1.506371e-16
2.360000e-05,-1.506371e-16
2.370000e-05,-1.506371e-16
2.380000e-05,-1.506371e-16
2.390000e-05,-1.506371e-16
2.400000e-05,-1.506371e-16
2.410000e-05,-1.475378e-16
2.420000e-05,-1.475378e-16
2.430000e-05,-1.475378e-16
2.440000e-05,-1.475378e-16
2.450000e-05,-1.475378e-16
2.460000e-05,-1.475378e-16
2.470000e-05,-1.475378e-16
2.480000e-05,-1.475378e-16
2.490000e-05,-1.475378e-16
2.500000e-05,-1.475378e-16
2.510000e-05,-1.439803e-16
2.520000e-05,-1.439803e-16
2.530000e-05,-1.439803e-16
2.540000e-05,-1.439803e-16
2.550000e-05,-1.439803e-16
2.560000e-05,-1.439803e-16
2.570000e-05,-1.439803e-16
2.580000e-05,-1.439803e-16
2.590000e-05,-1.439803e-16
2.600000e-05,-1.439803e-16
2.610000e-05,-1.399553e-16
2.620000e-05,-1.399553e-16
2.630000e-05,-1.399553e-16
2.640000e-05,-1.399553e-16
2.650000e-05,-1.399553e-16
2.660000e-05,-1.399553e-16
2.670000e-05,-1.399553e-16
2.680000e-05,-1.399553e-16
2.690000e-05,-1.399553e-16
2.700000e-05,-1.399553e-16
2.710000e-05,-1.354555e-16
2.720000e-05,-1.354555e-16
2.730000e-05,-1.354555e-16
2.740000e-05,-1.354555e-16
2.750000e-05,-1.354555e-16
2.760000e-05,-1.354555e-16
2.770000e-05,-1.354555e-16
2.780000e-05,-1.354555e-16
2.790000e-05,-1.354555e-16
2.800000e-05,-1.354555e-16
2.810000e-05,-1.304753e-16
2.820000e-05,-1.304753e-16
2.830000e-05,-1.304753e-16
2.840000e-05,-1.304753e-16
2.850000e-05,-1.304753e-16
2.860000e-05,-1.304753e-16
2.870000e-05,-1.304753e-16
2.880000e-05,-1.304753e-16
2.890000e-05,-1.304753e-16
2.900000e-05,-1.304753e-16
2.910000e-05,-1.250114e-16
2.920000e-05,-1.250114e-16
2.930000e-05,-1.250114e-16
2.940000e-05,-1.250114e-16
2.950000e-05,-1.250114e-16
2.960000e-05,-1.250114e-16
2.970000e-05,-1.250114e-16
2.980000e-05,-1.250114e-16
2.990000e-05,-1.250114e-16
3.000000e-05,-1.250114e-16
3.010000e-05,-1.190624e-16
3.020000e-05,-1.190624e-16
3.030000e-05,-1.190624e-16
3.040000e-05,-1.190624e-16
3.050000e-05,-1.190624e-16
3.060000e-05,-1.190624e-16
3.070000e-05,-1.190624e-16
3.080000e-05,-1.190624e-16
3.090000e-05,-1.190624e-16
3.100000e-05,-1.190624e-16
3.110000e-05,-1.126297e-16
3.120000e-05,-1.126297e-16
3.130000e-05,-1.126297e-16
3.140000e-05,-1.126297e-16
3.150000e-05,-1.126297e-16
3.160000e-05,-1.126297e-16
3.170000e-05,-1.126297e-16
3.180000e-05,-1.126297e-16
3.190000e-05,-1.126297e-16
3.200000e-05,-1.126297e-16
3.210000e-05,-1.057170e-16
3.220000e-05,-1.057170e-16
3.230000e-05,-1.057170e-16
3.240000e-05,-1.057170e-16
3.250000e-05,-1.057170e-16
3.260000e-05,-1.057170e-16
3.270000e-05,-1.057170e-16
3.280000e-05,-1.057170e-16
3.290000e-05,-1.057170e-16
3.300000e-05,-1.057170e-16
3.310000e-05,-9.833070e-17
3.320000e-05,-9.833070e-17
3.330000e-05,-9.833070e-17
3.340000e-05,-9.833070e-17
3.350000e-05,-9.833070e-17
3.360000e-05,-9.833070e-17
3.370000e-05,-9.833070e-17
3.380000e-05,-9.833070e-17
3.390000e-05,-9.833070e-17
3.400000e-05,-9.833070e-17
3.410000e-05,-9.048009e-17
3.420000e-05,-9.048009e-17
3.430000e-05,-9.048009e-17
3.440000e-05,-9.048009e-17
3.450000e-05,-9.048009e-17
3.460000e-05,-9.048009e-17
3.470000e-05,-9.048009e-17
3.480000e-05,-9.048009e-17
3.490000e-05,-9.048009e-17
3.500000e-05,-9.048009e-17
3.510000e-05,-8.217729e-17
3.520000e-05,-8.217729e-17
3.530000e-05,-8.217729e-17
3.540000e-05,-8.217729e-17
3.550000e-05,-8.217729e-17
3.560000e-05,-8.217729e-17
3.570000e-05,-8.217729e-17
3.580000e-05,-8.217729e-17
3.590000e-05,-8.217729e-17
3.600000e-05,-8.217729e-17
3.610000e-05,-7.343751e-17
3.620000e-05,-7.343751e-17
3.630000e-05,-7.343751e-17
3.640000e-05,-7.343751e-17
3.650000e-05,-7.343751e-17
3.660000e-05,-7.343751e-17
3.670000e-05,-7.343751e-17
3.680000e-05,-7.343751e-17
3.690000e-05,-7.343751e-17
3.700000e-05,-7.343751e-17
3.710000e-05,-6.427900e-17
3.720000e-05,-6.427900e-17
3.730000e-05,-6.427900e-17
3.740000e-05,-6.427900e-17
3.750000e-05,-6.427900e-17
3.760000e-05,-6.427900e-17
3.770000e-05,-6.427900e-17
3.780000e-05,-6.427900e-17
3.790000e-05,-6.427900e-17
3.800000e-05,-6.427900e-17
3.810000e-05,-5.472322e-17
3.820000e-05,-5.472322e-17
3.830000e-05,-5.472322e-17
3.840000e-05,-5.472322e-17
3.850000e-05,-5.472322e-17
3.860000e-05,-5.472322e-17
3.870000e-05,-5.472322e-17
3.880000e-05,-5.472322e-17
3.890000e-05,-5.472322e-17
3.900000e-05,-5.472322e-17
3.910000e-05,-4.479478e-17
3.920000e-05,-4.479478e-17
3.930000e-05,-4.479478e-17
3.940000e-05,-4.479478e-17
3.950000e-05,-4.479478e-17
3.960000e-05,-4.479478e-17
3.970000e-05,-4.479478e-17
3.980000e-05,-4.479478e-17
3.990000e-05,-4.479478e-17
4.000000e-05,-4.479478e-17
4.010000e-05,-3.452153e-17
4.020000e-05,-3.452153e-17
4.030000e-05,-3.452153e-17
4.040000e-05,-3.452153e-17
4.050000e-05,-3.452153e-17
4.060000e-05,-3.452153e-17
4.070000e-05,-3.452153e-17
4.080000e-05,-3.452153e-17
4.090000e-05,-3.452153e-17
4.100000e-05,-3.452153e-17
4.110000e-05,-2.393447e-17
4.120000e-05,-2.393447e-17
4.130000e-05,-2.393447e-17
4.140000e-05,-2.393447e-17
4.150000e-05,-2.393447e-17
4.160000e-05,-2.393447e-17
4.170000e-05,-2.393447e-17
4.180000e-05,-2.393447e-17
4.190000e-05,-2.393447e-17
4.200000e-05,-2.393447e-17
4.210000e-05,-1.306776e-17
4.220000e-05,-1.306776e-17
4.230000e-05,-1.306776e-17
4.240000e-05,-1.306776e-17
4.250000e-05,-1.306776e-17
4.260000e-05,-1.306776e-17
4.270000e-05,-1.306776e-17
4.280000e-05,-1.306776e-17
4.290000e-05,-1.306776e-17
4.300000e-05,-1.306776e-17
4.310000e-05,-1.958617e-18
4.320000e-05,-1.958617e-18
4.330000e-05,-1.958617e-18
4.340000e-05,-1.958617e-18
4.350000e-05,-1.958617e-18
4.360000e-05,-1.958617e-18
4.370000e-05,-1.958617e-18
4.380000e-05,-1.958617e-18
4.390000e-05,-1.958617e-18
4.400000e-05,-1.958617e-18
4.410000e-05,9.352782e-18
4.420000e-05,9.352782e-18
4.430000e-05,9.352782e-18
4.440000e-05,9.352782e-18
4.450000e-05,9.352782e-18
4.460000e-05,9.352782e-18
4.470000e-05,9.352782e-18
4.480000e-05,9.352782e-18
4.490000e-05,9.352782e-18
4.500000e-05,9.352782e-18
4.510000e-05,2.082347e-17
4.520000e-05,2.082347e-17
4.530000e-05,2.082347e-17
4.540000e-05,2.082347e-17
4.550000e-05,2.082347e-17
4.560000e-05,2.082347e-17
4.570000e-05,2.082347e-17
4.580000e-05,2.082347e-17
4.590000e-05,2.082347e-17
4.600000e-05,2.082347e-17
4.610000e-05,3.240784e-17
4.620000e-05,3.240784e-17
4.630000e-05,3.240784e-17
4.640000e-05,3.240784e-17
4.650000e-05,3.240784e-17
4.660000e-05,3.240784e-17
4.670000e-05,3.240784e-17
4.680000e-05,3.240784e-17
4.690000e-05,3.240784e-17
4.700000e-05,3.240784e-17
4.710000e-05,4.405791e-17
4.720000e-05,4.405791e-17
4.730000e-05,4.405791e-17
4.740000e-05,4.405791e-17
4.750000e-05,4.405791e-17
4.760000e-05,4.405791e-17
4.770000e-05,4.405791e-17
4.780000e-05,4.405791e-17
4.790000e-05,4.405791e-17
4.800000e-05,4.405791e-17
4.810000e-05,5.572353e-17
4.820000e-05,5.572353e-17
4.830000e-05,5.572353e-17
4.840000e-05,5.572353e-17
4.850000e-05,5.572353e-17
4.860000e-05,5.572353e-17
4.870000e-05,5.572353e-17
4.880000e-05,5.572353e-17
4.890000e-05,5.572353e-17
4.900000e-05,5.572353e-17
4.910000e-05,6.735270e-17
4.920000e-05,6.735270e-17
4.930000e-05,6.735270e-17
4.940000e-05,6.735270e-17
4.950000e-05,6.735270e-17
4.960000e-05,6.735270e-17
4.970000e-05,6.735270e-17
4.980000e-05,6.735270e-17
4.990000e-05,6.735270e-17
5.000000e-05,6.735270e-17
5.010000e-05,7.889189e-17
5.020000e-05,7.889189e-17
5.030000e-05,7.889189e-17
5.040000e-05,7.889189e-17
5.050000e-05,7.889189e-17
5.060000e-05,7.889189e-17
5.070000e-05,7.889189e-17
5.080000e-05,7.889189e-17
5.090000e-05,7.889189e-17
5.100000e-05,7.889189e-17
5.110000e-05,9.028645e-17
5.120000e-05,9.028645e-17
5.130000e-05,9.028645e-17
5.140000e-05,9.028645e-17
5.150000e-05,9.028645e-17
5.160000e-05,9.028645e-17
5.170000e-05,9.028645e-17
5.180000e-05,9.028645e-17
5.190000e-05,9.028645e-17
5.200000e-05,9.028645e-17
5.210000e-05,1.014809e-16
5.220000e-05,1.014809e-16
5.230000e-05,1.014809e-16
5.240000e-05,1.014809e-16
5.250000e-05,1.014809e-16
5.260000e-05,1.014809e-16
5.270000e-05,1.014809e-16
5.280000e-05,1.014809e-16
5.290000e-05,1.014809e-16
5.300000e-05,1.014809e-16
5.310000e-05,1.124196e-16
5.320000e-05,1.124196e-16
5.330000e-05,1.124196e-16
5.340000e-05,1.124196e-16
5.350000e-05,1.124196e-16
5.360000e-05,1.124196e-16
5.370000e-05,1.124196e-16
5.380000e-05,1.124196e-16
5.390000e-05,1.124196e-16
5.400000e-05,1.124196e-16
5.410000e-05,1.230468e-16
5.420000e-05,1.230468e-16
5.430000e-05,1.230468e-16
5.440000e-05,1.230468e-16
5.450000e-05,1.230468e-16
5.460000e-05,1.230468e-16
5.470000e-05,1.230468e-16
5.480000e-05,1.230468e-16
5.490000e-05,1.230468e-16
5.500000e-05,1.230468e-16
5.510000e-05,1.333075e-16
5.520000e-05,1.333075e-16
5.530000e-05,1.333075e-16
5.540000e-05,1.333075e-16
5.550000e-05,1.333075e-16
5.560000e-05,1.333075e-16
5.570000e-05,1.333075e-16
5.580000e-05,1.333075e-16
5.590000e-05,1.333075e-16
5.600000e-05,1.333075e-16
5.610000e-05,1.431479e-16
5.620000e-05,1.431479e-16
5.630000e-05,1.431479e-16
5.640000e-05,1.431479e-16
5.650000e-05,1.431479e-16
5.660000e-05,1.431479e-16
5.670000e-05,1.431479e-16
5.680000e-05,1.431479e-16
5.690000e-05,1.431479e-16
5.700000e-05,1.431479e-16
5.710000e-05,1.525157e-16
5.720000e-05,1.525157e-16
5.730000e-05,1.525157e-16
5.740000e-05,1.525157e-16
5.750000e-05,1.525157e-16
5.760000e-05,1.525157e-16
5.770000e-05,1.525157e-16
5.780000e-05,1.525157e-16
5.790000e-05,1.525157e-16
5.800000e-05,1.525157e-16
5.810000e-05,1.613609e-16
5.820000e-05,1.613609e-16
5.830000e-05,1.613609e-16
5.840000e-05,1.613609e-16
5.850000e-05,1.613609e-16
5.860000e-05,1.613609e-16
5.870000e-05,1.613609e-16
5.880000e-05,1.613609e-16
5.890000e-05,1.613609e-16
5.900000e-05,1.613609e-16
5.910000e-05,1.696361e-16
5.920000e-05,1.696361e-16
5.930000e-05,1.696361e-16
5.940000e-05,1.696361e-16
5.950000e-05,1.696361e-16
5.960000e-05,1.696361e-16
5.970000e-05,1.696361e-16
5.980000e-05,1.696361e-16
5.990000e-05,1.696361e-16
6.000000e-05,1.696361e-16
6.010000e-05,1.772972e-16
6.020000e-05,1.772972e-16
6.030000e-05,1.772972e-16
6.040000e-05,1.772972e-16
6.050000e-05,1.772972e-16
6.060000e-05,1.772972e-16
6.070000e-05,1.772972e-16
6.080000e-05,1.772972e-16
6.090000e-05,1.772972e-16
6.100000e-05,1.772972e-16
6.110000e-05,1.843038e-16
6.120000e-05,1.843038e-16
6.130000e-05,1.843038e-16
6.140000e-05,1.843038e-16
6.150000e-05,1.843038e-16
6.160000e-05,1.843038e-16
6.170000e-05,1.843038e-16
6.180000e-05,1.843038e-16
6.190000e-05,1.843038e-16
6.200000e-05,1.843038e-16
6.210000e-05,1.906198e-16
6.220000e-05,1.906198e-16
6.230000e-05,1.906198e-16
6.239999e-05,1.906198e-16
6.250000e-05,1.906198e-16
6.260000e-05,1.906198e-16
6.270000e-05,1.906198e-16
6.280000e-05,1.906198e-16
6.290000e-05,1.906198e-16
6.300000e-05,1.906198e-16
6.310000e-05,1.962137e-16
6.320000e-05,1.962137e-16
6.330000e-05,1.962137e-16
6.340000e-05,1.962137e-16
6.350000e-05,1.962137e-16
6.360000e-05,1.962137e-16
6.370000e-05,1.962137e-16
6.380000e-05,1.962137e-16
6.390000e-05,1.962137e-16
6.400000e-05,1.962137e-16
6.410000e-05,2.010593e-16
6.420000e-05,2.010593e-16
6.429999e-05,2.010593e-16
6.440000e-05,2.010593e-16
6.450000e-05,2.010593e-16
6.460000e-05,2.010593e-16
6.470000e-05,2.010593e-16
6.480000e-05,2.010593e-16
6.490000e-05,2.010593e-16
6.500000e-05,2.010593e-16
6.510000e-05,2.051358e-16
6.520000e-05,2.051358e-16
6.530000e-05,2.051358e-16
6.540000e-05,2.051358e-16
6.550000e-05,2.051358e-16
6.560000e-05,2.051358e-16
6.570000e-05,2.051358e-16
6.580000e-05,2.051358e-16
6.590000e-05,2.051358e-16
6.600000e-05,2.051358e-16
6.610000e-05,2.084283e-16
6.619999e-05,2.084283e-16
6.630000e-05,2.084283e-16
6.640000e-05,2.084283e-16
6.650000e-05,2.084283e-16
6.660000e-05,2.084283e-16
6.670000e-05,2.084283e-16
6.680000e-05,2.084283e-16
6.690000e-05,2.084283e-16
6.700000e-05,2.084283e-16
6.710000e-05,2.109279e-16
6.720000e-05,2.109279e-16
6.730000e-05,2.109279e-16
6.740000e-05,2.109279e-16
6.750000e-05,2.109279e-16
6.760000e-05,2.109279e-16
6.770000e-05,2.109279e-16
6.780000e-05,2.109279e-16
6.790000e-05,2.109279e-16
6.800000e-05,2.109279e-16
6.809999e-05,2.126323e-16
6.820000e-05,2.126323e-16
6.830000e-05,2.126323e-16
6.840000e-05,2.126323e-16
6.850000e-05,2.126323e-16
6.860000e-05,2.126323e-16
6.870000e-05,2.126323e-16
6.880000e-05,2.126323e-16
6.890000e-05,2.126323e-16
6.900000e-05,2.126323e-16
6.910000e-05,2.135453e-16
6.920000e-05,2.135453e-16
6.930000e-05,2.135453e-16
6.940000e-05,2.135453e-16
6.950000e-05,2.135453e-16
6.960000e-05,2.135453e-16
6.970000e-05,2.135453e-16
6.980000e-05,2.135453e-16
6.990000e-05,2.135453e-16
6.999999e-05,2.135453e-16
7.010000e-05,2.136773e-16
7.020000e-05,2.136773e-16
7.030000e-05,2.136773e-16
7.040000e-05,2.136773e-16
7.050000e-05,2.136773e-16
7.060000e-05,2.136773e-16
7.070000e-05,2.136773e-16
7.080000e-05,2.136773e-16
7.090000e-05,2.136773e-16
7.099999e-05,2.136773e-16
7.110000e-05,2.130452e-16
7.120000e-05,2.130452e-16
7.130000e-05,2.130452e-16
7.140000e-05,2.130452e-16
7.150000e-05,2.130452e-16
7.160000e-05,2.130452e-16
7.170000e-05,2.130452e-16
7.180000e-05,2.130452e-16
7.190000e-05,2.130452e-16
7.200000e-05,2.130452e-16
7.210000e-05,2.116719e-16
7.220000e-05,2.116719e-16
7.230000e-05,2.116719e-16
7.240000e-05,2.116719e-16
7.250000e-05,2.116719e-16
7.260000e-05,2.116719e-16
7.270000e-05,2.116719e-16
7.280000e-05,2.116719e-16
7.289999e-05,2.116719e-16
7.300000e-05,2.116719e-16
7.310000e-05,2.095866e-16
7.320000e-05,2.095866e-16
7.330000e-05,2.095866e-16
7.340000e-05,2.095866e-16
7.350000e-05,2.095866e-16
7.360000e-05,2.095866e-16
7.370000e-05,2.095866e-16
7.380000e-05,2.095866e-16
7.390000e-05,2.095866e-16
7.400000e-05,2.095866e-16
7.410000e-05,2.068240e-16
7.420000e-05,2.068240e-16
7.430000e-05,2.068240e-16
7.440000e-05,2.068240e-16
7.450000e-05,2.068240e-16
7.460000e-05,2.068240e-16
7.470000e-05,2.068240e-16
7.479999e-05,2.068240e-16
7.490000e-05,2.068240e-16
7.500000e-05,2.068240e-16
7.510000e-05,2.034242e-16
7.520000e-05,2.034242e-16
7.530000e-05,2.034242e-16
7.540000e-05,2.034242e-16
7.550000e-05,2.034242e-16
7.560000e-05,2.034242e-16
7.570000e-05,2.034242e-16
7.580000e-05,2.034242e-16
7.590000e-05,2.034242e-16
7.600000e-05,2.034242e-16
7.610000e-05,1.994318e-16
7.620000e-05,1.994318e-16
7.630000e-05,1.994318e-16
7.640000e-05,1.994318e-16
7.650000e-05,1.994318e-16
7.660000e-05,1.994318e-16
7.669999e-05,1.994318e-16
7.680000e-05,1.994318e-16
7.690000e-05,1.994318e-16
7.700000e-05,1.994318e-16
7.710000e-05,1.948958e-16
7.720000e-05,1.948958e-16
7.730000e-05,1.948958e-16
7.740000e-05,1.948958e-16
7.750000e-05,1.948958e-16
7.760000e-05,1.948958e-16
7.770000e-05,1.948958e-16
7.780000e-05,1.948958e-16
7.790000e-05,1.948958e-16
7.800000e-05,1.948958e-16
7.810000e-05,1.898685e-16
7.820000e-05,1.898685e-16
7.830000e-05,1.898685e-16
7.840000e-05,1.898685e-16
7.850000e-05,1.898685e-16
7.859999e-05,1.898685e-16
7.870000e-05,1.898685e-16
7.880000e-05,1.898685e-16
7.890000e-05,1.898685e-16
7.900000e-05,1.898685e-16
7.910000e-05,1.844051e-16
7.920000e-05,1.844051e-16
7.930000e-05,1.844051e-16
7.940000e-05,1.844051e-16
7.950000e-05,1.844051e-16
7.959999e-05,1.844051e-16
7.970000e-05,1.844051e-16
7.980000e-05,1.844051e-16
7.990000e-05,1.844051e-16
8.000000e-05,1.844051e-16
8.010000e-05,1.785627e-16
8.020000e-05,1.785627e-16
8.030000e-05,1.785627e-16
8.040000e-05,1.785627e-16
8.049999e-05,1.785627e-16
8.060000e-05,1.785627e-16
8.070000e-05,1.785627e-16
8.080000e-05,1.785627e-16
8.090000e-05,1.785627e-16
8.100000e-05,1.785627e-16
8.110000e-05,1.723995e-16
8.120000e-05,1.723995e-16
8.130000e-05,1.723995e-16
8.140000e-05,1.723995e-16
8.149999e-05,1.723995e-16
8.160000e-05,1.723995e-16
8.170000e-05,1.723995e-16
8.180000e-05,1.723995e-16
8.190000e-05,1.723995e-16
8.200000e-05,1.723995e-16
8.210000e-05,1.659743e-16
8.220000e-05,1.659743e-16
8.230000e-05,1.659743e-16
8.239999e-05,1.659743e-16
8.250000e-05,1.659743e-16
8.260000e-05,1.659743e-16
8.270000e-05,1.659743e-16
8.280000e-05,1.659743e-16
8.290000e-05,1.659743e-16
8.300000e-05,1.659743e-16
8.310000e-05,1.593451e-16
8.320000e-05,1.593451e-16
8.330000e-05,1.593451e-16
8.339999e-05,1.593451e-16
8.350000e-05,1.593451e-16
8.360000e-05,1.593451e-16
8.370000e-05,1.593451e-16
8.380000e-05,1.593451e-16
8.390000e-05,1.593451e-16
8.400000e-05,1.593451e-16
8.410000e-05,1.525690e-16
8.420000e-05,1.525690e-16
8.429999e-05,1.525690e-16
8.440000e-05,1.525690e-16
8.450000e-05,1.525690e-16
8.460000e-05,1.525690e-16
8.470000e-05,1.525690e-16
8.480000e-05,1.525690e-16
8.490000e-05,1.525690e-16
8.500000e-05,1.525690e-16
8.510000e-05,1.457007e-16
8.520000e-05,1.457007e-16
8.529999e-05,1.457007e-16
8.540000e-05,1.457007e-16
8.550000e-05,1.457007e-16
8.560000e-05,1.457007e-16
8.570000e-05,1.457007e-16
8.580000e-05,1.457007e-16
8.590000e-05,1.457007e-16
8.600000e-05,1.457007e-16
8.610000e-05,1.387926e-16
8.619999e-05,1.387926e-16
8.630000e-05,1.387926e-16
8.640000e-05,1.387926e-16
8.650000e-05,1.387926e-16
8.660000e-05,1.387926e-16
8.670000e-05,1.387926e-16
8.680000e-05,1.387926e-16
8.690000e-05,1.387926e-16
8.700000e-05,1.387926e-16
8.710000e-05,1.318935e-16
8.719999e-05,1.318935e-16
8.730000e-05,1.318935e-16
8.740000e-05,1.318935e-16
8.750000e-05,1.318935e-16
8.760000e-05,1.318935e-16
8.770000e-05,1.318935e-16
8.780000e-05,1.318935e-16
8.790000e-05,1.318935e-16
8.800000e-05,1.318935e-16
8.809999e-05,1.250485e-16
8.819999e-05,1.250485e-16
8.830000e-05,1.250485e-16
8.840000e-05,1.250485e-16
8.850000e-05,1.250485e-16
8.860000e-05,1.250485e-16
8.870000e-05,1.250485e-16
8.880000e-05,1.250485e-16
8.890000e-05,1.250485e-16
8.900000e-05,1.250485e-16
8.909999e-05,1.182982e-16
8.920000e-05,1.182982e-16
8.930000e-05,1.182982e-16
8.940000e-05,1.182982e-16
8.950000e-05,1.182982e-16
8.960000e-05,1.182982e-16
8.970000e-05,1.182982e-16
8.980000e-05,1.182982e-16
8.990000e-05,1.182982e-16
9.000000e-05,1.182982e-16
9.009999e-05,1.116790e-16
9.020000e-05,1.116790e-16
9.030000e-05,1.116790e-16
9.040000e-05,1.116790e-16
9.050000e-05,1.116790e-16
9.060000e-05,1.116790e-16
9.070000e-05,1.116790e-16
9.080000e-05,1.116790e-16
9.090000e-05,1.116790e-16
9.099999e-05,1.116790e-16
9.110000e-05,1.052223e-16
9.120000e-05,1.052223e-16
9.130000e-05,1.052223e-16
9.140000e-05,1.052223e-16
9.150000e-05,1.052223e-16
9.160000e-05,1.052223e-16
9.170000e-05,1.052223e-16
9.180000e-05,1.052223e-16
9.190000e-05,1.052223e-16
9.199999e-05,1.052223e-16
9.210000e-05,9.895452e-17
9.220000e-05,9.895452e-17
9.230000e-05,9.895452e-17
9.240000e-05,9.895452e-17
9.250000e-05,9.895452e-17
9.260000e-05,9.895452e-17
9.270000e-05,9.895452e-17
9.280000e-05,9.895452e-17
9.289999e-05,9.895452e-17
9.300000e-05,9.895452e-17
9.310000e-05,9.289766e-17
9.320000e-05,9.289766e-17
9.330000e-05,9.289766e-17
9.340000e-05,9.289766e-17
9.350000e-05,9.289766e-17
9.360000e-05,9.289766e-17
9.370000e-05,9.289766e-17
9.380000e-05,9.289766e-17
9.389999e-05,9.289766e-17
9.400000e-05,9.289766e-17
9.410000e-05,8.706888e-17
9.420000e-05,8.706888e-17
9.430000e-05,8.706888e-17
9.440000e-05,8.706888e-17
9.450000e-05,8.706888e-17
9.460000e-05,8.706888e-17
9.470000e-05,8.706888e-17
9.479999e-05,8.706888e-17
9.490000e-05,8.706888e-17
9.500000e-05,8.706888e-17
9.510000e-05,8.148100e-17
9.520000e-05,8.148100e-17
9.530000e-05,8.148100e-17
9.540000e-05,8.148100e-17
9.550000e-05,8.148100e-17
9.560000e-05,8.148100e-17
9.570000e-05,8.148100e-17
9.579999e-05,8.148100e-17
9.590000e-05,8.148100e-17
9.600000e-05,8.148100e-17
9.610000e-05,7.614284e-17
9.620000e-05,7.614284e-17
9.630000e-05,7.614284e-17
9.640000e-05,7.614284e-17
9.650000e-05,7.614284e-17
9.660000e-05,7.614284e-17
9.669999e-05,7.614284e-17
9.679999e-05,7.614284e-17
9.690000e-05,7.614284e-17
9.700000e-05,7.614284e-17
9.710000e-05,7.105955e-17
9.720000e-05,7.105955e-17
9.730000e-05,7.105955e-17
9.740000e-05,7.105955e-17
9.750000e-05,7.105955e-17
9.760000e-05,7.105955e-17
9.769999e-05,7.105955e-17
9.780000e-05,7.105955e-17
9.790000e-05,7.105955e-17
9.800000e-05,7.105955e-17
9.810000e-05,6.623311e-17
9.820000e-05,6.623311e-17
9.830000e-05,6.623311e-17
9.840000e-05,6.623311e-17
9.850000e-05,6.623311e-17
9.859999e-05,6.623311e-17
9.869999e-05,6.623311e-17
9.880000e-05,6.623311e-17
9.890000e-05,6.623311e-17
9.900000e-05,6.623311e-17
9.910000e-05,6.166270e-17
9.920000e-05,6.166270e-17
9.930000e-05,6.166270e-17
9.940000e-05,6.166270e-17
9.950000e-05,6.166270e-17
9.959999e-05,6.166270e-17
9.970000e-05,6.166270e-17
9.980000e-05,6.166270e-17
9.990000e-05,6.166270e-17
1.000000e-04,6.166270e-17


==> data/Eg_20.csv <==
arc_length,field
0.000000e+00,3.523246e-14
9.999999e-08,3.523246e-14
2.000000e-07,3.523246e-14
3.000000e-07,3.523246e-14
4.000000e-07,3.523246e-14
5.000000e-07,3.523246e-14
6.000000e-07,3.523246e-14
7.000000e-07,3.523246e-14
8.000000e-07,3.523246e-14
9.000000e-07,3.523246e-14
1.000000e-06,3.523246e-14
1.100000e-06,4.068212e-14
1.200000e-06,4.068212e-14
1.300000e-06,4.068212e-14
1.400000e-06,4.068212e-14
1.500000e-06,4.068212e-14
1.600000e-06,4.068212e-14
1.700000e-06,4.068212e-14
1.800000e-06,4.068212e-14
1.900000e-06,4.068212e-14
2.000000e-06,4.068212e-14
2.100000e-06,4.099669e-14
2.200000e-06,4.099669e-14
2.300000e-06,4.099669e-14
2.400000e-06,4.099669e-14
2.500000e-06,4.099669e-14
2.600000e-06,4.099669e-14
2.700000e-06,4.099669e-14
2.800000e-06,4.099669e-14
2.900000e-06,4.099669e-14
3.000000e-06,4.099669e-14
3.100000e-06,4.097886e-14
3.200000e-06,4.097886e-14
3.300000e-06,4.097886e-14
3.400000e-06,4.097886e-14
3.500000e-06,4.097886e-14
3.600000e-06,4.097886e-14
3.700000e-06,4.097886e-14
3.800000e-06,4.097886e-14
3.900000e-06,4.097886e-14
4.000000e-06,4.097886e-14
4.100000e-06,4.088235e-14
4.200000e-06,4.088235e-14
4.300000e-06,4.088235e-14
4.400000e-06,4.088235e-14
4.500000e-06,4.088235e-14
4.600000e-06,4.088235e-14
4.700000e-06,4.088235e-14
4.800000e-06,4.088235e-14
4.900000e-06,4.088235e-14
5.000000e-06,4.088235e-14
5.100000e-06,4.072104e-14
5.200000e-06,4.072104e-14
5.300000e-06,4.072104e-14
5.400000e-06,4.072104e-14
5.500000e-06,4.072104e-14
5.600000e-06,4.072104e-14
5.700000e-06,4.072104e-14
5.800000e-06,4.072104e-14
5.900000e-06,4.072104e-14
6.000000e-06,4.072104e-14
6.100000e-06,4.049711e-14
6.200000e-06,4.049711e-14
6.300000e-06,4.049711e-14
6.400000e-06,4.049711e-14
6.500000e-06,4.049711e-14
6.600000e-06,4.049711e-14
6.700000e-06,4.049711e-14
6.800000e-06,4.049711e-14
6.900000e-06,4.049711e-14
7.000000e-06,4.049711e-14
7.100000e-06,4.021236e-14
7.200000e-06,4.021236e-14
7.300000e-06,4.021236e-14
7.400000e-06,4.021236e-14
7.500000e-06,4.021236e-14
7.600000e-06,4.021236e-14
7.700000e-06,4.021236e-14
7.799999e-06,4.021236e-14
7.900000e-06,4.021236e-14
8.000000e-06,4.021236e-14
8.100000e-06,3.986877e-14
8.200000e-06,3.986877e-14
8.300000e-06,3.986877e-14
8.399999e-06,3.986877e-14
8.500000e-06,3.986877e-14
8.600000e-06,3.986877e-14
8.700000e-06,3.986877e-14
8.800000e-06,3.986877e-14
8.900000e-06,3.986877e-14
8.999999e-06,3.986877e-14
9.100000e-06,3.946849e-14
9.200000e-06,3.946849e-14
9.300000e-06,3.946849e-14
9.400000e-06,3.946849e-14
9.500000e-06,3.946849e-14
9.599999e-06,3.946849e-14
9.700000e-06,3.946849e-14
9.800000e-06,3.946849e-14
9.900000e-06,3.946849e-14
1.000000e-05,3.946849e-14
1.010000e-05,3.901381e-14
1.020000e-05,3.901381e-14
1.030000e-05,3.901381e-14
1.040000e-05,3.901381e-14
1.050000e-05,3.901381e-14
1.060000e-05,3.901381e-14
1.070000e-05,3.901381e-14
1.080000e-05,3.901381e-14
1.090000e-05,3.901381e-14
1.100000e-05,3.901381e-14
1.110000e-05,3.850721e-14
1.120000e-05,3.850721e-14
1.130000e-05,3.850721e-14
1.140000e-05,3.850721e-14
1.150000e-05,3.850721e-14
1.160000e-05,3.850721e-14
1.170000e-05,3.850721e-14
1.180000e-05,3.850721e-14
1.190000e-05,3.850721e-14
1.200000e-05,3.850721e-14
1.210000e-05,3.795128e-14
1.220000e-05,3.795128e-14
1.230000e-05,3.795128e-14
1.240000e-05,3.795128e-14
1.250000e-05,3.795128e-14
1.260000e-05,3.795128e-14
1.270000e-05,3.795128e-14
1.280000e-05,3.795128e-14
1.290000e-05,3.795128e-14
1.300000e-05,3.795128e-14
1.310000e-05,3.734875e-14
1.320000e-05,3.734875e-14
1.330000e-05,3.734875e-14
1.340000e-05,3.734875e-14
1.350000e-05,3.734875e-14
1.360000e-05,3.734875e-14
1.370000e-05,3.734875e-14
1.380000e-05,3.734875e-14
1.390000e-05,3.734875e-14
1.400000e-05,3.734875e-14
1.410000e-05,3.670245e-14
1.420000e-05,3.670245e-14
1.430000e-05,3.670245e-14
1.440000e-05,3.670245e-14
1.450000e-05,3.670245e-14
1.460000e-05,3.670245e-14
1.470000e-05,3.670245e-14
1.480000e-05,3.670245e-14
1.490000e-05,3.670245e-14
1.500000e-05,3.670245e-14
1.510000e-05,3.601532e-14
1.520000e-05,3.601532e-14
1.530000e-05,3.601532e-14
1.540000e-05,3.601532e-14
1.550000e-05,3.601532e-14
1.560000e-05,3.601532e-14
1.570000e-05,3.601532e-14
1.580000e-05,3.601532e-14
1.590000e-05,3.601532e-14
1.600000e-05,3.601532e-14
1.610000e-05,3.529036e-14
1.620000e-05,3.529036e-14
1.630000e-05,3.529036e-14
1.640000e-05,3.529036e-14
1.650000e-05,3.529036e-14
1.660000e-05,3.529036e-14
1.670000e-05,3.529036e-14
1.680000e-05,3.529036e-14
1.690000e-05,3.529036e-14
1.700000e-05,3.529036e-14
1.710000e-05,3.453066e-14
1.720000e-05,3.453066e-14
1.730000e-05,3.453066e-14
1.740000e-05,3.453066e-14
1.750000e-05,3.453066e-14
1.760000e-05,3.453066e-14
1.770000e-05,3.453066e-14
1.780000e-05,3.453066e-14
1.790000e-05,3.453066e-14
1.800000e-05,3.453066e-14
1.810000e-05,3.373936e-14
1.820000e-05,3.373936e-14
1.830000e-05,3.373936e-14
1.840000e-05,3.373936e-14
1.850000e-05,3.373936e-14
1.860000e-05,3.373936e-14
1.870000e-05,3.373936e-14
1.880000e-05,3.373936e-14
1.890000e-05,3.373936e-14
1.900000e-05,3.373936e-14
1.910000e-05,3.291960e-14
1.920000e-05,3.291960e-14
1.930000e-05,3.291960e-14
1.940000e-05,3.291960e-14
1.950000e-05,3.291960e-14
1.960000e-05,3.291960e-14
1.970000e-05,3.291960e-14
1.980000e-05,3.291960e-14
1.990000e-05,3.291960e-14
2.000000e-05,3.291960e-14
2.010000e-05,3.207457e-14
2.020000e-05,3.207457e-14
2.030000e-05,3.207457e-14
2.040000e-05,3.207457e-14
2.050000e-05,3.207457e-14
2.060000e-05,3.207457e-14
2.070000e-05,3.207457e-14
2.080000e-05,3.207457e-14
2.090000e-05,3.207457e-14
2.100000e-05,3.207457e-14
2.110000e-05,3.120746e-14
2.120000e-05,3.120746e-14
2.130000e-05,3.120746e-14
2.140000e-05,3.120746e-14
2.150000e-05,3.120746e-14
2.160000e-05,3.120746e-14
2.170000e-05,3.120746e-14
2.180000e-05,3.120746e-14
2.190000e-05,3.120746e-14
2.200000e-05,3.120746e-14
2.210000e-05,3.032142e-14
2.220000e-05,3.032142e-14
2.230000e-05,3.032142e-14
2.240000e-05,3.032142e-14
2.250000e-05,3.032142e-14
2.260000e-05,3.032142e-14
2.270000e-05,3.032142e-14
2.280000e-05,3.032142e-14
2.290000e-05,3.032142e-14
2.300000e-05,3.032142e-14
2.310000e-05,2.941962e-14
2.320000e-05,2.941962e-14
2.330000e-05,2.941962e-14
2.340000e-05,2.941962e-14
2.350000e-05,2.941962e-14
2.360000e-05,2.941962e-14
2.370000e-05,2.941962e-14
2.380000e-05,2.941962e-14
2.390000e-05,2.941962e-14
2.400000e-05,2.941962e-14
2.410000e-05,2.850514e-14
2.420000e-05,2.850514e-14
2.430000e-05,2.850514e-14
2.440000e-05,2.850514e-14
2.450000e-05,2.850514e-14
2.460000e-05,2.850514e-14
2.470000e-05,2.850514e-14
2.480000e-05,2.850514e-14
2.490000e-05,2.850514e-14
2.500000e-05,2.850514e-14
2.510000e-05,2.758103e-14
2.520000e-05,2.758103e-14
2.530000e-05,2.758103e-14
2.540000e-05,2.758103e-14
2.550000e-05,2.758103e-14
2.560000e-05,2.758103e-14
2.570000e-05,2.758103e-14
2.580000e-05,2.758103e-14
2.590000e-05,2.758103e-14
2.600000e-05,2.758103e-14
2.610000e-05,2.665025e-14
2.620000e-05,2.665025e-14
2.630000e-05,2.665025e-14
2.640000e-05,2.665025e-14
2.650000e-05,2.665025e-14
2.660000e-05,2.665025e-14
2.670000e-05,2.665025e-14
2.680000e-05,2.665025e-14
2.690000e-05,2.665025e-14
2.700000e-05,2.665025e-14
2.710000e-05,2.571570e-14
2.720000e-05,2.571570e-14
2.730000e-05,2.571570e-14
2.740000e-05,2.571570e-14
2.750000e-05,2.571570e-14
2.760000e-05,2.571570e-14
2.770000e-05,2.571570e-14
2.780000e-05,2.571570e-14
2.790000e-05,2.571570e-14
2.800000e-05,2.571570e-14
2.810000e-05,2.478016e-14
2.820000e-05,2.478016e-14
2.830000e-05,2.478016e-14
2.840000e-05,2.478016e-14
2.850000e-05,2.478016e-14
2.860000e-05,2.478016e-14
2.870000e-05,2.478016e-14
2.880000e-05,2.478016e-14
2.890000e-05,2.478016e-14
2.900000e-05,2.478016e-14
2.910000e-05,2.384633e-14
2.920000e-05,2.384633e-14
2.930000e-05,2.384633e-14
2.940000e-05,2.384633e-14
2.950000e-05,2.384633e-14
2.960000e-05,2.384633e-14
2.970000e-05,2.384633e-14
2.980000e-05,2.384633e-14
2.990000e-05,2.384633e-14
3.000000e-05,2.384633e-14
3.010000e-05,2.291677e-14
3.020000e-05,2.291677e-14
3.030000e-05,2.291677e-14
3.040000e-05,2.291677e-14
3.050000e-05,2.291677e-14
3.060000e-05,2.291677e-14
3.070000e-05,2.291677e-14
3.080000e-05,2.291677e-14
3.090000e-05,2.291677e-14
3.100000e-05,2.291677e-14
3.110000e-05,2.199392e-14
3.120000e-05,2.199392e-14
3.130000e-05,2.199392e-14
3.140000e-05,2.199392e-14
3.150000e-05,2.199392e-14
3.160000e-05,2.199392e-14
3.170000e-05,2.199392e-14
3.180000e-05,2.199392e-14
3.190000e-05,2.199392e-14
3.200000e-05,2.199392e-14
3.210000e-05,2.108011e-14
3.220000e-05,2.108011e-14
3.230000e-05,2.108011e-14
3.240000e-05,2.108011e-14
3.250000e-05,2.108011e-14
3.260000e-05,2.108011e-14
3.270000e-05,2.108011e-14
3.280000e-05,2.108011e-14
3.290000e-05,2.108011e-14
3.300000e-05,2.108011e-14
3.310000e-05,2.017748e-14
3.320000e-05,2.017748e-14
3.330000e-05,2.017748e-14
3.340000e-05,2.017748e-14
3.350000e-05,2.017748e-14
3.360000e-05,2.017748e-14
3.370000e-05,2.017748e-14
3.380000e-05,2.017748e-14
3.390000e-05,2.017748e-14
3.400000e-05,2.017748e-14
3.410000e-05,1.928809e-14
3.420000e-05,1.928809e-14
3.430000e-05,1.928809e-14
3.440000e-05,1.928809e-14
3.450000e-05,1.928809e-14
3.460000e-05,1.928809e-14
3.470000e-05,1.928809e-14
3.480000e-05,1.928809e-14
3.490000e-05,1.928809e-14
3.500000e-05,1.928809e-14
3.510000e-05,1.841378e-14
3.520000e-05,1.841378e-14
3.530000e-05,1.841378e-14
3.540000e-05,1.841378e-14
3.550000e-05,1.841378e-14
3.560000e-05,1.841378e-14
3.570000e-05,1.841378e-14
3.580000e-05,1.841378e-14
3.590000e-05,1.841378e-14
3.600000e-05,1.841378e-14
3.610000e-05,1.755629e-14
3.620000e-05,1.755629e-14
3.630000e-05,1.755629e-14
3.640000e-05,1.755629e-14
3.650000e-05,1.755629e-14
3.660000e-05,1.755629e-14
3.670000e-05,1.755629e-14
3.680000e-05,1.755629e-14
3.690000e-05,1.755629e-14
3.700000e-05,1.755629e-14
3.710000e-05,1.671718e-14
3.720000e-05,1.671718e-14
3.730000e-05,1.671718e-14
3.740000e-05,1.671718e-14
3.750000e-05,1.671718e-14
3.760000e-05,1.671718e-14
3.770000e-05,1.671718e-14
3.780000e-05,1.671718e-14
3.790000e-05,1.671718e-14
3.800000e-05,1.671718e-14
3.810000e-05,1.589786e-14
3.820000e-05,1.589786e-14
3.830000e-05,1.589786e-14
3.840000e-05,1.589786e-14
3.850000e-05,1.589786e-14
3.860000e-05,1.589786e-14
3.870000e-05,1.589786e-14
3.880000e-05,1.589786e-14
3.890000e-05,1.589786e-14
3.900000e-05,1.589786e-14
3.910000e-05,1.509957e-14
3.920000e-05,1.509957e-14
3.930000e-05,1.509957e-14
3.940000e-05,1.509957e-14
3.950000e-05,1.509957e-14
3.960000e-05,1.509957e-14
3.970000e-05,1.509957e-14
3.980000e-05,1.509957e-14
3.990000e-05,1.509957e-14
4.000000e-05,1.509957e-14
4.010000e-05,1.432341e-14
4.020000e-05,1.432341e-14
4.030000e-05,1.432341e-14
4.040000e-05,1.432341e-14
4.050000e-05,1.432341e-14
4.060000e-05,1.432341e-14
4.070000e-05,1.432341e-14
4.080000e-05,1.432341e-14
4.090000e-05,1.432341e-14
4.100000e-05,1.432341e-14
4.110000e-05,1.357031e-14
4.120000e-05,1.357031e-14
4.130000e-05,1.357031e-14
4.140000e-05,1.357031e-14
4.150000e-05,1.357031e-14
4.160000e-05,1.357031e-14
4.170000e-05,1.357031e-14
4.180000e-05,1.357031e-14
4.190000e-05,1.357031e-14
4.200000e-05,1.357031e-14
4.210000e-05,1.284106e-14
4.220000e-05,1.284106e-14
4.230000e-05,1.284106e-14
4.240000e-05,1.284106e-14
4.250000e-05,1.284106e-14
4.260000e-05,1.284106e-14
4.270000e-05,1.284106e-14
4.280000e-05,1.284106e-14
4.290000e-05,1.284106e-14
4.300000e-05,1.284106e-14
4.310000e-05,1.213630e-14
4.320000e-05,1.213630e-14
4.330000e-05,1.213630e-14
4.340000e-05,1.213630e-14
4.350000e-05,1.213630e-14
4.360000e-05,1.213630e-14
4.370000e-05,1.213630e-14
4.380000e-05,1.213630e-14
4.390000e-05,1.213630e-14
4.400000e-05,1.213630e-14
4.410000e-05,1.145653e-14
4.420000e-05,1.145653e-14
4.430000e-05,1.145653e-14
4.440000e-05,1.145653e-14
4.450000e-05,1.145653e-14
4.460000e-05,1.145653e-14
4.470000e-05,1.145653e-14
4.480000e-05,1.145653e-14
4.490000e-05,1.145653e-14
4.500000e-05,1.145653e-14
4.510000e-05,1.080211e-14
4.520000e-05,1.080211e-14
4.530000e-05,1.080211e-14
4.540000e-05,1.080211e-14
4.550000e-05,1.080211e-14
4.560000e-05,1.080211e-14
4.570000e-05,1.080211e-14
4.580000e-05,1.080211e-14
4.590000e-05,1.080211e-14
4.600000e-05,1.080211e-14
4.610000e-05,1.017326e-14
4.620000e-05,1.017326e-14
4.630000e-05,1.017326e-14
4.640000e-05,1.017326e-14
4.650000e-05,1.017326e-14
4.660000e-05,1.017326e-14
4.670000e-05,1.017326e-14
4.680000e-05,1.017326e-14
4.690000e-05,1.017326e-14
4.700000e-05,1.017326e-14
4.710000e-05,9.570097e-15
4.720000e-05,9.570097e-15
4.730000e-05,9.570097e-15
4.740000e-05,9.570097e-15
4.750000e-05,9.570097e-15
4.760000e-05,9.570097e-15
4.770000e-05,9.570097e-15
4.780000e-05,9.570097e-15
4.790000e-05,9.570097e-15
4.800000e-05,9.570097e-15
4.810000e-05,8.992597e-15
4.820000e-05,8.992597e-15
4.830000e-05,8.992597e-15
4.840000e-05,8.992597e-15
4.850000e-05,8.992597e-15
4.860000e-05,8.992597e-15
4.870000e-05,8.992597e-15
4.880000e-05,8.992597e-15
4.890000e-05,8.992597e-15
4.900000e-05,8.992597e-15
4.910000e-05,8.440645e-15
4.920000e-05,8.440645e-15
4.930000e-05,8.440645e-15
4.940000e-05,8.440645e-15
4.950000e-05,8.440645e-15
4.960000e-05,8.440645e-15
4.970000e-05,8.440645e-15
4.980000e-05,8.440645e-15
4.990000e-05,8.440645e-15
5.000000e-05,8.440645e-15
5.010000e-05,7.914017e-15
5.020000e-05,7.914017e-15
5.030000e-05,7.914017e-15
5.040000e-05,7.914017e-15
5.050000e-05,7.914017e-15
5.060000e-05,7.914017e-15
5.070000e-05,7.914017e-15
5.080000e-05,7.914017e-15
5.090000e-05,7.914017e-15
5.100000e-05,7.914017e-15
5.110000e-05,7.412397e-15
5.120000e-05,7.412397e-15
5.130000e-05,7.412397e-15
5.140000e-05,7.412397e-15
5.150000e-05,7.412397e-15
5.160000e-05,7.412397e-15
5.170000e-05,7.412397e-15
5.180000e-05,7.412397e-15
5.190000e-05,7.412397e-15
5.200000e-05,7.412397e-15
5.210000e-05,6.935385e-15
5.220000e-05,6.935385e-15
5.230000e-05,6.935385e-15
5.240000e-05,6.935385e-15
5.250000e-05,6.935385e-15
5.260000e-05,6.935385e-15
5.270000e-05,6.935385e-15
5.280000e-05,6.935385e-15
5.290000e-05,6.935385e-15
5.300000e-05,6.935385e-15
5.310000e-05,6.482507e-15
5.320000e-05,6.482507e-15
5.330000e-05,6.482507e-15
5.340000e-05,6.482507e-15
5.350000e-05,6.482507e-15
5.360000e-05,6.482507e-15
5.370000e-05,6.482507e-15
5.380000e-05,6.482507e-15
5.390000e-05,6.482507e-15
5.400000e-05,6.482507e-15
5.410000e-05,6.053216e-15
5.420000e-05,6.053216e-15
5.430000e-05,6.053216e-15
5.440000e-05,6.053216e-15
5.450000e-05,6.053216e-15
5.460000e-05,6.053216e-15
5.470000e-05,6.053216e-15
5.480000e-05,6.053216e-15
5.490000e-05,6.053216e-15
5.500000e-05,6.053216e-15
5.510000e-05,5.646912e-15
5.520000e-05,5.646912e-15
5.530000e-05,5.646912e-15
5.540000e-05,5.646912e-15
5.550000e-05,5.646912e-15
5.560000e-05,5.646912e-15
5.570000e-05,5.646912e-15
5.580000e-05,5.646912e-15
5.590000e-05,5.646912e-15
5.600000e-05,5.646912e-15
5.610000e-05,5.262940e-15
5.620000e-05,5.262940e-15
5.630000e-05,5.262940e-15
5.640000e-05,5.262940e-15
5.650000e-05,5.262940e-15
5.660000e-05,5.262940e-15
5.670000e-05,5.262940e-15
5.680000e-05,5.262940e-15
5.690000e-05,5.262940e-15
5.700000e-05,5.262940e-15
5.710000e-05,4.900602e-15
5.720000e-05,4.900602e-15
5.730000e-05,4.900602e-15
5.740000e-05,4.900602e-15
5.750000e-05,4.900602e-15
5.760000e-05,4.900602e-15
5.770000e-05,4.900602e-15
5.780000e-05,4.900602e-15
5.790000e-05,4.900602e-15
5.800000e-05,4.900602e-15
5.810000e-05,4.559166e-15
5.820000e-05,4.559166e-15
5.830000e-05,4.559166e-15
5.840000e-05,4.559166e-15
5.850000e-05,4.559166e-15
5.860000e-05,4.559166e-15
5.870000e-05,4.559166e-15
5.880000e-05,4.559166e-15
5.890000e-05,4.559166e-15
5.900000e-05,4.559166e-15
5.910000e-05,4.237872e-15
5.920000e-05,4.237872e-15
5.930000e-05,4.237872e-15
5.940000e-05,4.237872e-15
5.950000e-05,4.237872e-15
5.960000e-05,4.237872e-15
5.970000e-05,4.237872e-15
5.980000e-05,4.237872e-15
5.990000e-05,4.237872e-15
6.000000e-05,4.237872e-15
6.010000e-05,3.935937e-15
6.020000e-05,3.935937e-15
6.030000e-05,3.935937e-15
6.040000e-05,3.935937e-15
6.050000e-05,3.935937e-15
6.060000e-05,3.935937e-15
6.070000e-05,3.935937e-15
6.080000e-05,3.935937e-15
6.090000e-05,3.935937e-15
6.100000e-05,3.935937e-15
6.110000e-05,3.652564e-15
6.120000e-05,3.652564e-15
6.130000e-05,3.652564e-15
6.140000e-05,3.652564e-15
6.150000e-05,3.652564e-15
6.160000e-05,3.652564e-15
6.170000e-05,3.652564e-15
6.180000e-05,3.652564e-15
6.190000e-05,3.652564e-15
6.200000e-05,3.652564e-15
6.210000e-05,3.386948e-15
6.220000e-05,3.386948e-15
6.230000e-05,3.386948e-15
6.239999e-05,3.386948e-15
6.250000e-05,3.386948e-15
6.260000e-05,3.386948e-15
6.270000e-05,3.386948e-15
6.280000e-05,3.386948e-15
6.290000e-05,3.386948e-15
6.300000e-05,3.386948e-15
6.310000e-05,3.138280e-15
6.320000e-05,3.138280e-15
6.330000e-05,3.138280e-15
6.340000e-05,3.138280e-15
6.350000e-05,3.138280e-15
6.360000e-05,3.138280e-15
6.370000e-05,3.138280e-15
6.380000e-05,3.138280e-15
6.390000e-05,3.138280e-15
6.400000e-05,3.138280e-15
6.410000e-05,2.905753e-15
6.420000e-05,2.905753e-15
6.429999e-05,2.905753e-15
6.440000e-05,2.905753e-15
6.450000e-05,2.905753e-15
6.460000e-05,2.905753e-15
6.470000e-05,2.905753e-15
6.480000e-05,2.905753e-15
6.490000e-05,2.905753e-15
6.500000e-05,2.905753e-15
6.510000e-05,2.688567e-15
6.520000e-05,2.688567e-15
6.530000e-05,2.688567e-15
6.540000e-05,2.688567e-15
6.550000e-05,2.688567e-15
6.560000e-05,2.688567e-15
6.570000e-05,2.688567e-15
6.580000e-05,2.688567e-15
6.590000e-05,2.688567e-15
6.600000e-05,2.688567e-15
6.610000e-05,2.485932e-15
6.619999e-05,2.485932e-15
6.630000e-05,2.485932e-15
6.640000e-05,2.485932e-15
6.650000e-05,2.485932e-15
6.660000e-05,2.485932e-15
6.670000e-05,2.485932e-15
6.680000e-05,2.485932e-15
6.690000e-05,2.485932e-15
6.700000e-05,2.485932e-15
6.710000e-05,2.297074e-15
6.720000e-05,2.297074e-15
6.730000e-05,2.297074e-15
6.740000e-05,2.297074e-15
6.750000e-05,2.297074e-15
6.760000e-05,2.297074e-15
6.770000e-05,2.297074e-15
6.780000e-05,2.297074e-15
6.790000e-05,2.297074e-15
6.800000e-05,2.297074e-15
6.809999e-05,2.121234e-15
6.820000e-05,2.121234e-15
6.830000e-05,2.121234e-15
6.840000e-05,2.121234e-15
6.850000e-05,2.121234e-15
6.860000e-05,2.121234e-15
6.870000e-05,2.121234e-15
6.880000e-05,2.121234e-15
6.890000e-05,2.121234e-15
6.900000e-05,2.121234e-15
6.910000e-05,1.957674e-15
6.920000e-05,1.957674e-15
6.930000e-05,1.957674e-15
6.940000e-05,1.957674e-15
6.950000e-05,1.957674e-15
6.960000e-05,1.957674e-15
6.970000e-05,1.957674e-15
6.980000e-05,1.957674e-15
6.990000e-05,1.957674e-15
6.999999e-05,1.957674e-15
7.010000e-05,1.805680e-15
7.020000e-05,1.805680e-15
7.030000e-05,1.805680e-15
7.040000e-05,1.805680e-15
7.050000e-05,1.805680e-15
7.060000e-05,1.805680e-15
7.070000e-05,1.805680e-15
7.080000e-05,1.805680e-15
7.090000e-05,1.805680e-15
7.099999e-05,1.805680e-15
7.110000e-05,1.664560e-15
7.120000e-05,1.664560e-15
7.130000e-05,1.664560e-15
7.140000e-05,1.664560e-15
7.150000e-05,1.664560e-15
7.160000e-05,1.664560e-15
7.170000e-05,1.664560e-15
7.180000e-05,1.664560e-15
7.190000e-05,1.664560e-15
7.200000e-05,1.664560e-15
7.210000e-05,1.533649e-15
7.220000e-05,1.533649e-15
7.230000e-05,1.533649e-15
7.240000e-05,1.533649e-15
7.250000e-05,1.533649e-15
7.260000e-05,1.533649e-15
7.270000e-05,1.533649e-15
7.280000e-05,1.533649e-15
7.289999e-05,1.533649e-15
7.300000e-05,1.533649e-15
7.310000e-05,1.412309e-15
7.320000e-05,1.412309e-15
7.330000e-05,1.412309e-15
7.340000e-05,1.412309e-15
7.350000e-05,1.412309e-15
7.360000e-05,1.412309e-15
7.370000e-05,1.412309e-15
7.380000e-05,1.412309e-15
7.390000e-05,1.412309e-15
7.400000e-05,1.412309e-15
7.410000e-05,1.299927e-15
7.420000e-05,1.299927e-15
7.430000e-05,1.299927e-15
7.440000e-05,1.299927e-15
7.450000e-05,1.299927e-15
7.460000e-05,1.299927e-15
7.470000e-05,1.299927e-15
7.479999e-05,1.299927e-15
7.490000e-05,1.299927e-15
7.500000e-05,1.299927e-15
7.510000e-05,1.195922e-15
7.520000e-05,1.195922e-15
7.530000e-05,1.195922e-15
7.540000e-05,1.195922e-15
7.550000e-05,1.195922e-15
7.560000e-05,1.195922e-15
7.570000e-05,1.195922e-15
7.580000e-05,1.195922e-15
7.590000e-05,1.195922e-15
7.600000e-05,1.195922e-15
7.610000e-05,1.099737e-15
7.620000e-05,1.099737e-15
7.630000e-05,1.099737e-15
7.640000e-05,1.099737e-15
7.650000e-05,1.099737e-15
7.660000e-05,1.099737e-15
7.669999e-05,1.099737e-15
7.680000e-05,1.099737e-15
7.690000e-05,1.099737e-15
7.700000e-05,1.099737e-15
7.710000e-05,1.010847e-15
7.720000e-05,1.010847e-15
7.730000e-05,1.010847e-15
7.740000e-05,1.010847e-15
7.750000e-05,1.010847e-15
7.760000e-05,1.010847e-15
7.770000e-05,1.010847e-15
7.780000e-05,1.010847e-15
7.790000e-05,1.010847e-15
7.800000e-05,1.010847e-15
7.810000e-05,9.287502e-16
7.820000e-05,9.287502e-16
7.830000e-05,9.287502e-16
7.840000e-05,9.287502e-16
7.850000e-05,9.287502e-16
7.859999e-05,9.287502e-16
7.870000e-05,9.287502e-16
7.880000e-05,9.287502e-16
7.890000e-05,9.287502e-16
7.900000e-05,9.287502e-16
7.910000e-05,8.529767e-16
7.920000e-05,8.529767e-16
7.930000e-05,8.529767e-16
7.940000e-05,8.529767e-16
7.950000e-05,8.529767e-16
7.959999e-05,8.529767e-16
7.970000e-05,8.529767e-16
7.980000e-05,8.529767e-16
7.990000e-05,8.529767e-16
8.000000e-05,8.529767e-16
8.010000e-05,7.830807e-16
8.020000e-05,7.830807e-16
8.030000e-05,7.830807e-16
8.040000e-05,7.830807e-16
8.049999e-05,7.830807e-16
8.060000e-05,7.830807e-16
8.070000e-05,7.830807e-16
8.080000e-05,7.830807e-16
8.090000e-05,7.830807e-16
8.100000e-05,7.830807e-16
8.110000e-05,7.186434e-16
8.120000e-05,7.186434e-16
8.130000e-05,7.186434e-16
8.140000e-05,7.186434e-16
8.149999e-05,7.186434e-16
8.160000e-05,7.186434e-16
8.170000e-05,7.186434e-16
8.180000e-05,7.186434e-16
8.190000e-05,7.186434e-16
8.200000e-05,7.186434e-16
8.210000e-05,6.592708e-16
8.220000e-05,6.592708e-16
8.230000e-05,6.592708e-16
8.239999e-05,6.592708e-16
8.250000e-05,6.592708e-16
8.260000e-05,6.592708e-16
8.270000e-05,6.592708e-16
8.280000e-05,6.592708e-16
8.290000e-05,6.592708e-16
8.300000e-05,6.592708e-16
8.310000e-05,6.045936e-16
8.320000e-05,6.045936e-16
8.330000e-05,6.045936e-16
8.339999e-05,6.045936e-16
8.350000e-05,6.045936e-16
8.360000e-05,6.045936e-16
8.370000e-05,6.045936e-16
8.380000e-05,6.045936e-16
8.390000e-05,6.045936e-16
8.400000e-05,6.045936e-16
8.410000e-05,5.542656e-16
8.420000e-05,5.542656e-16
8.429999e-05,5.542656e-16
8.440000e-05,5.542656e-16
8.450000e-05,5.542656e-16
8.460000e-05,5.542656e-16
8.470000e-05,5.542656e-16
8.480000e-05,5.542656e-16
8.490000e-05,5.542656e-16
8.500000e-05,5.542656e-16
8.510000e-05,5.079630e-16
8.520000e-05,5.079630e-16
8.529999e-05,5.079630e-16
8.540000e-05,5.079630e-16
8.550000e-05,5.079630e-16
8.560000e-05,5.079630e-16
8.570000e-05,5.079630e-16
8.580000e-05,5.079630e-16
8.590000e-05,5.079630e-16
8.600000e-05,5.079630e-16
8.610000e-05,4.653835e-16
8.619999e-05,4.653835e-16
8.630000e-05,4.653835e-16
8.640000e-05,4.653835e-16
8.650000e-05,4.653835e-16
8.660000e-05,4.653835e-16
8.670000e-05,4.653835e-16
8.680000e-05,4.653835e-16
8.690000e-05,4.653835e-16
8.700000e-05,4.653835e-16
8.710000e-05,4.262450e-16
8.719999e-05,4.262450e-16
8.730000e-05,4.262450e-16
8.740000e-05,4.262450e-16
8.750000e-05,4.262450e-16
8.760000e-05,4.262450e-16
8.770000e-05,4.262450e-16
8.780000e-05,4.262450e-16
8.790000e-05,4.262450e-16
8.800000e-05,4.262450e-16
8.809999e-05,3.902845e-16
8.819999e-05,3.902845e-16
8.830000e-05,3.902845e-16
8.840000e-05,3.902845e-16
8.850000e-05,3.902845e-16
8.860000e-05,3.902845e-16
8.870000e-05,3.902845e-16
8.880000e-05,3.902845e-16
8.890000e-05,3.902845e-16
8.900000e-05,3.902845e-16
8.909999e-05,3.572574e-16
8.920000e-05,3.572574e-16
8.930000e-05,3.572574e-16
8.940000e-05,3.572574e-16
8.950000e-05,3.572574e-16
8.960000e-05,3.572574e-16
8.970000e-05,3.572574e-16
8.980000e-05,3.572574e-16
8.990000e-05,3.572574e-16
9.000000e-05,3.572574e-16
9.009999e-05,3.269364e-16
9.020000e-05,3.269364e-16
9.030000e-05,3.269364e-16
9.040000e-05,3.269364e-16
9.050000e-05,3.269364e-16
9.060000e-05,3.269364e-16
9.070000e-05,3.269364e-16
9.080000e-05,3.269364e-16
9.090000e-05,3.269364e-16
9.099999e-05,3.269364e-16
9.110000e-05,2.991100e-16
9.120000e-05,2.991100e-16
9.130000e-05,2.991100e-16
9.140000e-05,2.991100e-16
9.150000e-05,2.991100e-16
9.160000e-05,2.991100e-16
9.170000e-05,2.991100e-16
9.180000e-05,2.991100e-16
9.190000e-05,2.991100e-16
9.199999e-05,2.991100e-16
9.210000e-05,2.735823e-16
9.220000e-05,2.735823e-16
9.230000e-05,2.735823e-16
9.240000e-05,2.735823e-16
9.250000e-05,2.735823e-16
9.260000e-05,2.735823e-16
9.270000e-05,2.735823e-16
9.280000e-05,2.735823e-16
9.289999e-05,2.735823e-16
9.300000e-05,2.735823e-16
9.310000e-05,2.501715e-16
9.320000e-05,2.501715e-16
9.330000e-05,2.501715e-16
9.340000e-05,2.501715e-16
9.350000e-05,2.501715e-16
9.360000e-05,2.501715e-16
9.370000e-05,2.501715e-16
9.380000e-05,2.501715e-16
9.389999e-05,2.501715e-16
9.400000e-05,2.501715e-16
9.410000e-05,2.287094e-16
9.420000e-05,2.287094e-16
9.430000e-05,2.287094e-16
9.440000e-05,2.287094e-16
9.450000e-05,2.287094e-16
9.460000e-05,2.287094e-16
9.470000e-05,2.287094e-16
9.479999e-05,2.287094e-16
9.490000e-05,2.287094e-16
9.500000e-05,2.287094e-16
9.510000e-05,2.090399e-16
9.520000e-05,2.090399e-16
9.530000e-05,2.090399e-16
9.540000e-05,2.090399e-16
9.550000e-05,2.090399e-16
9.560000e-05,2.090399e-16
9.570000e-05,2.090399e-16
9.579999e-05,2.090399e-16
9.590000e-05,2.090399e-16
9.600000e-05,2.090399e-16
9.610000e-05,1.910190e-16
9.620000e-05,1.910190e-16
9.630000e-05,1.910190e-16
9.640000e-05,1.910190e-16
9.650000e-05,1.910190e-16
9.660000e-05,1.910190e-16
9.669999e-05,1.910190e-16
9.679999e-05,1.910190e-16
9.690000e-05,1.910190e-16
9.700000e-05,1.910190e-16
9.710000e-05,1.745136e-16
9.720000e-05,1.745136e-16
9.730000e-05,1.745136e-16
9.740000e-05,1.745136e-16
9.750000e-05,1.745136e-16
9.760000e-05,1.745136e-16
9.769999e-05,1.745136e-16
9.780000e-05,1.745136e-16
9.790000e-05,1.745136e-16
9.800000e-05,1.745136e-16
9.810000e-05,1.594005e-16
9.820000e-05,1.594005e-16
9.830000e-05,1.594005e-16
9.840000e-05,1.594005e-16
9.850000e-05,1.594005e-16
9.859999e-05,1.594005e-16
9.869999e-05,1.594005e-16
9.880000e-05,1.594005e-16
9.890000e-05,1.594005e-16
9.900000e-05,1.594005e-16
9.910000e-05,1.455663e-16
9.920000e-05,1.455663e-16
9.930000e-05,1.455663e-16
9.940000e-05,1.455663e-16
9.950000e-05,1.455663e-16
9.959999e-05,1.455663e-16
9.970000e-05,1.455663e-16
9.980000e-05,1.455663e-16
9.990000e-05,1.455663e-16
1.000000e-04,1.455663e-16


==> data/c1_over_time_20.csv <==
c1,Time
5.277554e-19,0.000000e+00
3.774999e-12,1.000000e+00
2.894129e-07,2.000000e+00
1.523911e-03,3.000000e+00
1.281500e+00,4.000000e+00
2.776927e+02,5.000000e+00
2.103794e+04,6.000000e+00
6.873681e+05,7.000000e+00
1.128143e+07,8.000000e+00
1.044298e+08,9.000000e+00
5.974186e+08,1.000000e+01
2.276722e+09,1.100000e+01
6.162952e+09,1.200000e+01
1.255040e+10,1.300000e+01
2.028804e+10,1.400000e+01
2.741567e+10,1.500000e+01
3.254327e+10,1.600000e+01
3.549092e+10,1.700000e+01
3.687215e+10,1.800000e+01
3.740895e+10,1.900000e+01


==> data/c1_overline.csv <==
arc_length,arc_length_input_1,Result,Result_input_1
0.0000000000000000e+00,0.0000000000000000e+00,2.2573361638933420e+07,6.2497895956039429e+09
4.0000304579734802e-07,1.9999998812636477e-07,2.2573361638933420e+07,6.2497895956039429e+09
8.0000609159469604e-07,3.9999997625272954e-07,2.2573361638933420e+07,6.2497895956039429e+09
1.1999945854768157e-06,5.9999996437909431e-07,2.2573361638933420e+07,6.2497895956039429e+09
1.5999976312741637e-06,7.9999995250545908e-07,2.2573361638933420e+07,6.2497895956039429e+09
2.0000006770715117e-06,9.9999999747524271e-07,2.2573361638933420e+07,6.2497895956039429e+09
2.4000037228688598e-06,1.1999999287581886e-06,2.2573361638933420e+07,6.2497895956039429e+09
2.8000067686662078e-06,1.3999999737279722e-06,2.2573361638933420e+07,6.2497895956039429e+09
3.1999952625483274e-06,1.5999999050109182e-06,2.2573361638933420e+07,6.2497895956039429e+09
3.5999983083456755e-06,1.7999999499807018e-06,2.2573361638933420e+07,6.2497895956039429e+09
4.0000013541430235e-06,1.9999999949504854e-06,2.2573361638933420e+07,6.2497895956039429e+09
4.4000043999403715e-06,2.1999999262334313e-06,2.2573361638933420e+07,6.2497895956039429e+09
4.7999928938224912e-06,2.3999998575163772e-06,2.2573361638933420e+07,6.2497895956039429e+09
5.1999959396198392e-06,2.6000000161729986e-06,2.2573361638933420e+07,6.2497895956039429e+09
5.5999989854171872e-06,2.7999999474559445e-06,2.2573361638933420e+07,6.2497895956039429e+09
6.0000020312145352e-06,2.9999998787388904e-06,2.2573361638933420e+07,6.2497895956039429e+09
6.4000050770118833e-06,3.1999998100218363e-06,2.2573361638933420e+07,6.2497895956039429e+09
6.7999935708940029e-06,3.3999999686784577e-06,2.2573361638933420e+07,6.2497895956039429e+09
7.1999966166913509e-06,3.5999998999614036e-06,2.2573361638933420e+07,6.2497895956039429e+09
7.5999996624886990e-06,3.7999998312443495e-06,2.2573361638933420e+07,6.2497895956039429e+09
8.0000027082860470e-06,3.9999999899009708e-06,2.2573361638933420e+07,6.2497895956039429e+09
8.4000057540833950e-06,4.1999996938102413e-06,2.2573361638933420e+07,6.2497895956039429e+09
8.7999942479655147e-06,4.3999998524668626e-06,2.2573361638933420e+07,6.2497895956039429e+09
9.1999972937628627e-06,4.6000000111234840e-06,2.2573361638933420e+07,6.2497895956039429e+09
9.6000003395602107e-06,4.7999997150327545e-06,2.2573361638933420e+07,6.2497895956039429e+09
1.0000003385357559e-05,4.9999998736893758e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.0400006431154907e-05,5.2000000323459972e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.0799994925037026e-05,5.3999997362552676e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.1199997970834374e-05,5.5999998949118890e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.1600001016631722e-05,5.8000000535685103e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.2000004062429070e-05,5.9999997574777808e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.2399992556311190e-05,6.1999999161344022e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.2799995602108538e-05,6.3999996200436726e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.3199998647905886e-05,6.5999997787002940e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.3600001693703234e-05,6.7999999373569153e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.4000004739500582e-05,6.9999996412661858e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.4399993233382702e-05,7.1999997999228071e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.4799996279180050e-05,7.3999999585794285e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.5199999324977398e-05,7.5999996624886990e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.5600002370774746e-05,7.7999993663979694e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.6000005416572094e-05,7.9999999798019417e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.6399993910454214e-05,8.1999996837112121e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.6799996956251562e-05,8.3999993876204826e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.7200000002048910e-05,8.6000000010244548e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.7600003047846258e-05,8.7999997049337253e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.8000006093643606e-05,8.9999994088429958e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.8399994587525725e-05,9.2000000222469680e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.8799997633323073e-05,9.3999997261562385e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.9200000679120421e-05,9.5999994300655089e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.9600003724917769e-05,9.8000000434694812e-06,3.3628586679697037e+07,6.2497895956039429e+09
1.9999992218799889e-05,9.9999997473787516e-06,3.3628586679697037e+07,6.2497895956039429e+09
2.0399995264597237e-05,1.0199999451288022e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.0799998310394585e-05,1.0400000064691994e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.1200001356191933e-05,1.0599999768601265e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.1600004401989281e-05,1.0799999472510535e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.1999992895871401e-05,1.1000000085914508e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.2399995941668749e-05,1.1199999789823778e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.2799998987466097e-05,1.1399999493733048e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.3200002033263445e-05,1.1600000107137021e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.3600005079060793e-05,1.1799999811046291e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.3999993572942913e-05,1.1999999514955562e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.4399996618740261e-05,1.2200000128359534e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.4799999664537609e-05,1.2399999832268804e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.5200002710334957e-05,1.2599999536178075e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.5600005756132305e-05,1.2799999240087345e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.5999994250014424e-05,1.2999999853491317e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.6399997295811772e-05,1.3199999557400588e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.6800000341609120e-05,1.3399999261309858e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.7200003387406468e-05,1.3599999874713831e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.7600006433203816e-05,1.3799999578623101e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.7999994927085936e-05,1.3999999282532372e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.8399997972883284e-05,1.4199999895936344e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.8800001018680632e-05,1.4399999599845614e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.9200004064477980e-05,1.4599999303754885e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.9599992558360100e-05,1.4799999917158857e-05,4.9673249013721943e+07,5.3394740819931030e+09
2.9999995604157448e-05,1.4999999621068127e-05,4.9673249013721943e+07,5.3394740819931030e+09
3.0399998649954796e-05,1.5199999324977398e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.0800001695752144e-05,1.5399999028886668e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.1200004741549492e-05,1.5599998732795939e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.1599993235431612e-05,1.5800000255694613e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.1999996281228960e-05,1.5999999959603883e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.2399999327026308e-05,1.6199999663513154e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.2800002372823656e-05,1.6399999367422424e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.3200005418621004e-05,1.6599999071331695e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.3599993912503123e-05,1.6799998775240965e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.3999996958300471e-05,1.7000000298139639e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.4400000004097819e-05,1.7200000002048910e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.4800003049895167e-05,1.7399999705958180e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.5200006095692515e-05,1.7599999409867451e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.5599994589574635e-05,1.7799999113776721e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.5999997635371983e-05,1.7999998817685992e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.6400000681169331e-05,1.8200000340584666e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.6800003726966679e-05,1.8400000044493936e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.7199992220848799e-05,1.8599999748403206e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.7599995266646147e-05,1.8799999452312477e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.7999998312443495e-05,1.8999999156221747e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.8400001358240843e-05,1.9199998860131018e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.8800004404038191e-05,1.9400000383029692e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.9199992897920310e-05,1.9600000086938962e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.9599995943717659e-05,1.9799999790848233e-05,7.2723971679806709e+07,5.3394740819931030e+09
3.9999998989515007e-05,1.9999999494757503e-05,7.2723971679806709e+07,5.3394740819931030e+09
4.0400002035312355e-05,2.0199999198666774e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.0800005081109703e-05,2.0399998902576044e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.1199993574991822e-05,2.0599998606485315e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.1599996620789170e-05,2.0800000129383989e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.1999999666586518e-05,2.0999999833293259e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.2400002712383866e-05,2.1199999537202530e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.2800005758181214e-05,2.1399999241111800e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.3199994252063334e-05,2.1599998945021071e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.3599997297860682e-05,2.1799998648930341e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.4000000343658030e-05,2.2000000171829015e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.4400003389455378e-05,2.2199999875738285e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.4799991883337498e-05,2.2399999579647556e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.5199994929134846e-05,2.2599999283556826e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.5599997974932194e-05,2.2799998987466097e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.6000001020729542e-05,2.2999998691375367e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.6400004066526890e-05,2.3200000214274041e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.6799992560409009e-05,2.3399999918183312e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.7199995606206357e-05,2.3599999622092582e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.7599998652003706e-05,2.3799999326001853e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.8000001697801054e-05,2.3999999029911123e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.8400004743598402e-05,2.4199998733820394e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.8799993237480521e-05,2.4400000256719068e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.9199996283277869e-05,2.4599999960628338e-05,1.0548782534897327e+08,4.4673043489456177e+09
4.9599999329075217e-05,2.4799999664537609e-05,1.0548782534897327e+08,4.4673043489456177e+09
5.0000002374872565e-05,2.4999999368446879e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.0400005420669913e-05,2.5199999072356150e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.0799993914552033e-05,2.5399998776265420e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.1199996960349381e-05,2.5599998480174690e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.1600000006146729e-05,2.5800000003073364e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.2000003051944077e-05,2.5999999706982635e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.2399991545826197e-05,2.6199999410891905e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.2799994591623545e-05,2.6399999114801176e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.3199997637420893e-05,2.6599998818710446e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.3600000683218241e-05,2.6799998522619717e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.4000003729015589e-05,2.7000000045518391e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.4399992222897708e-05,2.7199999749427661e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.4799995268695056e-05,2.7399999453336932e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.5199998314492404e-05,2.7599999157246202e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.5600001360289752e-05,2.7799998861155473e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.6000004406087101e-05,2.7999998565064743e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.6399992899969220e-05,2.8200000087963417e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.6799995945766568e-05,2.8399999791872688e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.7199998991563916e-05,2.8599999495781958e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.7600002037361264e-05,2.8799999199691229e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.8000005083158612e-05,2.8999998903600499e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.8399993577040732e-05,2.9199998607509769e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.8799996622838080e-05,2.9400000130408444e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.9199999668635428e-05,2.9599999834317714e-05,1.5153517015278339e+08,4.4673043489456177e+09
5.9600002714432776e-05,2.9799999538226984e-05,1.5153517015278339e+08,4.4673043489456177e+09
6.0000005760230124e-05,2.9999999242136255e-05,2.1548373624682426e+08,4.4673043489456177e+09
6.0399994254112244e-05,3.0199998946045525e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.0799997299909592e-05,3.0399998649954796e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.1200000345706940e-05,3.0600000172853470e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.1600003391504288e-05,3.0799998057773337e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.1999991885386407e-05,3.0999999580672011e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.2399994931183755e-05,3.1199997465591878e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.2799997976981103e-05,3.1399998988490552e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.3200001022778451e-05,3.1600000511389226e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.3600004068575799e-05,3.1799998396309093e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.3999992562457919e-05,3.1999999919207767e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.4399995608255267e-05,3.2199997804127634e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.4799998654052615e-05,3.2399999327026308e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.5200001699849963e-05,3.2600000849924982e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.5600004745647311e-05,3.2799998734844849e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.5999993239529431e-05,3.3000000257743523e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.6399996285326779e-05,3.3199998142663389e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.6799999331124127e-05,3.3399999665562063e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.7200002376921475e-05,3.3599997550481930e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.7600005422718823e-05,3.3799999073380604e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.7999993916600943e-05,3.4000000596279278e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.8399996962398291e-05,3.4199998481199145e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.8800000008195639e-05,3.4400000004097819e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.9200003053992987e-05,3.4599997889017686e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.9599991547875106e-05,3.4799999411916360e-05,2.1548373624682426e+08,3.6651644110679626e+09
6.9999994593672454e-05,3.4999997296836227e-05,2.1548373624682426e+08,3.6651644110679626e+09
7.0399997639469802e-05,3.5199998819734901e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.0800000685267150e-05,3.5400000342633575e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.1200003731064498e-05,3.5599998227553442e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.1599992224946618e-05,3.5799999750452116e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.1999995270743966e-05,3.5999997635371983e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.2399998316541314e-05,3.6199999158270657e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.2800001362338662e-05,3.6400000681169331e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.3200004408136010e-05,3.6599998566089198e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.3599992902018130e-05,3.6800000088987872e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.3999995947815478e-05,3.6999997973907739e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.4399998993612826e-05,3.7199999496806413e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.4800002039410174e-05,3.7399997381726280e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.5200005085207522e-05,3.7599998904624954e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.5599993579089642e-05,3.7800000427523628e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.5999996624886990e-05,3.7999998312443495e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.6399999670684338e-05,3.8199999835342169e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.6800002716481686e-05,3.8399997720262036e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.7199991210363805e-05,3.8599999243160710e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.7599994256161153e-05,3.8800000766059384e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.7999997301958501e-05,3.8999998650979251e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.8400000347755849e-05,3.9200000173877925e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.8799996117595583e-05,3.9399998058797792e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.9199999163392931e-05,3.9599999581696466e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.9599994933232665e-05,3.9799997466616333e-05,3.0317585915327072e+08,3.6651644110679626e+09
7.9999997979030013e-05,3.9999998989515007e-05,3.0317585915327072e+08,3.6651644110679626e+09
8.0400001024827361e-05,4.0200000512413681e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.0799996794667095e-05,4.0399998397333547e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.1199999840464443e-05,4.0599999920232221e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.1599995610304177e-05,4.0799997805152088e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.1999998656101525e-05,4.0999999328050762e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.2399994425941259e-05,4.1199997212970629e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.2799997471738607e-05,4.1399998735869303e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.3200000517535955e-05,4.1600000258767977e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.3599996287375689e-05,4.1799998143687844e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.3999999333173037e-05,4.1999999666586518e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.4399995103012770e-05,4.2199997551506385e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.4799998148810118e-05,4.2399999074405059e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.5200001194607466e-05,4.2600000597303733e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.5599996964447200e-05,4.2799998482223600e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.6000000010244548e-05,4.3000000005122274e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.6399995780084282e-05,4.3199997890042141e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.6799998825881630e-05,4.3399999412940815e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.7199994595721364e-05,4.3599997297860682e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.7599997641518712e-05,4.3799998820759356e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.8000000687316060e-05,4.4000000343658030e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.8399996457155794e-05,4.4199998228577897e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.8799999502953142e-05,4.4399999751476571e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.9199995272792876e-05,4.4599997636396438e-05,4.2181998491287231e+08,2.9523813724517822e+09
8.9599998318590224e-05,4.4799999159295112e-05,4.2181998491287231e+08,2.9523813724517822e+09
9.0000001364387572e-05,4.5000000682193786e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.0399997134227306e-05,4.5199998567113653e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.0800000180024654e-05,4.5400000090012327e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.1199995949864388e-05,4.5599997974932194e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.1599998995661736e-05,4.5799999497830868e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.1999994765501469e-05,4.5999997382750735e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.2399997811298817e-05,4.6199998905649409e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.2800000857096165e-05,4.6400000428548083e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.3199996626935899e-05,4.6599998313467950e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.3599999672733247e-05,4.6799999836366624e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.3999995442572981e-05,4.6999997721286491e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.4399998488370329e-05,4.7199999244185165e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.4799994258210063e-05,4.7399997129105031e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.5199997304007411e-05,4.7599998652003706e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.5600000349804759e-05,4.7800000174902380e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.5999996119644493e-05,4.7999998059822246e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.6399999165441841e-05,4.8199999582720920e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.6799994935281575e-05,4.8399997467640787e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.7199997981078923e-05,4.8599998990539461e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.7600001026876271e-05,4.8800000513438135e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.7999996796716005e-05,4.8999998398358002e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.8399999842513353e-05,4.9199999921256676e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.8799995612353086e-05,4.9399997806176543e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.9199998658150434e-05,4.9599999329075217e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.9599994427990168e-05,4.9799997213995084e-05,5.8005325496196747e+08,2.9523813724517822e+09
9.9999997473787516e-05,4.9999998736893758e-05,5.8005325496196747e+08,2.9523813724517822e+09
1.0040000051958486e-04,5.0200000259792432e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0079999628942460e-04,5.0399998144712299e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0119999933522195e-04,5.0599999667610973e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0159999510506168e-04,5.0799997552530840e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0199999815085903e-04,5.0999999075429514e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0239999392069876e-04,5.1199996960349381e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0279999696649611e-04,5.1399998483248055e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0320000001229346e-04,5.1600000006146729e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0359999578213319e-04,5.1799997891066596e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0399999882793054e-04,5.1999999413965270e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0439999459777027e-04,5.2199997298885137e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0479999764356762e-04,5.2399998821783811e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0520000068936497e-04,5.2600000344682485e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0559999645920470e-04,5.2799998229602352e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0599999950500205e-04,5.2999999752501026e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0639999527484179e-04,5.3199997637420893e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0679999832063913e-04,5.3399999160319567e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0719999409047887e-04,5.3599997045239434e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0759999713627622e-04,5.3799998568138108e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0800000018207356e-04,5.4000000091036782e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0839999595191330e-04,5.4199997975956649e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0879999899771065e-04,5.4399999498855323e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0919999476755038e-04,5.4599997383775190e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.0959999781334773e-04,5.4799998906673864e-05,7.8786753118038177e+08,2.3375633358955383e+09
1.1000000085914508e-04,5.5000000429572538e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1039999662898481e-04,5.5199998314492404e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1079999967478216e-04,5.5399999837391078e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1119999544462189e-04,5.5599997722310945e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1159999849041924e-04,5.5799999245209619e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1199999426025897e-04,5.5999997130129486e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1239999730605632e-04,5.6199998653028160e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1280000035185367e-04,5.6400000175926834e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1319999612169340e-04,5.6599998060846701e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1359999916749075e-04,5.6799999583745375e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1399999493733048e-04,5.6999997468665242e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1439999798312783e-04,5.7199998991563916e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1479999375296757e-04,5.7399996876483783e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1519999679876491e-04,5.7599998399382457e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1559999984456226e-04,5.7799999922281131e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1599999561440200e-04,5.7999997807200998e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1639999866019934e-04,5.8199999330099672e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1679999443003908e-04,5.8399997215019539e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1719999747583643e-04,5.8599998737918213e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1760000052163377e-04,5.8800000260816887e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1799999629147351e-04,5.8999998145736754e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1839999933727086e-04,5.9199999668635428e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1879999510711059e-04,5.9399997553555295e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1919999815290794e-04,5.9599999076453969e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1959999392274767e-04,5.9799996961373836e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.1999999696854502e-04,5.9999998484272510e-05,1.0563264042139053e+09,2.3375633358955383e+09
1.2040000001434237e-04,6.0200000007171184e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2079999578418210e-04,6.0399997892091051e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2119999882997945e-04,6.0599999414989725e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2159999459981918e-04,6.0799997299909592e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2199999764561653e-04,6.0999998822808266e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2240000069141388e-04,6.1200000345706940e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2280000373721123e-04,6.1400001868605614e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2320000678300858e-04,6.1599996115546674e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2359999527689070e-04,6.1799997638445348e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2399999832268804e-04,6.1999999161344022e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2439998681657016e-04,6.2200000684242696e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2479998986236751e-04,6.2399994931183755e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2519999290816486e-04,6.2599996454082429e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2559999595396221e-04,6.2799997976981103e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2599999899975955e-04,6.2999999499879777e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2640000204555690e-04,6.3200001022778451e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2680000509135425e-04,6.3399995269719511e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2719999358523637e-04,6.3599996792618185e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2759999663103372e-04,6.3799998315516859e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2799999967683107e-04,6.3999999838415533e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2839998817071319e-04,6.4200001361314207e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2879999121651053e-04,6.4399995608255267e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2919999426230788e-04,6.4599997131153941e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.2959999730810523e-04,6.4799998654052615e-05,1.3969911634922028e+09,1.8209747970104218e+09
1.3000000035390258e-04,6.5000000176951289e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3040000339969993e-04,6.5200001699849963e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3080000644549727e-04,6.5399995946791023e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3119999493937939e-04,6.5599997469689697e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3159999798517674e-04,6.5799998992588371e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3199998647905886e-04,6.6000000515487045e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3239998952485621e-04,6.6199994762428105e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3279999257065356e-04,6.6399996285326779e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3319999561645091e-04,6.6599997808225453e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3359999866224825e-04,6.6799999331124127e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3400000170804560e-04,6.7000000854022801e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3440000475384295e-04,6.7199995100963861e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3479999324772507e-04,6.7399996623862535e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3519999629352242e-04,6.7599998146761209e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3559999933931977e-04,6.7799999669659883e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3599998783320189e-04,6.8000001192558557e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3639999087899923e-04,6.8199995439499617e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3679999392479658e-04,6.8399996962398291e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3719999697059393e-04,6.8599998485296965e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3760000001639128e-04,6.8800000008195639e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3800000306218863e-04,6.9000001531094313e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3840000610798597e-04,6.9199995778035372e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3879999460186809e-04,6.9399997300934047e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3919999764766544e-04,6.9599998823832721e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3960000069346279e-04,6.9800000346731395e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.3999998918734491e-04,6.9999994593672454e-05,1.8209749460220337e+09,1.8209747970104218e+09
1.4039999223314226e-04,7.0199996116571128e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4079999527893960e-04,7.0399997639469802e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4119999832473695e-04,7.0599999162368476e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4160000137053430e-04,7.0800000685267150e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4200000441633165e-04,7.0999994932208210e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4239999291021377e-04,7.1199996455106884e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4279999595601112e-04,7.1399997978005558e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4319999900180846e-04,7.1599999500904232e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4359998749569058e-04,7.1800001023802906e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4399999054148793e-04,7.1999995270743966e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4439999358728528e-04,7.2199996793642640e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4479999663308263e-04,7.2399998316541314e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4519999967887998e-04,7.2599999839439988e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4560000272467732e-04,7.2800001362338662e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4599999121855944e-04,7.2999995609279722e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4639999426435679e-04,7.3199997132178396e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4679999731015414e-04,7.3399998655077070e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4720000035595149e-04,7.3600000177975744e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4759998884983361e-04,7.3800001700874418e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4799999189563096e-04,7.3999995947815478e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4839999494142830e-04,7.4199997470714152e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4879999798722565e-04,7.4399998993612826e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4920000103302300e-04,7.4600000516511500e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4960000407882035e-04,7.4799994763452560e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.4999999257270247e-04,7.4999996286351234e-05,2.3375634849071503e+09,1.3969908654689789e+09
1.5039999561849982e-04,7.5199997809249908e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5079999866429716e-04,7.5399999332148582e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5119998715817928e-04,7.5600000855047256e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5159999020397663e-04,7.5799995101988316e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5199999324977398e-04,7.5999996624886990e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5239999629557133e-04,7.6199998147785664e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5279999934136868e-04,7.6399999670684338e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5320000238716602e-04,7.6600001193583012e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5359999088104814e-04,7.6799995440524071e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5399999392684549e-04,7.6999996963422745e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5439999697264284e-04,7.7199998486321419e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5480000001844019e-04,7.7400000009220093e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5519998851232231e-04,7.7600001532118767e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5559999155811965e-04,7.7799995779059827e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5599999460391700e-04,7.7999997301958501e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5639999764971435e-04,7.8199998824857175e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5680000069551170e-04,7.8400000347755849e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5720000374130905e-04,7.8599994594696909e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5759999223519117e-04,7.8799996117595583e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5799999528098851e-04,7.8999997640494257e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5839999832678586e-04,7.9199999163392931e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5880000137258321e-04,7.9400000686291605e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5919998986646533e-04,7.9599994933232665e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5959999291226268e-04,7.9799996456131339e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.5999999595806003e-04,7.9999997979030013e-05,2.9523813724517822e+09,1.3969908654689789e+09
1.6039999900385737e-04,8.0199999501928687e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6080000204965472e-04,8.0400001024827361e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6119999054353684e-04,8.0599995271768421e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6159999358933419e-04,8.0799996794667095e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6199999663513154e-04,8.0999998317565769e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6239999968092889e-04,8.1199999840464443e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6279998817481101e-04,8.1400001363363117e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6319999122060835e-04,8.1599995610304177e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6359999426640570e-04,8.1799997133202851e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6399999731220305e-04,8.1999998656101525e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6440000035800040e-04,8.2200000179000199e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6480000340379775e-04,8.2399994425941259e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6519999189767987e-04,8.2599995948839933e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6559999494347721e-04,8.2799997471738607e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6599999798927456e-04,8.2999998994637281e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6640000103507191e-04,8.3200000517535955e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6679998952895403e-04,8.3399994764477015e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6719999257475138e-04,8.3599996287375689e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6759999562054873e-04,8.3799997810274363e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6799999866634607e-04,8.3999999333173037e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6840000171214342e-04,8.4200000856071711e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6880000475794077e-04,8.4399995103012770e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6919999325182289e-04,8.4599996625911444e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6959999629762024e-04,8.4799998148810118e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.6999999934341758e-04,8.4999999671708792e-05,3.6651644110679626e+09,1.0563260316848755e+09
1.7039998783729970e-04,8.5200001194607466e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7079999088309705e-04,8.5399995441548526e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7119999392889440e-04,8.5599996964447200e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7159999697469175e-04,8.5799998487345874e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7200000002048910e-04,8.6000000010244548e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7240000306628644e-04,8.6199994257185608e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7279999156016856e-04,8.6399995780084282e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7319999460596591e-04,8.6599997302982956e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7359999765176326e-04,8.6799998825881630e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7400000069756061e-04,8.7000000348780304e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7439998919144273e-04,8.7199994595721364e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7479999223724008e-04,8.7399996118620038e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7519999528303742e-04,8.7599997641518712e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7559999832883477e-04,8.7799999164417386e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7600000137463212e-04,8.8000000687316060e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7639998986851424e-04,8.8199994934257120e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7679999291431159e-04,8.8399996457155794e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7719999596010894e-04,8.8599997980054468e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7759999900590628e-04,8.8799999502953142e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7799998749978840e-04,8.9000001025851816e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7839999054558575e-04,8.9199995272792876e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7879999359138310e-04,8.9399996795691550e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7919999663718045e-04,8.9599998318590224e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.7959999968297780e-04,8.9799999841488898e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.8000000272877514e-04,9.0000001364387572e-05,4.4673043489456177e+09,1.0563260316848755e+09
1.8039999122265726e-04,9.0199995611328632e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8079999426845461e-04,9.0399997134227306e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8119999731425196e-04,9.0599998657125980e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8160000036004931e-04,9.0800000180024654e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8199998885393143e-04,9.0999994426965714e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8239999189972878e-04,9.1199995949864388e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8279999494552612e-04,9.1399997472763062e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8319999799132347e-04,9.1599998995661736e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8360000103712082e-04,9.1800000518560410e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8399998953100294e-04,9.1999994765501469e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8439999257680029e-04,9.2199996288400143e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8479999562259763e-04,9.2399997811298817e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8519999866839498e-04,9.2599999334197491e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8560000171419233e-04,9.2800000857096165e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8599999020807445e-04,9.2999995104037225e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8639999325387180e-04,9.3199996626935899e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8679999629966915e-04,9.3399998149834573e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8719999934546649e-04,9.3599999672733247e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8760000239126384e-04,9.3800001195631921e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8799999088514596e-04,9.3999995442572981e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8839999393094331e-04,9.4199996965471655e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8879999697674066e-04,9.4399998488370329e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8920000002253801e-04,9.4600000011269003e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8959998851642013e-04,9.4799994258210063e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.8999999156221747e-04,9.4999995781108737e-05,5.3394740819931030e+09,7.8786708414554596e+08
1.9039999460801482e-04,9.5199997304007411e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9079999765381217e-04,9.5399998826906085e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9120000069960952e-04,9.5600000349804759e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9159998919349164e-04,9.5799994596745819e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9199999223928899e-04,9.5999996119644493e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9239999528508633e-04,9.6199997642543167e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9279999833088368e-04,9.6399999165441841e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9320000137668103e-04,9.6600000688340515e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9359998987056315e-04,9.6799994935281575e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9399999291636050e-04,9.6999996458180249e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9439999596215785e-04,9.7199997981078923e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9479999900795519e-04,9.7399999503977597e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9520000205375254e-04,9.7600001026876271e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9559999054763466e-04,9.7799995273817331e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9599999359343201e-04,9.7999996796716005e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9639999663922936e-04,9.8199998319614679e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9679999968502671e-04,9.8399999842513353e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9719998817890882e-04,9.8599994089454412e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9759999122470617e-04,9.8799995612353086e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9799999427050352e-04,9.8999997135251760e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9839999731630087e-04,9.9199998658150434e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9880000036209822e-04,9.9400000181049109e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9919998885598034e-04,9.9599994427990168e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9959999190177768e-04,9.9799995950888842e-05,6.2497895956039429e+09,7.8786708414554596e+08
1.9999999494757503e-04,9.9999997473787516e-05,6.2497895956039429e+09,7.8786708414554596e+08
2.0039999799337238e-04,1.0019999899668619e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0080000103916973e-04,1.0040000051958486e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0119998953305185e-04,1.0059999476652592e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0159999257884920e-04,1.0079999628942460e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0199999562464654e-04,1.0099999781232327e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0239999867044389e-04,1.0119999933522195e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0280000171624124e-04,1.0140000085812062e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0319999021012336e-04,1.0159999510506168e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0359999325592071e-04,1.0179999662796035e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0399999630171806e-04,1.0199999815085903e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0439999934751540e-04,1.0219999967375770e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0479998784139752e-04,1.0239999392069876e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0519999088719487e-04,1.0259999544359744e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0559999393299222e-04,1.0279999696649611e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0599999697878957e-04,1.0299999848939478e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0640000002458692e-04,1.0320000001229346e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0679998851846904e-04,1.0339999425923452e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0719999156426638e-04,1.0359999578213319e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0759999461006373e-04,1.0379999730503187e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0799999765586108e-04,1.0399999882793054e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0840000070165843e-04,1.0420000035082921e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0879998919554055e-04,1.0439999459777027e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0919999224133790e-04,1.0459999612066895e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0959999528713524e-04,1.0479999764356762e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.0999999833293259e-04,1.0499999916646630e-04,1.4306200742721558e+10,5.8005262166261673e+08
2.1040000137872994e-04,1.0520000068936497e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1079998987261206e-04,1.0539999493630603e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1119999291840941e-04,1.0559999645920470e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1159999596420676e-04,1.0579999798210338e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1199999901000410e-04,1.0599999950500205e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1239998750388622e-04,1.0619999375194311e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1279999054968357e-04,1.0639999527484179e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1319999359548092e-04,1.0659999679774046e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1359999664127827e-04,1.0679999832063913e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1399999968707561e-04,1.0699999984353781e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1439998818095773e-04,1.0719999409047887e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1479999122675508e-04,1.0739999561337754e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1519999427255243e-04,1.0759999713627622e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1559999731834978e-04,1.0779999865917489e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1600000036414713e-04,1.0800000018207356e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1639998885802925e-04,1.0819999442901462e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1679999190382659e-04,1.0839999595191330e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1719999494962394e-04,1.0859999747481197e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1759999799542129e-04,1.0879999899771065e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1800000104121864e-04,1.0900000052060932e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1839998953510076e-04,1.0919999476755038e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1879999258089811e-04,1.0939999629044905e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1919999562669545e-04,1.0959999781334773e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1959999867249280e-04,1.0979999933624640e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.1999998716637492e-04,1.1000000085914508e-04,1.5984089374542236e+10,5.8005262166261673e+08
2.2039999021217227e-04,1.1019999510608613e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2079999325796962e-04,1.1039999662898481e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2119999630376697e-04,1.1059999815188348e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2159999934956431e-04,1.1079999967478216e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2200000239536166e-04,1.1099999392172322e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2239999088924378e-04,1.1119999544462189e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2279999393504113e-04,1.1139999696752056e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2319999698083848e-04,1.1159999849041924e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2360000002663583e-04,1.1180000001331791e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2399998852051795e-04,1.1199999426025897e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2439999156631529e-04,1.1219999578315765e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2479999461211264e-04,1.1239999730605632e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2519999765790999e-04,1.1259999882895499e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2560000070370734e-04,1.1280000035185367e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2599998919758946e-04,1.1299999459879473e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2639999224338681e-04,1.1319999612169340e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2679999528918415e-04,1.1339999764459208e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2719999833498150e-04,1.1359999916749075e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2759998682886362e-04,1.1380000069038942e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2799998987466097e-04,1.1399999493733048e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2839999292045832e-04,1.1419999646022916e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2879999596625566e-04,1.1439999798312783e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2919999901205301e-04,1.1459999950602651e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2960000205785036e-04,1.1479999375296757e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.2999999055173248e-04,1.1499999527586624e-04,1.7400851249694824e+10,4.2181923985481262e+08
2.3039999359752983e-04,1.1519999679876491e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3079999664332718e-04,1.1539999832166359e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3119998513720930e-04,1.1559999984456226e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3159998818300664e-04,1.1579999409150332e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3199999122880399e-04,1.1599999561440200e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3239999427460134e-04,1.1619999713730067e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3279999732039869e-04,1.1639999866019934e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3320000036619604e-04,1.1660000018309802e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3359998886007816e-04,1.1679999443003908e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3399999190587550e-04,1.1699999595293775e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3439999495167285e-04,1.1719999747583643e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3479999799747020e-04,1.1739999899873510e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3519998649135232e-04,1.1760000052163377e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3559998953714967e-04,1.1779999476857483e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3599999258294702e-04,1.1799999629147351e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3639999562874436e-04,1.1819999781437218e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3679999867454171e-04,1.1839999933727086e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3720000172033906e-04,1.1859999358421192e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3759999021422118e-04,1.1879999510711059e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3799999326001853e-04,1.1899999663000926e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3839999630581588e-04,1.1919999815290794e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3879999935161322e-04,1.1939999967580661e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3919998784549534e-04,1.1959999392274767e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3959999089129269e-04,1.1979999544564635e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.3999999393709004e-04,1.1999999696854502e-04,1.8418446779251099e+10,4.2181923985481262e+08
2.4039999698288739e-04,1.2019999849144369e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4080000002868474e-04,1.2040000001434237e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4119998852256685e-04,1.2059999426128343e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4159999156836420e-04,1.2079999578418210e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4199999461416155e-04,1.2099999730708078e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4239999765995890e-04,1.2119999882997945e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4279998615384102e-04,1.2140000035287812e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4319998919963837e-04,1.2159999459981918e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4359999224543571e-04,1.2179999612271786e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4399999529123306e-04,1.2199999764561653e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4439999833703041e-04,1.2219999916851521e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4480000138282776e-04,1.2240000069141388e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4520000442862511e-04,1.2260000221431255e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4560000747442245e-04,1.2280000373721123e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4599998141638935e-04,1.2299999070819467e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4639998446218669e-04,1.2319999223109335e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4679998750798404e-04,1.2339999375399202e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4719999055378139e-04,1.2359999527689070e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4759999359957874e-04,1.2379999679978937e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4799999664537609e-04,1.2399999832268804e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4839999969117343e-04,1.2419999984558672e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4880000273697078e-04,1.2440000136848539e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4920000578276813e-04,1.2460000289138407e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4959997972473502e-04,1.2479998986236751e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.4999998277053237e-04,1.2499999138526618e-04,1.8910099267959595e+10,3.0317500233650208e+08
2.5039998581632972e-04,1.2519999290816486e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5079998886212707e-04,1.2539999443106353e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5119999190792441e-04,1.2559999595396221e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5159999495372176e-04,1.2579999747686088e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5199999799951911e-04,1.2599999899975955e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5240000104531646e-04,1.2620000052265823e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5280000409111381e-04,1.2640000204555690e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5320000713691115e-04,1.2660000356845558e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5359998107887805e-04,1.2679999053943902e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5399998412467539e-04,1.2699999206233770e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5439998717047274e-04,1.2719999358523637e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5479999021627009e-04,1.2739999510813504e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5519999326206744e-04,1.2759999663103372e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5559999630786479e-04,1.2779999815393239e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5599999935366213e-04,1.2799999967683107e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5640000239945948e-04,1.2820000119972974e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5680000544525683e-04,1.2840000272262841e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5719997938722372e-04,1.2859998969361186e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5759998243302107e-04,1.2879999121651053e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5799998547881842e-04,1.2899999273940921e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5839998852461576e-04,1.2919999426230788e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5879999157041311e-04,1.2939999578520656e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5919999461621046e-04,1.2959999730810523e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.5959999766200781e-04,1.2979999883100390e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.6000000070780516e-04,1.3000000035390258e-04,1.8780403137207031e+10,3.0317500233650208e+08
2.6040000375360250e-04,1.3020000187680125e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6080000679939985e-04,1.3040000339969993e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6120000984519720e-04,1.3059999037068337e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6159998378716409e-04,1.3079999189358205e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6199998683296144e-04,1.3099999341648072e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6239998987875879e-04,1.3119999493937939e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6279999292455614e-04,1.3139999646227807e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6319999597035348e-04,1.3159999798517674e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6359999901615083e-04,1.3179999950807542e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6400000206194818e-04,1.3200000103097409e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6439997600391507e-04,1.3220000255387276e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6479997904971242e-04,1.3239998952485621e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6519998209550977e-04,1.3259999104775488e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6559998514130712e-04,1.3279999257065356e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6599998818710446e-04,1.3299999409355223e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6639999123290181e-04,1.3319999561645091e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6679999427869916e-04,1.3339999713934958e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6719999732449651e-04,1.3359999866224825e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6760000037029386e-04,1.3380000018514693e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6800000341609120e-04,1.3400000170804560e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6840000646188855e-04,1.3420000323094428e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6880000950768590e-04,1.3439999020192772e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6919998344965279e-04,1.3459999172482640e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6959998649545014e-04,1.3479999324772507e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.6999998954124749e-04,1.3499999477062374e-04,1.7985466718673706e+10,2.1548278629779816e+08
2.7039999258704484e-04,1.3519999629352242e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7079999563284218e-04,1.3539999781642109e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7119999867863953e-04,1.3559999933931977e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7160000172443688e-04,1.3580000086221844e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7199997566640377e-04,1.3600000238511711e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7239997871220112e-04,1.3619998935610056e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7279998175799847e-04,1.3639999087899923e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7319998480379581e-04,1.3659999240189791e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7359998784959316e-04,1.3679999392479658e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7399999089539051e-04,1.3699999544769526e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7439999394118786e-04,1.3719999697059393e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7479999698698521e-04,1.3739999849349260e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7520000003278255e-04,1.3760000001639128e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7560000307857990e-04,1.3780000153928995e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7600000612437725e-04,1.3800000306218863e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7640000917017460e-04,1.3819999003317207e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7679998311214149e-04,1.3839999155607074e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7719998615793884e-04,1.3859999307896942e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7759998920373619e-04,1.3879999460186809e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7799999224953353e-04,1.3899999612476677e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7839999529533088e-04,1.3919999764766544e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7879999834112823e-04,1.3939999917056412e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7920000138692558e-04,1.3960000069346279e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7959997532889247e-04,1.3980000221636146e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.7999997837468982e-04,1.3999998918734491e-04,1.6548719406127930e+10,2.1548278629779816e+08
2.8039998142048717e-04,1.4019999071024358e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8079998446628451e-04,1.4039999223314226e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8119998751208186e-04,1.4059999375604093e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8159999055787921e-04,1.4079999527893960e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8199999360367656e-04,1.4099999680183828e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8239999664947391e-04,1.4119999832473695e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8279999969527125e-04,1.4139999984763563e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8320000274106860e-04,1.4160000137053430e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8360000578686595e-04,1.4180000289343297e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8400000883266330e-04,1.4199998986441642e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8439998277463019e-04,1.4219999138731509e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8479998582042754e-04,1.4239999291021377e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8519998886622488e-04,1.4259999443311244e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8559999191202223e-04,1.4279999595601112e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8599999495781958e-04,1.4299999747890979e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8639999800361693e-04,1.4319999900180846e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8680000104941428e-04,1.4340000052470714e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8719997499138117e-04,1.4360000204760581e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8759997803717852e-04,1.4380000357050449e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8799998108297586e-04,1.4399999054148793e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8839998412877321e-04,1.4419999206438661e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8879998717457056e-04,1.4439999358728528e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8919999022036791e-04,1.4459999511018395e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8959999326616526e-04,1.4479999663308263e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.8999999631196260e-04,1.4499999815598130e-04,1.4567579030990601e+10,1.5153417363762856e+08
2.9039999935775995e-04,1.4519999967887998e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9080000240355730e-04,1.4540000120177865e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9120000544935465e-04,1.4560000272467732e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9160000849515200e-04,1.4579998969566077e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9199998243711889e-04,1.4599999121855944e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9239998548291624e-04,1.4619999274145812e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9279998852871358e-04,1.4639999426435679e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9319999157451093e-04,1.4659999578725547e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9359999462030828e-04,1.4679999731015414e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9399999766610563e-04,1.4699999883305281e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9440000071190298e-04,1.4720000035595149e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9479997465386987e-04,1.4740000187885016e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9519997769966722e-04,1.4760000340174884e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9559998074546456e-04,1.4779999037273228e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9599998379126191e-04,1.4799999189563096e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9639998683705926e-04,1.4819999341852963e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9679998988285661e-04,1.4839999494142830e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9719999292865396e-04,1.4859999646432698e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9759999597445130e-04,1.4879999798722565e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9799999902024865e-04,1.4899999951012433e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9840000206604600e-04,1.4920000103302300e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9880000511184335e-04,1.4940000255592167e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9920000815764070e-04,1.4959998952690512e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9959998209960759e-04,1.4979999104980379e-04,1.2207090854644775e+10,1.5153417363762856e+08
2.9999998514540493e-04,1.4999999257270247e-04,1.2207090854644775e+10,1.5153417363762856e+08
3.0039998819120228e-04,1.5019999409560114e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0079999123699963e-04,1.5039999561849982e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0119999428279698e-04,1.5059999714139849e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0159999732859433e-04,1.5079999866429716e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0200000037439167e-04,1.5100000018719584e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0239997431635857e-04,1.5120000171009451e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0279997736215591e-04,1.5140000323299319e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0319998040795326e-04,1.5159999020397663e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0359998345375061e-04,1.5179999172687531e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0399998649954796e-04,1.5199999324977398e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0439998954534531e-04,1.5219999477267265e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0479999259114265e-04,1.5239999629557133e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0519999563694000e-04,1.5259999781847000e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0559999868273735e-04,1.5279999934136868e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0600000172853470e-04,1.5300000086426735e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0640000477433205e-04,1.5320000238716602e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0680000782012939e-04,1.5339998935814947e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0719998176209629e-04,1.5359999088104814e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0759998480789363e-04,1.5379999240394682e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0799998785369098e-04,1.5399999392684549e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0839999089948833e-04,1.5419999544974416e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0879999394528568e-04,1.5439999697264284e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0919999699108303e-04,1.5459999849554151e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0960000003688037e-04,1.5480000001844019e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.0999997397884727e-04,1.5500000154133886e-04,9.6791392564773560e+09,1.0548680089414120e+08
3.1039997702464461e-04,1.5520000306423753e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1079998007044196e-04,1.5539999003522098e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1119998311623931e-04,1.5559999155811965e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1159998616203666e-04,1.5579999308101833e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1199998920783401e-04,1.5599999460391700e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1239999225363135e-04,1.5619999612681568e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1279999529942870e-04,1.5639999764971435e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1319999834522605e-04,1.5659999917261302e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1360000139102340e-04,1.5680000069551170e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1400000443682075e-04,1.5700000221841037e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1440000748261809e-04,1.5719998918939382e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1479998142458498e-04,1.5739999071229249e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1519998447038233e-04,1.5759999223519117e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1559998751617968e-04,1.5779999375808984e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1599999056197703e-04,1.5799999528098851e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1639999360777438e-04,1.5819999680388719e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1679999665357172e-04,1.5839999832678586e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1719999969936907e-04,1.5859999984968454e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1760000274516642e-04,1.5880000137258321e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1799997668713331e-04,1.5900000289548188e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1839997973293066e-04,1.5919998986646533e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1879998277872801e-04,1.5939999138936400e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1919998582452536e-04,1.5959999291226268e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1959998887032270e-04,1.5979999443516135e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.1999999191612005e-04,1.5999999595806003e-04,7.2095650434494019e+09,1.0548680089414120e+08
3.2039999496191740e-04,1.6019999748095870e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2079999800771475e-04,1.6039999900385737e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2120000105351210e-04,1.6060000052675605e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2160000409930944e-04,1.6080000204965472e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2200000714510679e-04,1.6099998902063817e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2240001019090414e-04,1.6119999054353684e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2280001323670149e-04,1.6139999206643552e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2319998717866838e-04,1.6159999358933419e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2359999022446573e-04,1.6179999511223286e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2399999327026308e-04,1.6199999663513154e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2439999631606042e-04,1.6219999815803021e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2479997025802732e-04,1.6239999968092889e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2519997330382466e-04,1.6260000120382756e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2559997634962201e-04,1.6280000272672623e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2599997939541936e-04,1.6299998969770968e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2639998244121671e-04,1.6319999122060835e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2679998548701406e-04,1.6339999274350703e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2719998853281140e-04,1.6359999426640570e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2759999157860875e-04,1.6379999578930438e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2799999462440610e-04,1.6399999731220305e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2839999767020345e-04,1.6419999883510172e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2880000071600080e-04,1.6440000035800040e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2920000376179814e-04,1.6460000188089907e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.2960000680759549e-04,1.6479998885188252e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.3000000985339284e-04,1.6499999037478119e-04,4.9997365474700928e+09,7.2722965851426125e+07
3.3040001289919019e-04,1.6519999189767987e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3079998684115708e-04,1.6539999342057854e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3119998988695443e-04,1.6559999494347721e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3159999293275177e-04,1.6579999646637589e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3199999597854912e-04,1.6599999798927456e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3239996992051601e-04,1.6619999951217324e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3279997296631336e-04,1.6640000103507191e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3319997601211071e-04,1.6660000255797058e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3359997905790806e-04,1.6679998952895403e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3399998210370541e-04,1.6699999105185270e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3439998514950275e-04,1.6719999257475138e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3479998819530010e-04,1.6739999409765005e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3519999124109745e-04,1.6759999562054873e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3559999428689480e-04,1.6779999714344740e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3599999733269215e-04,1.6799999866634607e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3640000037848949e-04,1.6820000018924475e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3680000342428684e-04,1.6840000171214342e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3720000647008419e-04,1.6859998868312687e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3760000951588154e-04,1.6879999020602554e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3800001256167889e-04,1.6899999172892421e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3839998650364578e-04,1.6919999325182289e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3879998954944313e-04,1.6939999477472156e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3919999259524047e-04,1.6959999629762024e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3959999564103782e-04,1.6979999782051891e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.3999996958300471e-04,1.6999999934341758e-04,3.1920716166496277e+09,7.2722965851426125e+07
3.4039997262880206e-04,1.7020000086631626e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4079997567459941e-04,1.7040000238921493e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4119997872039676e-04,1.7059998936019838e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4159998176619411e-04,1.7079999088309705e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4199998481199145e-04,1.7099999240599573e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4239998785778880e-04,1.7119999392889440e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4279999090358615e-04,1.7139999545179307e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4319999394938350e-04,1.7159999697469175e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4359999699518085e-04,1.7179999849759042e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4400000004097819e-04,1.7200000002048910e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4440000308677554e-04,1.7220000154338777e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4480000613257289e-04,1.7239998851437122e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4520000917837024e-04,1.7259999003726989e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4560001222416759e-04,1.7279999156016856e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4599998616613448e-04,1.7299999308306724e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4639998921193182e-04,1.7319999460596591e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4679999225772917e-04,1.7339999612886459e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4719999530352652e-04,1.7359999765176326e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4759999834932387e-04,1.7379999917466193e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4799997229129076e-04,1.7400000069756061e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4839997533708811e-04,1.7420000222045928e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4879997838288546e-04,1.7439998919144273e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4919998142868280e-04,1.7459999071434140e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4959998447448015e-04,1.7479999223724008e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.4999998752027750e-04,1.7499999376013875e-04,1.8492706120014191e+09,4.9672289751470089e+07
3.5039999056607485e-04,1.7519999528303742e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5079999361187220e-04,1.7539999680593610e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5119999665766954e-04,1.7559999832883477e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5159999970346689e-04,1.7579999985173345e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5200000274926424e-04,1.7600000137463212e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5240000579506159e-04,1.7619998834561557e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5280000884085894e-04,1.7639998986851424e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5320001188665628e-04,1.7659999139141291e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5359998582862318e-04,1.7679999291431159e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5399998887442052e-04,1.7699999443721026e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5439999192021787e-04,1.7719999596010894e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5479999496601522e-04,1.7739999748300761e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5519999801181257e-04,1.7759999900590628e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5559997195377946e-04,1.7780000052880496e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5599997499957681e-04,1.7800000205170363e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5639997804537416e-04,1.7819998902268708e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5679998109117150e-04,1.7839999054558575e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5719998413696885e-04,1.7859999206848443e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5759998718276620e-04,1.7879999359138310e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5799999022856355e-04,1.7899999511428177e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5839999327436090e-04,1.7919999663718045e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5879999632015824e-04,1.7939999816007912e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5919999936595559e-04,1.7959999968297780e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.5960000241175294e-04,1.7980000120587647e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.6000000545755029e-04,1.8000000272877514e-04,9.5361247658729553e+08,4.9672289751470089e+07
3.6040000850334764e-04,1.8019998969975859e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6080001154914498e-04,1.8039999122265726e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6119998549111187e-04,1.8059999274555594e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6159998853690922e-04,1.8079999426845461e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6199999158270657e-04,1.8099999579135329e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6239999462850392e-04,1.8119999731425196e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6279999767430127e-04,1.8139999883715063e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6319997161626816e-04,1.8160000036004931e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6359997466206551e-04,1.8180000188294798e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6399997770786285e-04,1.8199998885393143e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6439998075366020e-04,1.8219999037683010e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6479998379945755e-04,1.8239999189972878e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6519998684525490e-04,1.8259999342262745e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6559998989105225e-04,1.8279999494552612e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6599999293684959e-04,1.8299999646842480e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6639999598264694e-04,1.8319999799132347e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6679999902844429e-04,1.8339999951422215e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6720000207424164e-04,1.8360000103712082e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6760000512003899e-04,1.8380000256001949e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6800000816583633e-04,1.8399998953100294e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6840001121163368e-04,1.8419999105390161e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6879998515360057e-04,1.8439999257680029e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6919998819939792e-04,1.8459999409969896e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6959999124519527e-04,1.8479999562259763e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.6999999429099262e-04,1.8499999714549631e-04,4.2618237435817719e+08,3.3627699594944715e+07
3.7039999733678997e-04,1.8519999866839498e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7079997127875686e-04,1.8540000019129366e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7119997432455420e-04,1.8560000171419233e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7159997737035155e-04,1.8579998868517578e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7199998041614890e-04,1.8599999020807445e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7239998346194625e-04,1.8619999173097312e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7279998650774360e-04,1.8639999325387180e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7319998955354095e-04,1.8659999477677047e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7359999259933829e-04,1.8679999629966915e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7399999564513564e-04,1.8699999782256782e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7439999869093299e-04,1.8719999934546649e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7480000173673034e-04,1.8740000086836517e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7520000478252769e-04,1.8760000239126384e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7560000782832503e-04,1.8779998936224729e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7600001087412238e-04,1.8799999088514596e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7639998481608927e-04,1.8819999240804464e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7679998786188662e-04,1.8839999393094331e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7719999090768397e-04,1.8859999545384198e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7759999395348132e-04,1.8879999697674066e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7799999699927866e-04,1.8899999849963933e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7839997094124556e-04,1.8920000002253801e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7879997398704290e-04,1.8940000154543668e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7919997703284025e-04,1.8959998851642013e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7959998007863760e-04,1.8979999003931880e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.7999998312443495e-04,1.8999999156221747e-04,1.5872225165367126e+08,3.3627699594944715e+07
3.8039998617023230e-04,1.9019999308511615e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8079998921602964e-04,1.9039999460801482e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8119999226182699e-04,1.9059999613091350e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8159999530762434e-04,1.9079999765381217e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8199999835342169e-04,1.9099999917671084e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8240000139921904e-04,1.9120000069960952e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8280000444501638e-04,1.9140000222250819e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8320000749081373e-04,1.9159998919349164e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8360001053661108e-04,1.9179999071639031e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8399998447857797e-04,1.9199999223928899e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8439998752437532e-04,1.9219999376218766e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8479999057017267e-04,1.9239999528508633e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8519999361597002e-04,1.9259999680798501e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8559999666176736e-04,1.9279999833088368e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8599997060373425e-04,1.9299999985378236e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8639997364953160e-04,1.9320000137668103e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8679997669532895e-04,1.9339998834766448e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8719997974112630e-04,1.9359998987056315e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8759998278692365e-04,1.9379999139346182e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8799998583272099e-04,1.9399999291636050e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8839998887851834e-04,1.9419999443925917e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8879999192431569e-04,1.9439999596215785e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8919999497011304e-04,1.9459999748505652e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.8959999801591039e-04,1.9479999900795519e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.9000000106170774e-04,1.9500000053085387e-04,4.6262037940323353e+07,2.2572560701519251e+07
3.9040000410750508e-04,1.9520000205375254e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9080000715330243e-04,1.9539998902473599e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9120001019909978e-04,1.9559999054763466e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9159998414106667e-04,1.9579999207053334e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9199998718686402e-04,1.9599999359343201e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9239999023266137e-04,1.9619999511633068e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9279999327845871e-04,1.9639999663922936e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9319999632425606e-04,1.9659999816212803e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9359997026622295e-04,1.9679999968502671e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9399997331202030e-04,1.9700000120792538e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9439997635781765e-04,1.9719998817890882e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9479997940361500e-04,1.9739998970180750e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9519998244941235e-04,1.9759999122470617e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9559998549520969e-04,1.9779999274760485e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9599998854100704e-04,1.9799999427050352e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9639999158680439e-04,1.9819999579340219e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9679999463260174e-04,1.9839999731630087e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9719999767839909e-04,1.9859999883919954e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9760000072419643e-04,1.9880000036209822e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9800000376999378e-04,1.9900000188499689e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9840000681579113e-04,1.9919998885598034e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9880000986158848e-04,1.9939999037887901e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9919998380355537e-04,1.9959999190177768e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9959998684935272e-04,1.9979999342467636e-04,9.3977886717766523e+06,2.2572560701519251e+07
3.9999998989515007e-04,1.9999999494757503e-04,9.3977886717766523e+06,2.2572560701519251e+07


==> data/c2_0.csv <==
arc_length,field
0.000000e+00,0.000000e+00
9.999999e-08,0.000000e+00
2.000000e-07,0.000000e+00
3.000000e-07,0.000000e+00
4.000000e-07,0.000000e+00
5.000000e-07,0.000000e+00
6.000000e-07,0.000000e+00
7.000000e-07,0.000000e+00
8.000000e-07,0.000000e+00
9.000000e-07,0.000000e+00
1.000000e-06,0.000000e+00
1.100000e-06,0.000000e+00
1.200000e-06,0.000000e+00
1.300000e-06,0.000000e+00
1.400000e-06,0.000000e+00
1.500000e-06,0.000000e+00
1.600000e-06,0.000000e+00
1.700000e-06,0.000000e+00
1.800000e-06,0.000000e+00
1.900000e-06,0.000000e+00
2.000000e-06,0.000000e+00
2.100000e-06,0.000000e+00
2.200000e-06,0.000000e+00
2.300000e-06,0.000000e+00
2.400000e-06,0.000000e+00
2.500000e-06,0.000000e+00
2.600000e-06,0.000000e+00
2.700000e-06,0.000000e+00
2.800000e-06,0.000000e+00
2.900000e-06,0.000000e+00
3.000000e-06,0.000000e+00
3.100000e-06,0.000000e+00
3.200000e-06,0.000000e+00
3.300000e-06,0.000000e+00
3.400000e-06,0.000000e+00
3.500000e-06,0.000000e+00
3.600000e-06,0.000000e+00
3.700000e-06,0.000000e+00
3.800000e-06,0.000000e+00
3.900000e-06,0.000000e+00
4.000000e-06,0.000000e+00
4.100000e-06,0.000000e+00
4.200000e-06,0.000000e+00
4.300000e-06,0.000000e+00
4.400000e-06,0.000000e+00
4.500000e-06,0.000000e+00
4.600000e-06,0.000000e+00
4.700000e-06,0.000000e+00
4.800000e-06,0.000000e+00
4.900000e-06,0.000000e+00
5.000000e-06,0.000000e+00
5.100000e-06,0.000000e+00
5.200000e-06,0.000000e+00
5.300000e-06,0.000000e+00
5.400000e-06,0.000000e+00
5.500000e-06,0.000000e+00
5.600000e-06,0.000000e+00
5.700000e-06,0.000000e+00
5.800000e-06,0.000000e+00
5.900000e-06,0.000000e+00
6.000000e-06,0.000000e+00
6.100000e-06,0.000000e+00
6.200000e-06,0.000000e+00
6.300000e-06,0.000000e+00
6.400000e-06,0.000000e+00
6.500000e-06,0.000000e+00
6.600000e-06,0.000000e+00
6.700000e-06,0.000000e+00
6.800000e-06,0.000000e+00
6.900000e-06,0.000000e+00
7.000000e-06,0.000000e+00
7.100000e-06,0.000000e+00
7.200000e-06,0.000000e+00
7.300000e-06,0.000000e+00
7.400000e-06,0.000000e+00
7.500000e-06,0.000000e+00
7.600000e-06,0.000000e+00
7.700000e-06,0.000000e+00
7.799999e-06,0.000000e+00
7.900000e-06,0.000000e+00
8.000000e-06,0.000000e+00
8.100000e-06,0.000000e+00
8.200000e-06,0.000000e+00
8.300000e-06,0.000000e+00
8.399999e-06,0.000000e+00
8.500000e-06,0.000000e+00
8.600000e-06,0.000000e+00
8.700000e-06,0.000000e+00
8.800000e-06,0.000000e+00
8.900000e-06,0.000000e+00
8.999999e-06,0.000000e+00
9.100000e-06,0.000000e+00
9.200000e-06,0.000000e+00
9.300000e-06,0.000000e+00
9.400000e-06,0.000000e+00
9.500000e-06,0.000000e+00
9.599999e-06,0.000000e+00
9.700000e-06,0.000000e+00
9.800000e-06,0.000000e+00
9.900000e-06,0.000000e+00
1.000000e-05,0.000000e+00
1.010000e-05,0.000000e+00
1.020000e-05,0.000000e+00
1.030000e-05,0.000000e+00
1.040000e-05,0.000000e+00
1.050000e-05,0.000000e+00
1.060000e-05,0.000000e+00
1.070000e-05,0.000000e+00
1.080000e-05,0.000000e+00
1.090000e-05,0.000000e+00
1.100000e-05,0.000000e+00
1.110000e-05,0.000000e+00
1.120000e-05,0.000000e+00
1.130000e-05,0.000000e+00
1.140000e-05,0.000000e+00
1.150000e-05,0.000000e+00
1.160000e-05,0.000000e+00
1.170000e-05,0.000000e+00
1.180000e-05,0.000000e+00
1.190000e-05,0.000000e+00
1.200000e-05,0.000000e+00
1.210000e-05,0.000000e+00
1.220000e-05,0.000000e+00
1.230000e-05,0.000000e+00
1.240000e-05,0.000000e+00
1.250000e-05,0.000000e+00
1.260000e-05,0.000000e+00
1.270000e-05,0.000000e+00
1.280000e-05,0.000000e+00
1.290000e-05,0.000000e+00
1.300000e-05,0.000000e+00
1.310000e-05,0.000000e+00
1.320000e-05,0.000000e+00
1.330000e-05,0.000000e+00
1.340000e-05,0.000000e+00
1.350000e-05,0.000000e+00
1.360000e-05,0.000000e+00
1.370000e-05,0.000000e+00
1.380000e-05,0.000000e+00
1.390000e-05,0.000000e+00
1.400000e-05,0.000000e+00
1.410000e-05,0.000000e+00
1.420000e-05,0.000000e+00
1.430000e-05,0.000000e+00
1.440000e-05,0.000000e+00
1.450000e-05,0.000000e+00
1.460000e-05,0.000000e+00
1.470000e-05,0.000000e+00
1.480000e-05,0.000000e+00
1.490000e-05,0.000000e+00
1.500000e-05,0.000000e+00
1.510000e-05,0.000000e+00
1.520000e-05,0.000000e+00
1.530000e-05,0.000000e+00
1.540000e-05,0.000000e+00
1.550000e-05,0.000000e+00
1.560000e-05,0.000000e+00
1.570000e-05,0.000000e+00
1.580000e-05,0.000000e+00
1.590000e-05,0.000000e+00
1.600000e-05,0.000000e+00
1.610000e-05,0.000000e+00
1.620000e-05,0.000000e+00
1.630000e-05,0.000000e+00
1.640000e-05,0.000000e+00
1.650000e-05,0.000000e+00
1.660000e-05,0.000000e+00
1.670000e-05,0.000000e+00
1.680000e-05,0.000000e+00
1.690000e-05,0.000000e+00
1.700000e-05,0.000000e+00
1.710000e-05,0.000000e+00
1.720000e-05,0.000000e+00
1.730000e-05,0.000000e+00
1.740000e-05,0.000000e+00
1.750000e-05,0.000000e+00
1.760000e-05,0.000000e+00
1.770000e-05,0.000000e+00
1.780000e-05,0.000000e+00
1.790000e-05,0.000000e+00
1.800000e-05,0.000000e+00
1.810000e-05,0.000000e+00
1.820000e-05,0.000000e+00
1.830000e-05,0.000000e+00
1.840000e-05,0.000000e+00
1.850000e-05,0.000000e+00
1.860000e-05,0.000000e+00
1.870000e-05,0.000000e+00
1.880000e-05,0.000000e+00
1.890000e-05,0.000000e+00
1.900000e-05,0.000000e+00
1.910000e-05,0.000000e+00
1.920000e-05,0.000000e+00
1.930000e-05,0.000000e+00
1.940000e-05,0.000000e+00
1.950000e-05,0.000000e+00
1.960000e-05,0.000000e+00
1.970000e-05,0.000000e+00
1.980000e-05,0.000000e+00
1.990000e-05,0.000000e+00
2.000000e-05,0.000000e+00
2.010000e-05,0.000000e+00
2.020000e-05,0.000000e+00
2.030000e-05,0.000000e+00
2.040000e-05,0.000000e+00
2.050000e-05,0.000000e+00
2.060000e-05,0.000000e+00
2.070000e-05,0.000000e+00
2.080000e-05,0.000000e+00
2.090000e-05,0.000000e+00
2.100000e-05,0.000000e+00
2.110000e-05,0.000000e+00
2.120000e-05,0.000000e+00
2.130000e-05,0.000000e+00
2.140000e-05,0.000000e+00
2.150000e-05,0.000000e+00
2.160000e-05,0.000000e+00
2.170000e-05,0.000000e+00
2.180000e-05,0.000000e+00
2.190000e-05,0.000000e+00
2.200000e-05,0.000000e+00
2.210000e-05,0.000000e+00
2.220000e-05,0.000000e+00
2.230000e-05,0.000000e+00
2.240000e-05,0.000000e+00
2.250000e-05,0.000000e+00
2.260000e-05,0.000000e+00
2.270000e-05,0.000000e+00
2.280000e-05,0.000000e+00
2.290000e-05,0.000000e+00
2.300000e-05,0.000000e+00
2.310000e-05,0.000000e+00
2.320000e-05,0.000000e+00
2.330000e-05,0.000000e+00
2.340000e-05,0.000000e+00
2.350000e-05,0.000000e+00
2.360000e-05,0.000000e+00
2.370000e-05,0.000000e+00
2.380000e-05,0.000000e+00
2.390000e-05,0.000000e+00
2.400000e-05,0.000000e+00
2.410000e-05,0.000000e+00
2.420000e-05,0.000000e+00
2.430000e-05,0.000000e+00
2.440000e-05,0.000000e+00
2.450000e-05,0.000000e+00
2.460000e-05,0.000000e+00
2.470000e-05,0.000000e+00
2.480000e-05,0.000000e+00
2.490000e-05,0.000000e+00
2.500000e-05,0.000000e+00
2.510000e-05,0.000000e+00
2.520000e-05,0.000000e+00
2.530000e-05,0.000000e+00
2.540000e-05,0.000000e+00
2.550000e-05,0.000000e+00
2.560000e-05,0.000000e+00
2.570000e-05,0.000000e+00
2.580000e-05,0.000000e+00
2.590000e-05,0.000000e+00
2.600000e-05,0.000000e+00
2.610000e-05,0.000000e+00
2.620000e-05,0.000000e+00
2.630000e-05,0.000000e+00
2.640000e-05,0.000000e+00
2.650000e-05,0.000000e+00
2.660000e-05,0.000000e+00
2.670000e-05,0.000000e+00
2.680000e-05,0.000000e+00
2.690000e-05,0.000000e+00
2.700000e-05,0.000000e+00
2.710000e-05,0.000000e+00
2.720000e-05,0.000000e+00
2.730000e-05,0.000000e+00
2.740000e-05,0.000000e+00
2.750000e-05,0.000000e+00
2.760000e-05,0.000000e+00
2.770000e-05,0.000000e+00
2.780000e-05,0.000000e+00
2.790000e-05,0.000000e+00
2.800000e-05,0.000000e+00
2.810000e-05,0.000000e+00
2.820000e-05,0.000000e+00
2.830000e-05,0.000000e+00
2.840000e-05,0.000000e+00
2.850000e-05,0.000000e+00
2.860000e-05,0.000000e+00
2.870000e-05,0.000000e+00
2.880000e-05,0.000000e+00
2.890000e-05,0.000000e+00
2.900000e-05,0.000000e+00
2.910000e-05,0.000000e+00
2.920000e-05,0.000000e+00
2.930000e-05,0.000000e+00
2.940000e-05,0.000000e+00
2.950000e-05,0.000000e+00
2.960000e-05,0.000000e+00
2.970000e-05,0.000000e+00
2.980000e-05,0.000000e+00
2.990000e-05,0.000000e+00
3.000000e-05,0.000000e+00
3.010000e-05,0.000000e+00
3.020000e-05,0.000000e+00
3.030000e-05,0.000000e+00
3.040000e-05,0.000000e+00
3.050000e-05,0.000000e+00
3.060000e-05,0.000000e+00
3.070000e-05,0.000000e+00
3.080000e-05,0.000000e+00
3.090000e-05,0.000000e+00
3.100000e-05,0.000000e+00
3.110000e-05,0.000000e+00
3.120000e-05,0.000000e+00
3.130000e-05,0.000000e+00
3.140000e-05,0.000000e+00
3.150000e-05,0.000000e+00
3.160000e-05,0.000000e+00
3.170000e-05,0.000000e+00
3.180000e-05,0.000000e+00
3.190000e-05,0.000000e+00
3.200000e-05,0.000000e+00
3.210000e-05,0.000000e+00
3.220000e-05,0.000000e+00
3.230000e-05,0.000000e+00
3.240000e-05,0.000000e+00
3.250000e-05,0.000000e+00
3.260000e-05,0.000000e+00
3.270000e-05,0.000000e+00
3.280000e-05,0.000000e+00
3.290000e-05,0.000000e+00
3.300000e-05,0.000000e+00
3.310000e-05,0.000000e+00
3.320000e-05,0.000000e+00
3.330000e-05,0.000000e+00
3.340000e-05,0.000000e+00
3.350000e-05,0.000000e+00
3.360000e-05,0.000000e+00
3.370000e-05,0.000000e+00
3.380000e-05,0.000000e+00
3.390000e-05,0.000000e+00
3.400000e-05,0.000000e+00
3.410000e-05,0.000000e+00
3.420000e-05,0.000000e+00
3.430000e-05,0.000000e+00
3.440000e-05,0.000000e+00
3.450000e-05,0.000000e+00
3.460000e-05,0.000000e+00
3.470000e-05,0.000000e+00
3.480000e-05,0.000000e+00
3.490000e-05,0.000000e+00
3.500000e-05,0.000000e+00
3.510000e-05,0.000000e+00
3.520000e-05,0.000000e+00
3.530000e-05,0.000000e+00
3.540000e-05,0.000000e+00
3.550000e-05,0.000000e+00
3.560000e-05,0.000000e+00
3.570000e-05,0.000000e+00
3.580000e-05,0.000000e+00
3.590000e-05,0.000000e+00
3.600000e-05,0.000000e+00
3.610000e-05,0.000000e+00
3.620000e-05,0.000000e+00
3.630000e-05,0.000000e+00
3.640000e-05,0.000000e+00
3.650000e-05,0.000000e+00
3.660000e-05,0.000000e+00
3.670000e-05,0.000000e+00
3.680000e-05,0.000000e+00
3.690000e-05,0.000000e+00
3.700000e-05,0.000000e+00
3.710000e-05,0.000000e+00
3.720000e-05,0.000000e+00
3.730000e-05,0.000000e+00
3.740000e-05,0.000000e+00
3.750000e-05,0.000000e+00
3.760000e-05,0.000000e+00
3.770000e-05,0.000000e+00
3.780000e-05,0.000000e+00
3.790000e-05,0.000000e+00
3.800000e-05,0.000000e+00
3.810000e-05,0.000000e+00
3.820000e-05,0.000000e+00
3.830000e-05,0.000000e+00
3.840000e-05,0.000000e+00
3.850000e-05,0.000000e+00
3.860000e-05,0.000000e+00
3.870000e-05,0.000000e+00
3.880000e-05,0.000000e+00
3.890000e-05,0.000000e+00
3.900000e-05,0.000000e+00
3.910000e-05,0.000000e+00
3.920000e-05,0.000000e+00
3.930000e-05,0.000000e+00
3.940000e-05,0.000000e+00
3.950000e-05,0.000000e+00
3.960000e-05,0.000000e+00
3.970000e-05,0.000000e+00
3.980000e-05,0.000000e+00
3.990000e-05,0.000000e+00
4.000000e-05,0.000000e+00
4.010000e-05,0.000000e+00
4.020000e-05,0.000000e+00
4.030000e-05,0.000000e+00
4.040000e-05,0.000000e+00
4.050000e-05,0.000000e+00
4.060000e-05,0.000000e+00
4.070000e-05,0.000000e+00
4.080000e-05,0.000000e+00
4.090000e-05,0.000000e+00
4.100000e-05,0.000000e+00
4.110000e-05,0.000000e+00
4.120000e-05,0.000000e+00
4.130000e-05,0.000000e+00
4.140000e-05,0.000000e+00
4.150000e-05,0.000000e+00
4.160000e-05,0.000000e+00
4.170000e-05,0.000000e+00
4.180000e-05,0.000000e+00
4.190000e-05,0.000000e+00
4.200000e-05,0.000000e+00
4.210000e-05,0.000000e+00
4.220000e-05,0.000000e+00
4.230000e-05,0.000000e+00
4.240000e-05,0.000000e+00
4.250000e-05,0.000000e+00
4.260000e-05,0.000000e+00
4.270000e-05,0.000000e+00
4.280000e-05,0.000000e+00
4.290000e-05,0.000000e+00
4.300000e-05,0.000000e+00
4.310000e-05,0.000000e+00
4.320000e-05,0.000000e+00
4.330000e-05,0.000000e+00
4.340000e-05,0.000000e+00
4.350000e-05,0.000000e+00
4.360000e-05,0.000000e+00
4.370000e-05,0.000000e+00
4.380000e-05,0.000000e+00
4.390000e-05,0.000000e+00
4.400000e-05,0.000000e+00
4.410000e-05,0.000000e+00
4.420000e-05,0.000000e+00
4.430000e-05,0.000000e+00
4.440000e-05,0.000000e+00
4.450000e-05,0.000000e+00
4.460000e-05,0.000000e+00
4.470000e-05,0.000000e+00
4.480000e-05,0.000000e+00
4.490000e-05,0.000000e+00
4.500000e-05,0.000000e+00
4.510000e-05,0.000000e+00
4.520000e-05,0.000000e+00
4.530000e-05,0.000000e+00
4.540000e-05,0.000000e+00
4.550000e-05,0.000000e+00
4.560000e-05,0.000000e+00
4.570000e-05,0.000000e+00
4.580000e-05,0.000000e+00
4.590000e-05,0.000000e+00
4.600000e-05,0.000000e+00
4.610000e-05,0.000000e+00
4.620000e-05,0.000000e+00
4.630000e-05,0.000000e+00
4.640000e-05,0.000000e+00
4.650000e-05,0.000000e+00
4.660000e-05,0.000000e+00
4.670000e-05,0.000000e+00
4.680000e-05,0.000000e+00
4.690000e-05,0.000000e+00
4.700000e-05,0.000000e+00
4.710000e-05,0.000000e+00
4.720000e-05,0.000000e+00
4.730000e-05,0.000000e+00
4.740000e-05,0.000000e+00
4.750000e-05,0.000000e+00
4.760000e-05,0.000000e+00
4.770000e-05,0.000000e+00
4.780000e-05,0.000000e+00
4.790000e-05,0.000000e+00
4.800000e-05,0.000000e+00
4.810000e-05,0.000000e+00
4.820000e-05,0.000000e+00
4.830000e-05,0.000000e+00
4.840000e-05,0.000000e+00
4.850000e-05,0.000000e+00
4.860000e-05,0.000000e+00
4.870000e-05,0.000000e+00
4.880000e-05,0.000000e+00
4.890000e-05,0.000000e+00
4.900000e-05,0.000000e+00
4.910000e-05,0.000000e+00
4.920000e-05,0.000000e+00
4.930000e-05,0.000000e+00
4.940000e-05,0.000000e+00
4.950000e-05,0.000000e+00
4.960000e-05,0.000000e+00
4.970000e-05,0.000000e+00
4.980000e-05,0.000000e+00
4.990000e-05,0.000000e+00
5.000000e-05,0.000000e+00
5.010000e-05,0.000000e+00
5.020000e-05,0.000000e+00
5.030000e-05,0.000000e+00
5.040000e-05,0.000000e+00
5.050000e-05,0.000000e+00
5.060000e-05,0.000000e+00
5.070000e-05,0.000000e+00
5.080000e-05,0.000000e+00
5.090000e-05,0.000000e+00
5.100000e-05,0.000000e+00
5.110000e-05,0.000000e+00
5.120000e-05,0.000000e+00
5.130000e-05,0.000000e+00
5.140000e-05,0.000000e+00
5.150000e-05,0.000000e+00
5.160000e-05,0.000000e+00
5.170000e-05,0.000000e+00
5.180000e-05,0.000000e+00
5.190000e-05,0.000000e+00
5.200000e-05,0.000000e+00
5.210000e-05,0.000000e+00
5.220000e-05,0.000000e+00
5.230000e-05,0.000000e+00
5.240000e-05,0.000000e+00
5.250000e-05,0.000000e+00
5.260000e-05,0.000000e+00
5.270000e-05,0.000000e+00
5.280000e-05,0.000000e+00
5.290000e-05,0.000000e+00
5.300000e-05,0.000000e+00
5.310000e-05,0.000000e+00
5.320000e-05,0.000000e+00
5.330000e-05,0.000000e+00
5.340000e-05,0.000000e+00
5.350000e-05,0.000000e+00
5.360000e-05,0.000000e+00
5.370000e-05,0.000000e+00
5.380000e-05,0.000000e+00
5.390000e-05,0.000000e+00
5.400000e-05,0.000000e+00
5.410000e-05,0.000000e+00
5.420000e-05,0.000000e+00
5.430000e-05,0.000000e+00
5.440000e-05,0.000000e+00
5.450000e-05,0.000000e+00
5.460000e-05,0.000000e+00
5.470000e-05,0.000000e+00
5.480000e-05,0.000000e+00
5.490000e-05,0.000000e+00
5.500000e-05,0.000000e+00
5.510000e-05,0.000000e+00
5.520000e-05,0.000000e+00
5.530000e-05,0.000000e+00
5.540000e-05,0.000000e+00
5.550000e-05,0.000000e+00
5.560000e-05,0.000000e+00
5.570000e-05,0.000000e+00
5.580000e-05,0.000000e+00
5.590000e-05,0.000000e+00
5.600000e-05,0.000000e+00
5.610000e-05,0.000000e+00
5.620000e-05,0.000000e+00
5.630000e-05,0.000000e+00
5.640000e-05,0.000000e+00
5.650000e-05,0.000000e+00
5.660000e-05,0.000000e+00
5.670000e-05,0.000000e+00
5.680000e-05,0.000000e+00
5.690000e-05,0.000000e+00
5.700000e-05,0.000000e+00
5.710000e-05,0.000000e+00
5.720000e-05,0.000000e+00
5.730000e-05,0.000000e+00
5.740000e-05,0.000000e+00
5.750000e-05,0.000000e+00
5.760000e-05,0.000000e+00
5.770000e-05,0.000000e+00
5.780000e-05,0.000000e+00
5.790000e-05,0.000000e+00
5.800000e-05,0.000000e+00
5.810000e-05,0.000000e+00
5.820000e-05,0.000000e+00
5.830000e-05,0.000000e+00
5.840000e-05,0.000000e+00
5.850000e-05,0.000000e+00
5.860000e-05,0.000000e+00
5.870000e-05,0.000000e+00
5.880000e-05,0.000000e+00
5.890000e-05,0.000000e+00
5.900000e-05,0.000000e+00
5.910000e-05,0.000000e+00
5.920000e-05,0.000000e+00
5.930000e-05,0.000000e+00
5.940000e-05,0.000000e+00
5.950000e-05,0.000000e+00
5.960000e-05,0.000000e+00
5.970000e-05,0.000000e+00
5.980000e-05,0.000000e+00
5.990000e-05,0.000000e+00
6.000000e-05,0.000000e+00
6.010000e-05,0.000000e+00
6.020000e-05,0.000000e+00
6.030000e-05,0.000000e+00
6.040000e-05,0.000000e+00
6.050000e-05,0.000000e+00
6.060000e-05,0.000000e+00
6.070000e-05,0.000000e+00
6.080000e-05,0.000000e+00
6.090000e-05,0.000000e+00
6.100000e-05,0.000000e+00
6.110000e-05,0.000000e+00
6.120000e-05,0.000000e+00
6.130000e-05,0.000000e+00
6.140000e-05,0.000000e+00
6.150000e-05,0.000000e+00
6.160000e-05,0.000000e+00
6.170000e-05,0.000000e+00
6.180000e-05,0.000000e+00
6.190000e-05,0.000000e+00
6.200000e-05,0.000000e+00
6.210000e-05,0.000000e+00
6.220000e-05,0.000000e+00
6.230000e-05,0.000000e+00
6.239999e-05,0.000000e+00
6.250000e-05,0.000000e+00
6.260000e-05,0.000000e+00
6.270000e-05,0.000000e+00
6.280000e-05,0.000000e+00
6.290000e-05,0.000000e+00
6.300000e-05,0.000000e+00
6.310000e-05,0.000000e+00
6.320000e-05,0.000000e+00
6.330000e-05,0.000000e+00
6.340000e-05,0.000000e+00
6.350000e-05,0.000000e+00
6.360000e-05,0.000000e+00
6.370000e-05,0.000000e+00
6.380000e-05,0.000000e+00
6.390000e-05,0.000000e+00
6.400000e-05,0.000000e+00
6.410000e-05,0.000000e+00
6.420000e-05,0.000000e+00
6.429999e-05,0.000000e+00
6.440000e-05,0.000000e+00
6.450000e-05,0.000000e+00
6.460000e-05,0.000000e+00
6.470000e-05,0.000000e+00
6.480000e-05,0.000000e+00
6.490000e-05,0.000000e+00
6.500000e-05,0.000000e+00
6.510000e-05,0.000000e+00
6.520000e-05,0.000000e+00
6.530000e-05,0.000000e+00
6.540000e-05,0.000000e+00
6.550000e-05,0.000000e+00
6.560000e-05,0.000000e+00
6.570000e-05,0.000000e+00
6.580000e-05,0.000000e+00
6.590000e-05,0.000000e+00
6.600000e-05,0.000000e+00
6.610000e-05,0.000000e+00
6.619999e-05,0.000000e+00
6.630000e-05,0.000000e+00
6.640000e-05,0.000000e+00
6.650000e-05,0.000000e+00
6.660000e-05,0.000000e+00
6.670000e-05,0.000000e+00
6.680000e-05,0.000000e+00
6.690000e-05,0.000000e+00
6.700000e-05,0.000000e+00
6.710000e-05,0.000000e+00
6.720000e-05,0.000000e+00
6.730000e-05,0.000000e+00
6.740000e-05,0.000000e+00
6.750000e-05,0.000000e+00
6.760000e-05,0.000000e+00
6.770000e-05,0.000000e+00
6.780000e-05,0.000000e+00
6.790000e-05,0.000000e+00
6.800000e-05,0.000000e+00
6.809999e-05,0.000000e+00
6.820000e-05,0.000000e+00
6.830000e-05,0.000000e+00
6.840000e-05,0.000000e+00
6.850000e-05,0.000000e+00
6.860000e-05,0.000000e+00
6.870000e-05,0.000000e+00
6.880000e-05,0.000000e+00
6.890000e-05,0.000000e+00
6.900000e-05,0.000000e+00
6.910000e-05,0.000000e+00
6.920000e-05,0.000000e+00
6.930000e-05,0.000000e+00
6.940000e-05,0.000000e+00
6.950000e-05,0.000000e+00
6.960000e-05,0.000000e+00
6.970000e-05,0.000000e+00
6.980000e-05,0.000000e+00
6.990000e-05,0.000000e+00
6.999999e-05,0.000000e+00
7.010000e-05,0.000000e+00
7.020000e-05,0.000000e+00
7.030000e-05,0.000000e+00
7.040000e-05,0.000000e+00
7.050000e-05,0.000000e+00
7.060000e-05,0.000000e+00
7.070000e-05,0.000000e+00
7.080000e-05,0.000000e+00
7.090000e-05,0.000000e+00
7.099999e-05,0.000000e+00
7.110000e-05,0.000000e+00
7.120000e-05,0.000000e+00
7.130000e-05,0.000000e+00
7.140000e-05,0.000000e+00
7.150000e-05,0.000000e+00
7.160000e-05,0.000000e+00
7.170000e-05,0.000000e+00
7.180000e-05,0.000000e+00
7.190000e-05,0.000000e+00
7.200000e-05,0.000000e+00
7.210000e-05,0.000000e+00
7.220000e-05,0.000000e+00
7.230000e-05,0.000000e+00
7.240000e-05,0.000000e+00
7.250000e-05,0.000000e+00
7.260000e-05,0.000000e+00
7.270000e-05,0.000000e+00
7.280000e-05,0.000000e+00
7.289999e-05,0.000000e+00
7.300000e-05,0.000000e+00
7.310000e-05,0.000000e+00
7.320000e-05,0.000000e+00
7.330000e-05,0.000000e+00
7.340000e-05,0.000000e+00
7.350000e-05,0.000000e+00
7.360000e-05,0.000000e+00
7.370000e-05,0.000000e+00
7.380000e-05,0.000000e+00
7.390000e-05,0.000000e+00
7.400000e-05,0.000000e+00
7.410000e-05,0.000000e+00
7.420000e-05,0.000000e+00
7.430000e-05,0.000000e+00
7.440000e-05,0.000000e+00
7.450000e-05,0.000000e+00
7.460000e-05,0.000000e+00
7.470000e-05,0.000000e+00
7.479999e-05,0.000000e+00
7.490000e-05,0.000000e+00
7.500000e-05,0.000000e+00
7.510000e-05,0.000000e+00
7.520000e-05,0.000000e+00
7.530000e-05,0.000000e+00
7.540000e-05,0.000000e+00
7.550000e-05,0.000000e+00
7.560000e-05,0.000000e+00
7.570000e-05,0.000000e+00
7.580000e-05,0.000000e+00
7.590000e-05,0.000000e+00
7.600000e-05,0.000000e+00
7.610000e-05,0.000000e+00
7.620000e-05,0.000000e+00
7.630000e-05,0.000000e+00
7.640000e-05,0.000000e+00
7.650000e-05,0.000000e+00
7.660000e-05,0.000000e+00
7.669999e-05,0.000000e+00
7.680000e-05,0.000000e+00
7.690000e-05,0.000000e+00
7.700000e-05,0.000000e+00
7.710000e-05,0.000000e+00
7.720000e-05,0.000000e+00
7.730000e-05,0.000000e+00
7.740000e-05,0.000000e+00
7.750000e-05,0.000000e+00
7.760000e-05,0.000000e+00
7.770000e-05,0.000000e+00
7.780000e-05,0.000000e+00
7.790000e-05,0.000000e+00
7.800000e-05,0.000000e+00
7.810000e-05,0.000000e+00
7.820000e-05,0.000000e+00
7.830000e-05,0.000000e+00
7.840000e-05,0.000000e+00
7.850000e-05,0.000000e+00
7.859999e-05,0.000000e+00
7.870000e-05,0.000000e+00
7.880000e-05,0.000000e+00
7.890000e-05,0.000000e+00
7.900000e-05,0.000000e+00
7.910000e-05,0.000000e+00
7.920000e-05,0.000000e+00
7.930000e-05,0.000000e+00
7.940000e-05,0.000000e+00
7.950000e-05,0.000000e+00
7.959999e-05,0.000000e+00
7.970000e-05,0.000000e+00
7.980000e-05,0.000000e+00
7.990000e-05,0.000000e+00
8.000000e-05,0.000000e+00
8.010000e-05,0.000000e+00
8.020000e-05,0.000000e+00
8.030000e-05,0.000000e+00
8.040000e-05,0.000000e+00
8.049999e-05,0.000000e+00
8.060000e-05,0.000000e+00
8.070000e-05,0.000000e+00
8.080000e-05,0.000000e+00
8.090000e-05,0.000000e+00
8.100000e-05,0.000000e+00
8.110000e-05,0.000000e+00
8.120000e-05,0.000000e+00
8.130000e-05,0.000000e+00
8.140000e-05,0.000000e+00
8.149999e-05,0.000000e+00
8.160000e-05,0.000000e+00
8.170000e-05,0.000000e+00
8.180000e-05,0.000000e+00
8.190000e-05,0.000000e+00
8.200000e-05,0.000000e+00
8.210000e-05,0.000000e+00
8.220000e-05,0.000000e+00
8.230000e-05,0.000000e+00
8.239999e-05,0.000000e+00
8.250000e-05,0.000000e+00
8.260000e-05,0.000000e+00
8.270000e-05,0.000000e+00
8.280000e-05,0.000000e+00
8.290000e-05,0.000000e+00
8.300000e-05,0.000000e+00
8.310000e-05,0.000000e+00
8.320000e-05,0.000000e+00
8.330000e-05,0.000000e+00
8.339999e-05,0.000000e+00
8.350000e-05,0.000000e+00
8.360000e-05,0.000000e+00
8.370000e-05,0.000000e+00
8.380000e-05,0.000000e+00
8.390000e-05,0.000000e+00
8.400000e-05,0.000000e+00
8.410000e-05,0.000000e+00
8.420000e-05,0.000000e+00
8.429999e-05,0.000000e+00
8.440000e-05,0.000000e+00
8.450000e-05,0.000000e+00
8.460000e-05,0.000000e+00
8.470000e-05,0.000000e+00
8.480000e-05,0.000000e+00
8.490000e-05,0.000000e+00
8.500000e-05,0.000000e+00
8.510000e-05,0.000000e+00
8.520000e-05,0.000000e+00
8.529999e-05,0.000000e+00
8.540000e-05,0.000000e+00
8.550000e-05,0.000000e+00
8.560000e-05,0.000000e+00
8.570000e-05,0.000000e+00
8.580000e-05,0.000000e+00
8.590000e-05,0.000000e+00
8.600000e-05,0.000000e+00
8.610000e-05,0.000000e+00
8.619999e-05,0.000000e+00
8.630000e-05,0.000000e+00
8.640000e-05,0.000000e+00
8.650000e-05,0.000000e+00
8.660000e-05,0.000000e+00
8.670000e-05,0.000000e+00
8.680000e-05,0.000000e+00
8.690000e-05,0.000000e+00
8.700000e-05,0.000000e+00
8.710000e-05,0.000000e+00
8.719999e-05,0.000000e+00
8.730000e-05,0.000000e+00
8.740000e-05,0.000000e+00
8.750000e-05,0.000000e+00
8.760000e-05,0.000000e+00
8.770000e-05,0.000000e+00
8.780000e-05,0.000000e+00
8.790000e-05,0.000000e+00
8.800000e-05,0.000000e+00
8.809999e-05,0.000000e+00
8.819999e-05,0.000000e+00
8.830000e-05,0.000000e+00
8.840000e-05,0.000000e+00
8.850000e-05,0.000000e+00
8.860000e-05,0.000000e+00
8.870000e-05,0.000000e+00
8.880000e-05,0.000000e+00
8.890000e-05,0.000000e+00
8.900000e-05,0.000000e+00
8.909999e-05,0.000000e+00
8.920000e-05,0.000000e+00
8.930000e-05,0.000000e+00
8.940000e-05,0.000000e+00
8.950000e-05,0.000000e+00
8.960000e-05,0.000000e+00
8.970000e-05,0.000000e+00
8.980000e-05,0.000000e+00
8.990000e-05,0.000000e+00
9.000000e-05,0.000000e+00
9.009999e-05,0.000000e+00
9.020000e-05,0.000000e+00
9.030000e-05,0.000000e+00
9.040000e-05,0.000000e+00
9.050000e-05,0.000000e+00
9.060000e-05,0.000000e+00
9.070000e-05,0.000000e+00
9.080000e-05,0.000000e+00
9.090000e-05,0.000000e+00
9.099999e-05,0.000000e+00
9.110000e-05,0.000000e+00
9.120000e-05,0.000000e+00
9.130000e-05,0.000000e+00
9.140000e-05,0.000000e+00
9.150000e-05,0.000000e+00
9.160000e-05,0.000000e+00
9.170000e-05,0.000000e+00
9.180000e-05,0.000000e+00
9.190000e-05,0.000000e+00
9.199999e-05,0.000000e+00
9.210000e-05,0.000000e+00
9.220000e-05,0.000000e+00
9.230000e-05,0.000000e+00
9.240000e-05,0.000000e+00
9.250000e-05,0.000000e+00
9.260000e-05,0.000000e+00
9.270000e-05,0.000000e+00
9.280000e-05,0.000000e+00
9.289999e-05,0.000000e+00
9.300000e-05,0.000000e+00
9.310000e-05,0.000000e+00
9.320000e-05,0.000000e+00
9.330000e-05,0.000000e+00
9.340000e-05,0.000000e+00
9.350000e-05,0.000000e+00
9.360000e-05,0.000000e+00
9.370000e-05,0.000000e+00
9.380000e-05,0.000000e+00
9.389999e-05,0.000000e+00
9.400000e-05,0.000000e+00
9.410000e-05,0.000000e+00
9.420000e-05,0.000000e+00
9.430000e-05,0.000000e+00
9.440000e-05,0.000000e+00
9.450000e-05,0.000000e+00
9.460000e-05,0.000000e+00
9.470000e-05,0.000000e+00
9.479999e-05,0.000000e+00
9.490000e-05,0.000000e+00
9.500000e-05,0.000000e+00
9.510000e-05,0.000000e+00
9.520000e-05,0.000000e+00
9.530000e-05,0.000000e+00
9.540000e-05,0.000000e+00
9.550000e-05,0.000000e+00
9.560000e-05,0.000000e+00
9.570000e-05,0.000000e+00
9.579999e-05,0.000000e+00
9.590000e-05,0.000000e+00
9.600000e-05,0.000000e+00
9.610000e-05,0.000000e+00
9.620000e-05,0.000000e+00
9.630000e-05,0.000000e+00
9.640000e-05,0.000000e+00
9.650000e-05,0.000000e+00
9.660000e-05,0.000000e+00
9.669999e-05,0.000000e+00
9.679999e-05,0.000000e+00
9.690000e-05,0.000000e+00
9.700000e-05,0.000000e+00
9.710000e-05,0.000000e+00
9.720000e-05,0.000000e+00
9.730000e-05,0.000000e+00
9.740000e-05,0.000000e+00
9.750000e-05,0.000000e+00
9.760000e-05,0.000000e+00
9.769999e-05,0.000000e+00
9.780000e-05,0.000000e+00
9.790000e-05,0.000000e+00
9.800000e-05,0.000000e+00
9.810000e-05,0.000000e+00
9.820000e-05,0.000000e+00
9.830000e-05,0.000000e+00
9.840000e-05,0.000000e+00
9.850000e-05,0.000000e+00
9.859999e-05,0.000000e+00
9.869999e-05,0.000000e+00
9.880000e-05,0.000000e+00
9.890000e-05,0.000000e+00
9.900000e-05,0.000000e+00
9.910000e-05,0.000000e+00
9.920000e-05,0.000000e+00
9.930000e-05,0.000000e+00
9.940000e-05,0.000000e+00
9.950000e-05,0.000000e+00
9.959999e-05,0.000000e+00
9.970000e-05,0.000000e+00
9.980000e-05,0.000000e+00
9.990000e-05,0.000000e+00
1.000000e-04,0.000000e+00


==> data/c2_over_time_20.csv <==
c2,Time
2.278082e-28,0.000000e+00
3.687878e-21,1.000000e+00
4.648350e-16,2.000000e+00
3.564671e-12,3.000000e+00
4.103706e-09,4.000000e+00
1.174829e-06,5.000000e+00
1.151276e-04,6.000000e+00
4.807290e-03,7.000000e+00
1.002705e-01,8.000000e+00
1.178811e+00,9.000000e+00
8.593319e+00,1.000000e+01
4.200389e+01,1.100000e+01
1.471076e+02,1.200000e+01
3.911785e+02,1.300000e+01
8.317507e+02,1.400000e+01
1.481437e+03,1.500000e+01
2.303014e+03,1.600000e+01
3.235990e+03,1.700000e+01
4.226571e+03,1.800000e+01
5.240670e+03,1.900000e+01


==> data/c3_0.csv <==
arc_length,field
0.000000e+00,0.000000e+00
9.999999e-08,0.000000e+00
2.000000e-07,0.000000e+00
3.000000e-07,0.000000e+00
4.000000e-07,0.000000e+00
5.000000e-07,0.000000e+00
6.000000e-07,0.000000e+00
7.000000e-07,0.000000e+00
8.000000e-07,0.000000e+00
9.000000e-07,0.000000e+00
1.000000e-06,0.000000e+00
1.100000e-06,0.000000e+00
1.200000e-06,0.000000e+00
1.300000e-06,0.000000e+00
1.400000e-06,0.000000e+00
1.500000e-06,0.000000e+00
1.600000e-06,0.000000e+00
1.700000e-06,0.000000e+00
1.800000e-06,0.000000e+00
1.900000e-06,0.000000e+00
2.000000e-06,0.000000e+00
2.100000e-06,0.000000e+00
2.200000e-06,0.000000e+00
2.300000e-06,0.000000e+00
2.400000e-06,0.000000e+00
2.500000e-06,0.000000e+00
2.600000e-06,0.000000e+00
2.700000e-06,0.000000e+00
2.800000e-06,0.000000e+00
2.900000e-06,0.000000e+00
3.000000e-06,0.000000e+00
3.100000e-06,0.000000e+00
3.200000e-06,0.000000e+00
3.300000e-06,0.000000e+00
3.400000e-06,0.000000e+00
3.500000e-06,0.000000e+00
3.600000e-06,0.000000e+00
3.700000e-06,0.000000e+00
3.800000e-06,0.000000e+00
3.900000e-06,0.000000e+00
4.000000e-06,0.000000e+00
4.100000e-06,0.000000e+00
4.200000e-06,0.000000e+00
4.300000e-06,0.000000e+00
4.400000e-06,0.000000e+00
4.500000e-06,0.000000e+00
4.600000e-06,0.000000e+00
4.700000e-06,0.000000e+00
4.800000e-06,0.000000e+00
4.900000e-06,0.000000e+00
5.000000e-06,0.000000e+00
5.100000e-06,0.000000e+00
5.200000e-06,0.000000e+00
5.300000e-06,0.000000e+00
5.400000e-06,0.000000e+00
5.500000e-06,0.000000e+00
5.600000e-06,0.000000e+00
5.700000e-06,0.000000e+00
5.800000e-06,0.000000e+00
5.900000e-06,0.000000e+00
6.000000e-06,0.000000e+00
6.100000e-06,0.000000e+00
6.200000e-06,0.000000e+00
6.300000e-06,0.000000e+00
6.400000e-06,0.000000e+00
6.500000e-06,0.000000e+00
6.600000e-06,0.000000e+00
6.700000e-06,0.000000e+00
6.800000e-06,0.000000e+00
6.900000e-06,0.000000e+00
7.000000e-06,0.000000e+00
7.100000e-06,0.000000e+00
7.200000e-06,0.000000e+00
7.300000e-06,0.000000e+00
7.400000e-06,0.000000e+00
7.500000e-06,0.000000e+00
7.600000e-06,0.000000e+00
7.700000e-06,0.000000e+00
7.799999e-06,0.000000e+00
7.900000e-06,0.000000e+00
8.000000e-06,0.000000e+00
8.100000e-06,0.000000e+00
8.200000e-06,0.000000e+00
8.300000e-06,0.000000e+00
8.399999e-06,0.000000e+00
8.500000e-06,0.000000e+00
8.600000e-06,0.000000e+00
8.700000e-06,0.000000e+00
8.800000e-06,0.000000e+00
8.900000e-06,0.000000e+00
8.999999e-06,0.000000e+00
9.100000e-06,0.000000e+00
9.200000e-06,0.000000e+00
9.300000e-06,0.000000e+00
9.400000e-06,0.000000e+00
9.500000e-06,0.000000e+00
9.599999e-06,0.000000e+00
9.700000e-06,0.000000e+00
9.800000e-06,0.000000e+00
9.900000e-06,0.000000e+00
1.000000e-05,0.000000e+00
1.010000e-05,0.000000e+00
1.020000e-05,0.000000e+00
1.030000e-05,0.000000e+00
1.040000e-05,0.000000e+00
1.050000e-05,0.000000e+00
1.060000e-05,0.000000e+00
1.070000e-05,0.000000e+00
1.080000e-05,0.000000e+00
1.090000e-05,0.000000e+00
1.100000e-05,0.000000e+00
1.110000e-05,0.000000e+00
1.120000e-05,0.000000e+00
1.130000e-05,0.000000e+00
1.140000e-05,0.000000e+00
1.150000e-05,0.000000e+00
1.160000e-05,0.000000e+00
1.170000e-05,0.000000e+00
1.180000e-05,0.000000e+00
1.190000e-05,0.000000e+00
1.200000e-05,0.000000e+00
1.210000e-05,0.000000e+00
1.220000e-05,0.000000e+00
1.230000e-05,0.000000e+00
1.240000e-05,0.000000e+00
1.250000e-05,0.000000e+00
1.260000e-05,0.000000e+00
1.270000e-05,0.000000e+00
1.280000e-05,0.000000e+00
1.290000e-05,0.000000e+00
1.300000e-05,0.000000e+00
1.310000e-05,0.000000e+00
1.320000e-05,0.000000e+00
1.330000e-05,0.000000e+00
1.340000e-05,0.000000e+00
1.350000e-05,0.000000e+00
1.360000e-05,0.000000e+00
1.370000e-05,0.000000e+00
1.380000e-05,0.000000e+00
1.390000e-05,0.000000e+00
1.400000e-05,0.000000e+00
1.410000e-05,0.000000e+00
1.420000e-05,0.000000e+00
1.430000e-05,0.000000e+00
1.440000e-05,0.000000e+00
1.450000e-05,0.000000e+00
1.460000e-05,0.000000e+00
1.470000e-05,0.000000e+00
1.480000e-05,0.000000e+00
1.490000e-05,0.000000e+00
1.500000e-05,0.000000e+00
1.510000e-05,0.000000e+00
1.520000e-05,0.000000e+00
1.530000e-05,0.000000e+00
1.540000e-05,0.000000e+00
1.550000e-05,0.000000e+00
1.560000e-05,0.000000e+00
1.570000e-05,0.000000e+00
1.580000e-05,0.000000e+00
1.590000e-05,0.000000e+00
1.600000e-05,0.000000e+00
1.610000e-05,0.000000e+00
1.620000e-05,0.000000e+00
1.630000e-05,0.000000e+00
1.640000e-05,0.000000e+00
1.650000e-05,0.000000e+00
1.660000e-05,0.000000e+00
1.670000e-05,0.000000e+00
1.680000e-05,0.000000e+00
1.690000e-05,0.000000e+00
1.700000e-05,0.000000e+00
1.710000e-05,0.000000e+00
1.720000e-05,0.000000e+00
1.730000e-05,0.000000e+00
1.740000e-05,0.000000e+00
1.750000e-05,0.000000e+00
1.760000e-05,0.000000e+00
1.770000e-05,0.000000e+00
1.780000e-05,0.000000e+00
1.790000e-05,0.000000e+00
1.800000e-05,0.000000e+00
1.810000e-05,0.000000e+00
1.820000e-05,0.000000e+00
1.830000e-05,0.000000e+00
1.840000e-05,0.000000e+00
1.850000e-05,0.000000e+00
1.860000e-05,0.000000e+00
1.870000e-05,0.000000e+00
1.880000e-05,0.000000e+00
1.890000e-05,0.000000e+00
1.900000e-05,0.000000e+00
1.910000e-05,0.000000e+00
1.920000e-05,0.000000e+00
1.930000e-05,0.000000e+00
1.940000e-05,0.000000e+00
1.950000e-05,0.000000e+00
1.960000e-05,0.000000e+00
1.970000e-05,0.000000e+00
1.980000e-05,0.000000e+00
1.990000e-05,0.000000e+00
2.000000e-05,0.000000e+00
2.010000e-05,0.000000e+00
2.020000e-05,0.000000e+00
2.030000e-05,0.000000e+00
2.040000e-05,0.000000e+00
2.050000e-05,0.000000e+00
2.060000e-05,0.000000e+00
2.070000e-05,0.000000e+00
2.080000e-05,0.000000e+00
2.090000e-05,0.000000e+00
2.100000e-05,0.000000e+00
2.110000e-05,0.000000e+00
2.120000e-05,0.000000e+00
2.130000e-05,0.000000e+00
2.140000e-05,0.000000e+00
2.150000e-05,0.000000e+00
2.160000e-05,0.000000e+00
2.170000e-05,0.000000e+00
2.180000e-05,0.000000e+00
2.190000e-05,0.000000e+00
2.200000e-05,0.000000e+00
2.210000e-05,0.000000e+00
2.220000e-05,0.000000e+00
2.230000e-05,0.000000e+00
2.240000e-05,0.000000e+00
2.250000e-05,0.000000e+00
2.260000e-05,0.000000e+00
2.270000e-05,0.000000e+00
2.280000e-05,0.000000e+00
2.290000e-05,0.000000e+00
2.300000e-05,0.000000e+00
2.310000e-05,0.000000e+00
2.320000e-05,0.000000e+00
2.330000e-05,0.000000e+00
2.340000e-05,0.000000e+00
2.350000e-05,0.000000e+00
2.360000e-05,0.000000e+00
2.370000e-05,0.000000e+00
2.380000e-05,0.000000e+00
2.390000e-05,0.000000e+00
2.400000e-05,0.000000e+00
2.410000e-05,0.000000e+00
2.420000e-05,0.000000e+00
2.430000e-05,0.000000e+00
2.440000e-05,0.000000e+00
2.450000e-05,0.000000e+00
2.460000e-05,0.000000e+00
2.470000e-05,0.000000e+00
2.480000e-05,0.000000e+00
2.490000e-05,0.000000e+00
2.500000e-05,0.000000e+00
2.510000e-05,0.000000e+00
2.520000e-05,0.000000e+00
2.530000e-05,0.000000e+00
2.540000e-05,0.000000e+00
2.550000e-05,0.000000e+00
2.560000e-05,0.000000e+00
2.570000e-05,0.000000e+00
2.580000e-05,0.000000e+00
2.590000e-05,0.000000e+00
2.600000e-05,0.000000e+00
2.610000e-05,0.000000e+00
2.620000e-05,0.000000e+00
2.630000e-05,0.000000e+00
2.640000e-05,0.000000e+00
2.650000e-05,0.000000e+00
2.660000e-05,0.000000e+00
2.670000e-05,0.000000e+00
2.680000e-05,0.000000e+00
2.690000e-05,0.000000e+00
2.700000e-05,0.000000e+00
2.710000e-05,0.000000e+00
2.720000e-05,0.000000e+00
2.730000e-05,0.000000e+00
2.740000e-05,0.000000e+00
2.750000e-05,0.000000e+00
2.760000e-05,0.000000e+00
2.770000e-05,0.000000e+00
2.780000e-05,0.000000e+00
2.790000e-05,0.000000e+00
2.800000e-05,0.000000e+00
2.810000e-05,0.000000e+00
2.820000e-05,0.000000e+00
2.830000e-05,0.000000e+00
2.840000e-05,0.000000e+00
2.850000e-05,0.000000e+00
2.860000e-05,0.000000e+00
2.870000e-05,0.000000e+00
2.880000e-05,0.000000e+00
2.890000e-05,0.000000e+00
2.900000e-05,0.000000e+00
2.910000e-05,0.000000e+00
2.920000e-05,0.000000e+00
2.930000e-05,0.000000e+00
2.940000e-05,0.000000e+00
2.950000e-05,0.000000e+00
2.960000e-05,0.000000e+00
2.970000e-05,0.000000e+00
2.980000e-05,0.000000e+00
2.990000e-05,0.000000e+00
3.000000e-05,0.000000e+00
3.010000e-05,0.000000e+00
3.020000e-05,0.000000e+00
3.030000e-05,0.000000e+00
3.040000e-05,0.000000e+00
3.050000e-05,0.000000e+00
3.060000e-05,0.000000e+00
3.070000e-05,0.000000e+00
3.080000e-05,0.000000e+00
3.090000e-05,0.000000e+00
3.100000e-05,0.000000e+00
3.110000e-05,0.000000e+00
3.120000e-05,0.000000e+00
3.130000e-05,0.000000e+00
3.140000e-05,0.000000e+00
3.150000e-05,0.000000e+00
3.160000e-05,0.000000e+00
3.170000e-05,0.000000e+00
3.180000e-05,0.000000e+00
3.190000e-05,0.000000e+00
3.200000e-05,0.000000e+00
3.210000e-05,0.000000e+00
3.220000e-05,0.000000e+00
3.230000e-05,0.000000e+00
3.240000e-05,0.000000e+00
3.250000e-05,0.000000e+00
3.260000e-05,0.000000e+00
3.270000e-05,0.000000e+00
3.280000e-05,0.000000e+00
3.290000e-05,0.000000e+00
3.300000e-05,0.000000e+00
3.310000e-05,0.000000e+00
3.320000e-05,0.000000e+00
3.330000e-05,0.000000e+00
3.340000e-05,0.000000e+00
3.350000e-05,0.000000e+00
3.360000e-05,0.000000e+00
3.370000e-05,0.000000e+00
3.380000e-05,0.000000e+00
3.390000e-05,0.000000e+00
3.400000e-05,0.000000e+00
3.410000e-05,0.000000e+00
3.420000e-05,0.000000e+00
3.430000e-05,0.000000e+00
3.440000e-05,0.000000e+00
3.450000e-05,0.000000e+00
3.460000e-05,0.000000e+00
3.470000e-05,0.000000e+00
3.480000e-05,0.000000e+00
3.490000e-05,0.000000e+00
3.500000e-05,0.000000e+00
3.510000e-05,0.000000e+00
3.520000e-05,0.000000e+00
3.530000e-05,0.000000e+00
3.540000e-05,0.000000e+00
3.550000e-05,0.000000e+00
3.560000e-05,0.000000e+00
3.570000e-05,0.000000e+00
3.580000e-05,0.000000e+00
3.590000e-05,0.000000e+00
3.600000e-05,0.000000e+00
3.610000e-05,0.000000e+00
3.620000e-05,0.000000e+00
3.630000e-05,0.000000e+00
3.640000e-05,0.000000e+00
3.650000e-05,0.000000e+00
3.660000e-05,0.000000e+00
3.670000e-05,0.000000e+00
3.680000e-05,0.000000e+00
3.690000e-05,0.000000e+00
3.700000e-05,0.000000e+00
3.710000e-05,0.000000e+00
3.720000e-05,0.000000e+00
3.730000e-05,0.000000e+00
3.740000e-05,0.000000e+00
3.750000e-05,0.000000e+00
3.760000e-05,0.000000e+00
3.770000e-05,0.000000e+00
3.780000e-05,0.000000e+00
3.790000e-05,0.000000e+00
3.800000e-05,0.000000e+00
3.810000e-05,0.000000e+00
3.820000e-05,0.000000e+00
3.830000e-05,0.000000e+00
3.840000e-05,0.000000e+00
3.850000e-05,0.000000e+00
3.860000e-05,0.000000e+00
3.870000e-05,0.000000e+00
3.880000e-05,0.000000e+00
3.890000e-05,0.000000e+00
3.900000e-05,0.000000e+00
3.910000e-05,0.000000e+00
3.920000e-05,0.000000e+00
3.930000e-05,0.000000e+00
3.940000e-05,0.000000e+00
3.950000e-05,0.000000e+00
3.960000e-05,0.000000e+00
3.970000e-05,0.000000e+00
3.980000e-05,0.000000e+00
3.990000e-05,0.000000e+00
4.000000e-05,0.000000e+00
4.010000e-05,0.000000e+00
4.020000e-05,0.000000e+00
4.030000e-05,0.000000e+00
4.040000e-05,0.000000e+00
4.050000e-05,0.000000e+00
4.060000e-05,0.000000e+00
4.070000e-05,0.000000e+00
4.080000e-05,0.000000e+00
4.090000e-05,0.000000e+00
4.100000e-05,0.000000e+00
4.110000e-05,0.000000e+00
4.120000e-05,0.000000e+00
4.130000e-05,0.000000e+00
4.140000e-05,0.000000e+00
4.150000e-05,0.000000e+00
4.160000e-05,0.000000e+00
4.170000e-05,0.000000e+00
4.180000e-05,0.000000e+00
4.190000e-05,0.000000e+00
4.200000e-05,0.000000e+00
4.210000e-05,0.000000e+00
4.220000e-05,0.000000e+00
4.230000e-05,0.000000e+00
4.240000e-05,0.000000e+00
4.250000e-05,0.000000e+00
4.260000e-05,0.000000e+00
4.270000e-05,0.000000e+00
4.280000e-05,0.000000e+00
4.290000e-05,0.000000e+00
4.300000e-05,0.000000e+00
4.310000e-05,0.000000e+00
4.320000e-05,0.000000e+00
4.330000e-05,0.000000e+00
4.340000e-05,0.000000e+00
4.350000e-05,0.000000e+00
4.360000e-05,0.000000e+00
4.370000e-05,0.000000e+00
4.380000e-05,0.000000e+00
4.390000e-05,0.000000e+00
4.400000e-05,0.000000e+00
4.410000e-05,0.000000e+00
4.420000e-05,0.000000e+00
4.430000e-05,0.000000e+00
4.440000e-05,0.000000e+00
4.450000e-05,0.000000e+00
4.460000e-05,0.000000e+00
4.470000e-05,0.000000e+00
4.480000e-05,0.000000e+00
4.490000e-05,0.000000e+00
4.500000e-05,0.000000e+00
4.510000e-05,0.000000e+00
4.520000e-05,0.000000e+00
4.530000e-05,0.000000e+00
4.540000e-05,0.000000e+00
4.550000e-05,0.000000e+00
4.560000e-05,0.000000e+00
4.570000e-05,0.000000e+00
4.580000e-05,0.000000e+00
4.590000e-05,0.000000e+00
4.600000e-05,0.000000e+00
4.610000e-05,0.000000e+00
4.620000e-05,0.000000e+00
4.630000e-05,0.000000e+00
4.640000e-05,0.000000e+00
4.650000e-05,0.000000e+00
4.660000e-05,0.000000e+00
4.670000e-05,0.000000e+00
4.680000e-05,0.000000e+00
4.690000e-05,0.000000e+00
4.700000e-05,0.000000e+00
4.710000e-05,0.000000e+00
4.720000e-05,0.000000e+00
4.730000e-05,0.000000e+00
4.740000e-05,0.000000e+00
4.750000e-05,0.000000e+00
4.760000e-05,0.000000e+00
4.770000e-05,0.000000e+00
4.780000e-05,0.000000e+00
4.790000e-05,0.000000e+00
4.800000e-05,0.000000e+00
4.810000e-05,0.000000e+00
4.820000e-05,0.000000e+00
4.830000e-05,0.000000e+00
4.840000e-05,0.000000e+00
4.850000e-05,0.000000e+00
4.860000e-05,0.000000e+00
4.870000e-05,0.000000e+00
4.880000e-05,0.000000e+00
4.890000e-05,0.000000e+00
4.900000e-05,0.000000e+00
4.910000e-05,0.000000e+00
4.920000e-05,0.000000e+00
4.930000e-05,0.000000e+00
4.940000e-05,0.000000e+00
4.950000e-05,0.000000e+00
4.960000e-05,0.000000e+00
4.970000e-05,0.000000e+00
4.980000e-05,0.000000e+00
4.990000e-05,0.000000e+00
5.000000e-05,0.000000e+00
5.010000e-05,0.000000e+00
5.020000e-05,0.000000e+00
5.030000e-05,0.000000e+00
5.040000e-05,0.000000e+00
5.050000e-05,0.000000e+00
5.060000e-05,0.000000e+00
5.070000e-05,0.000000e+00
5.080000e-05,0.000000e+00
5.090000e-05,0.000000e+00
5.100000e-05,0.000000e+00
5.110000e-05,0.000000e+00
5.120000e-05,0.000000e+00
5.130000e-05,0.000000e+00
5.140000e-05,0.000000e+00
5.150000e-05,0.000000e+00
5.160000e-05,0.000000e+00
5.170000e-05,0.000000e+00
5.180000e-05,0.000000e+00
5.190000e-05,0.000000e+00
5.200000e-05,0.000000e+00
5.210000e-05,0.000000e+00
5.220000e-05,0.000000e+00
5.230000e-05,0.000000e+00
5.240000e-05,0.000000e+00
5.250000e-05,0.000000e+00
5.260000e-05,0.000000e+00
5.270000e-05,0.000000e+00
5.280000e-05,0.000000e+00
5.290000e-05,0.000000e+00
5.300000e-05,0.000000e+00
5.310000e-05,0.000000e+00
5.320000e-05,0.000000e+00
5.330000e-05,0.000000e+00
5.340000e-05,0.000000e+00
5.350000e-05,0.000000e+00
5.360000e-05,0.000000e+00
5.370000e-05,0.000000e+00
5.380000e-05,0.000000e+00
5.390000e-05,0.000000e+00
5.400000e-05,0.000000e+00
5.410000e-05,0.000000e+00
5.420000e-05,0.000000e+00
5.430000e-05,0.000000e+00
5.440000e-05,0.000000e+00
5.450000e-05,0.000000e+00
5.460000e-05,0.000000e+00
5.470000e-05,0.000000e+00
5.480000e-05,0.000000e+00
5.490000e-05,0.000000e+00
5.500000e-05,0.000000e+00
5.510000e-05,0.000000e+00
5.520000e-05,0.000000e+00
5.530000e-05,0.000000e+00
5.540000e-05,0.000000e+00
5.550000e-05,0.000000e+00
5.560000e-05,0.000000e+00
5.570000e-05,0.000000e+00
5.580000e-05,0.000000e+00
5.590000e-05,0.000000e+00
5.600000e-05,0.000000e+00
5.610000e-05,0.000000e+00
5.620000e-05,0.000000e+00
5.630000e-05,0.000000e+00
5.640000e-05,0.000000e+00
5.650000e-05,0.000000e+00
5.660000e-05,0.000000e+00
5.670000e-05,0.000000e+00
5.680000e-05,0.000000e+00
5.690000e-05,0.000000e+00
5.700000e-05,0.000000e+00
5.710000e-05,0.000000e+00
5.720000e-05,0.000000e+00
5.730000e-05,0.000000e+00
5.740000e-05,0.000000e+00
5.750000e-05,0.000000e+00
5.760000e-05,0.000000e+00
5.770000e-05,0.000000e+00
5.780000e-05,0.000000e+00
5.790000e-05,0.000000e+00
5.800000e-05,0.000000e+00
5.810000e-05,0.000000e+00
5.820000e-05,0.000000e+00
5.830000e-05,0.000000e+00
5.840000e-05,0.000000e+00
5.850000e-05,0.000000e+00
5.860000e-05,0.000000e+00
5.870000e-05,0.000000e+00
5.880000e-05,0.000000e+00
5.890000e-05,0.000000e+00
5.900000e-05,0.000000e+00
5.910000e-05,0.000000e+00
5.920000e-05,0.000000e+00
5.930000e-05,0.000000e+00
5.940000e-05,0.000000e+00
5.950000e-05,0.000000e+00
5.960000e-05,0.000000e+00
5.970000e-05,0.000000e+00
5.980000e-05,0.000000e+00
5.990000e-05,0.000000e+00
6.000000e-05,0.000000e+00
6.010000e-05,0.000000e+00
6.020000e-05,0.000000e+00
6.030000e-05,0.000000e+00
6.040000e-05,0.000000e+00
6.050000e-05,0.000000e+00
6.060000e-05,0.000000e+00
6.070000e-05,0.000000e+00
6.080000e-05,0.000000e+00
6.090000e-05,0.000000e+00
6.100000e-05,0.000000e+00
6.110000e-05,0.000000e+00
6.120000e-05,0.000000e+00
6.130000e-05,0.000000e+00
6.140000e-05,0.000000e+00
6.150000e-05,0.000000e+00
6.160000e-05,0.000000e+00
6.170000e-05,0.000000e+00
6.180000e-05,0.000000e+00
6.190000e-05,0.000000e+00
6.200000e-05,0.000000e+00
6.210000e-05,0.000000e+00
6.220000e-05,0.000000e+00
6.230000e-05,0.000000e+00
6.239999e-05,0.000000e+00
6.250000e-05,0.000000e+00
6.260000e-05,0.000000e+00
6.270000e-05,0.000000e+00
6.280000e-05,0.000000e+00
6.290000e-05,0.000000e+00
6.300000e-05,0.000000e+00
6.310000e-05,0.000000e+00
6.320000e-05,0.000000e+00
6.330000e-05,0.000000e+00
6.340000e-05,0.000000e+00
6.350000e-05,0.000000e+00
6.360000e-05,0.000000e+00
6.370000e-05,0.000000e+00
6.380000e-05,0.000000e+00
6.390000e-05,0.000000e+00
6.400000e-05,0.000000e+00
6.410000e-05,0.000000e+00
6.420000e-05,0.000000e+00
6.429999e-05,0.000000e+00
6.440000e-05,0.000000e+00
6.450000e-05,0.000000e+00
6.460000e-05,0.000000e+00
6.470000e-05,0.000000e+00
6.480000e-05,0.000000e+00
6.490000e-05,0.000000e+00
6.500000e-05,0.000000e+00
6.510000e-05,0.000000e+00
6.520000e-05,0.000000e+00
6.530000e-05,0.000000e+00
6.540000e-05,0.000000e+00
6.550000e-05,0.000000e+00
6.560000e-05,0.000000e+00
6.570000e-05,0.000000e+00
6.580000e-05,0.000000e+00
6.590000e-05,0.000000e+00
6.600000e-05,0.000000e+00
6.610000e-05,0.000000e+00
6.619999e-05,0.000000e+00
6.630000e-05,0.000000e+00
6.640000e-05,0.000000e+00
6.650000e-05,0.000000e+00
6.660000e-05,0.000000e+00
6.670000e-05,0.000000e+00
6.680000e-05,0.000000e+00
6.690000e-05,0.000000e+00
6.700000e-05,0.000000e+00
6.710000e-05,0.000000e+00
6.720000e-05,0.000000e+00
6.730000e-05,0.000000e+00
6.740000e-05,0.000000e+00
6.750000e-05,0.000000e+00
6.760000e-05,0.000000e+00
6.770000e-05,0.000000e+00
6.780000e-05,0.000000e+00
6.790000e-05,0.000000e+00
6.800000e-05,0.000000e+00
6.809999e-05,0.000000e+00
6.820000e-05,0.000000e+00
6.830000e-05,0.000000e+00
6.840000e-05,0.000000e+00
6.850000e-05,0.000000e+00
6.860000e-05,0.000000e+00
6.870000e-05,0.000000e+00
6.880000e-05,0.000000e+00
6.890000e-05,0.000000e+00
6.900000e-05,0.000000e+00
6.910000e-05,0.000000e+00
6.920000e-05,0.000000e+00
6.930000e-05,0.000000e+00
6.940000e-05,0.000000e+00
6.950000e-05,0.000000e+00
6.960000e-05,0.000000e+00
6.970000e-05,0.000000e+00
6.980000e-05,0.000000e+00
6.990000e-05,0.000000e+00
6.999999e-05,0.000000e+00
7.010000e-05,0.000000e+00
7.020000e-05,0.000000e+00
7.030000e-05,0.000000e+00
7.040000e-05,0.000000e+00
7.050000e-05,0.000000e+00
7.060000e-05,0.000000e+00
7.070000e-05,0.000000e+00
7.080000e-05,0.000000e+00
7.090000e-05,0.000000e+00
7.099999e-05,0.000000e+00
7.110000e-05,0.000000e+00
7.120000e-05,0.000000e+00
7.130000e-05,0.000000e+00
7.140000e-05,0.000000e+00
7.150000e-05,0.000000e+00
7.160000e-05,0.000000e+00
7.170000e-05,0.000000e+00
7.180000e-05,0.000000e+00
7.190000e-05,0.000000e+00
7.200000e-05,0.000000e+00
7.210000e-05,0.000000e+00
7.220000e-05,0.000000e+00
7.230000e-05,0.000000e+00
7.240000e-05,0.000000e+00
7.250000e-05,0.000000e+00
7.260000e-05,0.000000e+00
7.270000e-05,0.000000e+00
7.280000e-05,0.000000e+00
7.289999e-05,0.000000e+00
7.300000e-05,0.000000e+00
7.310000e-05,0.000000e+00
7.320000e-05,0.000000e+00
7.330000e-05,0.000000e+00
7.340000e-05,0.000000e+00
7.350000e-05,0.000000e+00
7.360000e-05,0.000000e+00
7.370000e-05,0.000000e+00
7.380000e-05,0.000000e+00
7.390000e-05,0.000000e+00
7.400000e-05,0.000000e+00
7.410000e-05,0.000000e+00
7.420000e-05,0.000000e+00
7.430000e-05,0.000000e+00
7.440000e-05,0.000000e+00
7.450000e-05,0.000000e+00
7.460000e-05,0.000000e+00
7.470000e-05,0.000000e+00
7.479999e-05,0.000000e+00
7.490000e-05,0.000000e+00
7.500000e-05,0.000000e+00
7.510000e-05,0.000000e+00
7.520000e-05,0.000000e+00
7.530000e-05,0.000000e+00
7.540000e-05,0.000000e+00
7.550000e-05,0.000000e+00
7.560000e-05,0.000000e+00
7.570000e-05,0.000000e+00
7.580000e-05,0.000000e+00
7.590000e-05,0.000000e+00
7.600000e-05,0.000000e+00
7.610000e-05,0.000000e+00
7.620000e-05,0.000000e+00
7.630000e-05,0.000000e+00
7.640000e-05,0.000000e+00
7.650000e-05,0.000000e+00
7.660000e-05,0.000000e+00
7.669999e-05,0.000000e+00
7.680000e-05,0.000000e+00
7.690000e-05,0.000000e+00
7.700000e-05,0.000000e+00
7.710000e-05,0.000000e+00
7.720000e-05,0.000000e+00
7.730000e-05,0.000000e+00
7.740000e-05,0.000000e+00
7.750000e-05,0.000000e+00
7.760000e-05,0.000000e+00
7.770000e-05,0.000000e+00
7.780000e-05,0.000000e+00
7.790000e-05,0.000000e+00
7.800000e-05,0.000000e+00
7.810000e-05,0.000000e+00
7.820000e-05,0.000000e+00
7.830000e-05,0.000000e+00
7.840000e-05,0.000000e+00
7.850000e-05,0.000000e+00
7.859999e-05,0.000000e+00
7.870000e-05,0.000000e+00
7.880000e-05,0.000000e+00
7.890000e-05,0.000000e+00
7.900000e-05,0.000000e+00
7.910000e-05,0.000000e+00
7.920000e-05,0.000000e+00
7.930000e-05,0.000000e+00
7.940000e-05,0.000000e+00
7.950000e-05,0.000000e+00
7.959999e-05,0.000000e+00
7.970000e-05,0.000000e+00
7.980000e-05,0.000000e+00
7.990000e-05,0.000000e+00
8.000000e-05,0.000000e+00
8.010000e-05,0.000000e+00
8.020000e-05,0.000000e+00
8.030000e-05,0.000000e+00
8.040000e-05,0.000000e+00
8.049999e-05,0.000000e+00
8.060000e-05,0.000000e+00
8.070000e-05,0.000000e+00
8.080000e-05,0.000000e+00
8.090000e-05,0.000000e+00
8.100000e-05,0.000000e+00
8.110000e-05,0.000000e+00
8.120000e-05,0.000000e+00
8.130000e-05,0.000000e+00
8.140000e-05,0.000000e+00
8.149999e-05,0.000000e+00
8.160000e-05,0.000000e+00
8.170000e-05,0.000000e+00
8.180000e-05,0.000000e+00
8.190000e-05,0.000000e+00
8.200000e-05,0.000000e+00
8.210000e-05,0.000000e+00
8.220000e-05,0.000000e+00
8.230000e-05,0.000000e+00
8.239999e-05,0.000000e+00
8.250000e-05,0.000000e+00
8.260000e-05,0.000000e+00
8.270000e-05,0.000000e+00
8.280000e-05,0.000000e+00
8.290000e-05,0.000000e+00
8.300000e-05,0.000000e+00
8.310000e-05,0.000000e+00
8.320000e-05,0.000000e+00
8.330000e-05,0.000000e+00
8.339999e-05,0.000000e+00
8.350000e-05,0.000000e+00
8.360000e-05,0.000000e+00
8.370000e-05,0.000000e+00
8.380000e-05,0.000000e+00
8.390000e-05,0.000000e+00
8.400000e-05,0.000000e+00
8.410000e-05,0.000000e+00
8.420000e-05,0.000000e+00
8.429999e-05,0.000000e+00
8.440000e-05,0.000000e+00
8.450000e-05,0.000000e+00
8.460000e-05,0.000000e+00
8.470000e-05,0.000000e+00
8.480000e-05,0.000000e+00
8.490000e-05,0.000000e+00
8.500000e-05,0.000000e+00
8.510000e-05,0.000000e+00
8.520000e-05,0.000000e+00
8.529999e-05,0.000000e+00
8.540000e-05,0.000000e+00
8.550000e-05,0.000000e+00
8.560000e-05,0.000000e+00
8.570000e-05,0.000000e+00
8.580000e-05,0.000000e+00
8.590000e-05,0.000000e+00
8.600000e-05,0.000000e+00
8.610000e-05,0.000000e+00
8.619999e-05,0.000000e+00
8.630000e-05,0.000000e+00
8.640000e-05,0.000000e+00
8.650000e-05,0.000000e+00
8.660000e-05,0.000000e+00
8.670000e-05,0.000000e+00
8.680000e-05,0.000000e+00
8.690000e-05,0.000000e+00
8.700000e-05,0.000000e+00
8.710000e-05,0.000000e+00
8.719999e-05,0.000000e+00
8.730000e-05,0.000000e+00
8.740000e-05,0.000000e+00
8.750000e-05,0.000000e+00
8.760000e-05,0.000000e+00
8.770000e-05,0.000000e+00
8.780000e-05,0.000000e+00
8.790000e-05,0.000000e+00
8.800000e-05,0.000000e+00
8.809999e-05,0.000000e+00
8.819999e-05,0.000000e+00
8.830000e-05,0.000000e+00
8.840000e-05,0.000000e+00
8.850000e-05,0.000000e+00
8.860000e-05,0.000000e+00
8.870000e-05,0.000000e+00
8.880000e-05,0.000000e+00
8.890000e-05,0.000000e+00
8.900000e-05,0.000000e+00
8.909999e-05,0.000000e+00
8.920000e-05,0.000000e+00
8.930000e-05,0.000000e+00
8.940000e-05,0.000000e+00
8.950000e-05,0.000000e+00
8.960000e-05,0.000000e+00
8.970000e-05,0.000000e+00
8.980000e-05,0.000000e+00
8.990000e-05,0.000000e+00
9.000000e-05,0.000000e+00
9.009999e-05,0.000000e+00
9.020000e-05,0.000000e+00
9.030000e-05,0.000000e+00
9.040000e-05,0.000000e+00
9.050000e-05,0.000000e+00
9.060000e-05,0.000000e+00
9.070000e-05,0.000000e+00
9.080000e-05,0.000000e+00
9.090000e-05,0.000000e+00
9.099999e-05,0.000000e+00
9.110000e-05,0.000000e+00
9.120000e-05,0.000000e+00
9.130000e-05,0.000000e+00
9.140000e-05,0.000000e+00
9.150000e-05,0.000000e+00
9.160000e-05,0.000000e+00
9.170000e-05,0.000000e+00
9.180000e-05,0.000000e+00
9.190000e-05,0.000000e+00
9.199999e-05,0.000000e+00
9.210000e-05,0.000000e+00
9.220000e-05,0.000000e+00
9.230000e-05,0.000000e+00
9.240000e-05,0.000000e+00
9.250000e-05,0.000000e+00
9.260000e-05,0.000000e+00
9.270000e-05,0.000000e+00
9.280000e-05,0.000000e+00
9.289999e-05,0.000000e+00
9.300000e-05,0.000000e+00
9.310000e-05,0.000000e+00
9.320000e-05,0.000000e+00
9.330000e-05,0.000000e+00
9.340000e-05,0.000000e+00
9.350000e-05,0.000000e+00
9.360000e-05,0.000000e+00
9.370000e-05,0.000000e+00
9.380000e-05,0.000000e+00
9.389999e-05,0.000000e+00
9.400000e-05,0.000000e+00
9.410000e-05,0.000000e+00
9.420000e-05,0.000000e+00
9.430000e-05,0.000000e+00
9.440000e-05,0.000000e+00
9.450000e-05,0.000000e+00
9.460000e-05,0.000000e+00
9.470000e-05,0.000000e+00
9.479999e-05,0.000000e+00
9.490000e-05,0.000000e+00
9.500000e-05,0.000000e+00
9.510000e-05,0.000000e+00
9.520000e-05,0.000000e+00
9.530000e-05,0.000000e+00
9.540000e-05,0.000000e+00
9.550000e-05,0.000000e+00
9.560000e-05,0.000000e+00
9.570000e-05,0.000000e+00
9.579999e-05,0.000000e+00
9.590000e-05,0.000000e+00
9.600000e-05,0.000000e+00
9.610000e-05,0.000000e+00
9.620000e-05,0.000000e+00
9.630000e-05,0.000000e+00
9.640000e-05,0.000000e+00
9.650000e-05,0.000000e+00
9.660000e-05,0.000000e+00
9.669999e-05,0.000000e+00
9.679999e-05,0.000000e+00
9.690000e-05,0.000000e+00
9.700000e-05,0.000000e+00
9.710000e-05,0.000000e+00
9.720000e-05,0.000000e+00
9.730000e-05,0.000000e+00
9.740000e-05,0.000000e+00
9.750000e-05,0.000000e+00
9.760000e-05,0.000000e+00
9.769999e-05,0.000000e+00
9.780000e-05,0.000000e+00
9.790000e-05,0.000000e+00
9.800000e-05,0.000000e+00
9.810000e-05,0.000000e+00
9.820000e-05,0.000000e+00
9.830000e-05,0.000000e+00
9.840000e-05,0.000000e+00
9.850000e-05,0.000000e+00
9.859999e-05,0.000000e+00
9.869999e-05,0.000000e+00
9.880000e-05,0.000000e+00
9.890000e-05,0.000000e+00
9.900000e-05,0.000000e+00
9.910000e-05,0.000000e+00
9.920000e-05,0.000000e+00
9.930000e-05,0.000000e+00
9.940000e-05,0.000000e+00
9.950000e-05,0.000000e+00
9.959999e-05,0.000000e+00
9.970000e-05,0.000000e+00
9.980000e-05,0.000000e+00
9.990000e-05,0.000000e+00
1.000000e-04,0.000000e+00


==> data/c3_10.csv <==
arc_length,c3
0.000000e+00,3.422184e+07
9.999999e-08,3.452604e+07
2.000000e-07,3.483023e+07
3.000000e-07,3.513443e+07
4.000000e-07,3.543862e+07
5.000000e-07,3.574282e+07
6.000000e-07,3.604702e+07
7.000000e-07,3.635121e+07
8.000000e-07,3.665541e+07
9.000000e-07,3.695960e+07
1.000000e-06,3.726380e+07
1.100000e-06,3.789590e+07
1.200000e-06,3.852800e+07
1.300000e-06,3.916010e+07
1.400000e-06,3.979220e+07
1.500000e-06,4.042430e+07
1.600000e-06,4.105639e+07
1.700000e-06,4.168849e+07
1.800000e-06,4.232059e+07
1.900000e-06,4.295269e+07
2.000000e-06,4.358479e+07
2.100000e-06,4.428263e+07
2.200000e-06,4.498047e+07
2.300000e-06,4.567831e+07
2.400000e-06,4.637614e+07
2.500000e-06,4.707398e+07
2.600000e-06,4.777182e+07
2.700000e-06,4.846966e+07
2.800000e-06,4.916749e+07
2.900000e-06,4.986533e+07
3.000000e-06,5.056317e+07
3.100000e-06,5.134850e+07
3.200000e-06,5.213384e+07
3.300000e-06,5.291918e+07
3.400000e-06,5.370451e+07
3.500000e-06,5.448985e+07
3.600000e-06,5.527518e+07
3.700000e-06,5.606052e+07
3.800000e-06,5.684586e+07
3.900000e-06,5.763119e+07
4.000000e-06,5.841653e+07
4.100000e-06,5.929595e+07
4.200000e-06,6.017537e+07
4.300000e-06,6.105479e+07
4.400000e-06,6.193422e+07
4.500000e-06,6.281364e+07
4.600000e-06,6.369306e+07
4.700000e-06,6.457248e+07
4.800000e-06,6.545190e+07
4.900000e-06,6.633133e+07
5.000000e-06,6.721075e+07
5.100000e-06,6.819033e+07
5.200000e-06,6.916991e+07
5.300000e-06,7.014949e+07
5.400000e-06,7.112907e+07
5.500000e-06,7.210866e+07
5.600000e-06,7.308824e+07
5.700000e-06,7.406782e+07
5.800000e-06,7.504740e+07
5.900000e-06,7.602699e+07
6.000000e-06,7.700657e+07
6.100000e-06,7.809184e+07
6.200000e-06,7.917711e+07
6.300000e-06,8.026238e+07
6.400000e-06,8.134765e+07
6.500000e-06,8.243292e+07
6.600000e-06,8.351819e+07
6.700000e-06,8.460346e+07
6.800000e-06,8.568873e+07
6.900000e-06,8.677400e+07
7.000000e-06,8.785927e+07
7.100000e-06,8.905502e+07
7.200000e-06,9.025076e+07
7.300000e-06,9.144650e+07
7.400000e-06,9.264224e+07
7.500000e-06,9.383798e+07
7.600000e-06,9.503372e+07
7.700000e-06,9.622946e+07
7.799999e-06,9.742520e+07
7.900000e-06,9.862095e+07
8.000000e-06,9.981669e+07
8.100000e-06,1.011267e+08
8.200000e-06,1.024368e+08
8.300000e-06,1.037468e+08
8.399999e-06,1.050569e+08
8.500000e-06,1.063669e+08
8.600000e-06,1.076770e+08
8.700000e-06,1.089870e+08
8.800000e-06,1.102970e+08
8.900000e-06,1.116071e+08
8.999999e-06,1.129171e+08
9.100000e-06,1.143441e+08
9.200000e-06,1.157711e+08
9.300000e-06,1.171981e+08
9.400000e-06,1.186251e+08
9.500000e-06,1.200521e+08
9.599999e-06,1.214791e+08
9.700000e-06,1.229062e+08
9.800000e-06,1.243332e+08
9.900000e-06,1.257602e+08
1.000000e-05,1.271872e+08
1.010000e-05,1.287324e+08
1.020000e-05,1.302776e+08
1.030000e-05,1.318228e+08
1.040000e-05,1.333681e+08
1.050000e-05,1.349133e+08
1.060000e-05,1.364585e+08
1.070000e-05,1.380037e+08
1.080000e-05,1.395490e+08
1.090000e-05,1.410942e+08
1.100000e-05,1.426394e+08
1.110000e-05,1.443025e+08
1.120000e-05,1.459656e+08
1.130000e-05,1.476287e+08
1.140000e-05,1.492918e+08
1.150000e-05,1.509550e+08
1.160000e-05,1.526181e+08
1.170000e-05,1.542812e+08
1.180000e-05,1.559443e+08
1.190000e-05,1.576074e+08
1.200000e-05,1.592705e+08
1.210000e-05,1.610493e+08
1.220000e-05,1.628282e+08
1.230000e-05,1.646070e+08
1.240000e-05,1.663859e+08
1.250000e-05,1.681647e+08
1.260000e-05,1.699435e+08
1.270000e-05,1.717224e+08
1.280000e-05,1.735012e+08
1.290000e-05,1.752801e+08
1.300000e-05,1.770589e+08
1.310000e-05,1.789493e+08
1.320000e-05,1.808397e+08
1.330000e-05,1.827302e+08
1.340000e-05,1.846206e+08
1.350000e-05,1.865110e+08
1.360000e-05,1.884015e+08
1.370000e-05,1.902919e+08
1.380000e-05,1.921823e+08
1.390000e-05,1.940728e+08
1.400000e-05,1.959632e+08
1.410000e-05,1.979589e+08
1.420000e-05,1.999547e+08
1.430000e-05,2.019504e+08
1.440000e-05,2.039461e+08
1.450000e-05,2.059419e+08
1.460000e-05,2.079376e+08
1.470000e-05,2.099334e+08
1.480000e-05,2.119291e+08
1.490000e-05,2.139248e+08
1.500000e-05,2.159206e+08
1.510000e-05,2.180131e+08
1.520000e-05,2.201056e+08
1.530000e-05,2.221982e+08
1.540000e-05,2.242907e+08
1.550000e-05,2.263832e+08
1.560000e-05,2.284757e+08
1.570000e-05,2.305682e+08
1.580000e-05,2.326608e+08
1.590000e-05,2.347533e+08
1.600000e-05,2.368458e+08
1.610000e-05,2.390242e+08
1.620000e-05,2.412027e+08
1.630000e-05,2.433812e+08
1.640000e-05,2.455596e+08
1.650000e-05,2.477381e+08
1.660000e-05,2.499165e+08
1.670000e-05,2.520949e+08
1.680000e-05,2.542734e+08
1.690000e-05,2.564518e+08
1.700000e-05,2.586303e+08
1.710000e-05,2.608815e+08
1.720000e-05,2.631327e+08
1.730000e-05,2.653839e+08
1.740000e-05,2.676351e+08
1.750000e-05,2.698863e+08
1.760000e-05,2.721375e+08
1.770000e-05,2.743887e+08
1.780000e-05,2.766399e+08
1.790000e-05,2.788911e+08
1.800000e-05,2.811423e+08
1.810000e-05,2.834509e+08
1.820000e-05,2.857594e+08
1.830000e-05,2.880679e+08
1.840000e-05,2.903764e+08
1.850000e-05,2.926849e+08
1.860000e-05,2.949934e+08
1.870000e-05,2.973019e+08
1.880000e-05,2.996104e+08
1.890000e-05,3.019189e+08
1.900000e-05,3.042274e+08
1.910000e-05,3.065756e+08
1.920000e-05,3.089238e+08
1.930000e-05,3.112720e+08
1.940000e-05,3.136202e+08
1.950000e-05,3.159683e+08
1.960000e-05,3.183166e+08
1.970000e-05,3.206647e+08
1.980000e-05,3.230129e+08
1.990000e-05,3.253611e+08
2.000000e-05,3.277093e+08
2.010000e-05,3.300776e+08
2.020000e-05,3.324458e+08
2.030000e-05,3.348141e+08
2.040000e-05,3.371824e+08
2.050000e-05,3.395507e+08
2.060000e-05,3.419189e+08
2.070000e-05,3.442872e+08
2.080000e-05,3.466555e+08
2.090000e-05,3.490237e+08
2.100000e-05,3.513920e+08
2.110000e-05,3.537591e+08
2.120000e-05,3.561261e+08
2.130000e-05,3.584932e+08
2.140000e-05,3.608602e+08
2.150000e-05,3.632273e+08
2.160000e-05,3.655943e+08
2.170000e-05,3.679614e+08
2.180000e-05,3.703284e+08
2.190000e-05,3.726955e+08
2.200000e-05,3.750625e+08
2.210000e-05,3.774056e+08
2.220000e-05,3.797487e+08
2.230000e-05,3.820918e+08
2.240000e-05,3.844349e+08
2.250000e-05,3.867780e+08
2.260000e-05,3.891211e+08
2.270000e-05,3.914642e+08
2.280000e-05,3.938073e+08
2.290000e-05,3.961504e+08
2.300000e-05,3.984934e+08
2.310000e-05,4.007889e+08
2.320000e-05,4.030843e+08
2.330000e-05,4.053796e+08
2.340000e-05,4.076751e+08
2.350000e-05,4.099704e+08
2.360000e-05,4.122658e+08
2.370000e-05,4.145612e+08
2.380000e-05,4.168566e+08
2.390000e-05,4.191520e+08
2.400000e-05,4.214474e+08
2.410000e-05,4.236708e+08
2.420000e-05,4.258941e+08
2.430000e-05,4.281175e+08
2.440000e-05,4.303409e+08
2.450000e-05,4.325642e+08
2.460000e-05,4.347876e+08
2.470000e-05,4.370109e+08
2.480000e-05,4.392343e+08
2.490000e-05,4.414577e+08
2.500000e-05,4.436810e+08
2.510000e-05,4.458079e+08
2.520000e-05,4.479347e+08
2.530000e-05,4.500616e+08
2.540000e-05,4.521884e+08
2.550000e-05,4.543153e+08
2.560000e-05,4.564422e+08
2.570000e-05,4.585690e+08
2.580000e-05,4.606959e+08
2.590000e-05,4.628227e+08
2.600000e-05,4.649496e+08
2.610000e-05,4.669559e+08
2.620000e-05,4.689622e+08
2.630000e-05,4.709685e+08
2.640000e-05,4.729747e+08
2.650000e-05,4.749810e+08
2.660000e-05,4.769873e+08
2.670000e-05,4.789936e+08
2.680000e-05,4.809999e+08
2.690000e-05,4.830062e+08
2.700000e-05,4.850125e+08
2.710000e-05,4.868750e+08
2.720000e-05,4.887375e+08
2.730000e-05,4.906001e+08
2.740000e-05,4.924626e+08
2.750000e-05,4.943252e+08
2.760000e-05,4.961877e+08
2.770000e-05,4.980503e+08
2.780000e-05,4.999128e+08
2.790000e-05,5.017754e+08
2.800000e-05,5.036379e+08
2.810000e-05,5.053350e+08
2.820000e-05,5.070320e+08
2.830000e-05,5.087291e+08
2.840000e-05,5.104261e+08
2.850000e-05,5.121232e+08
2.860000e-05,5.138202e+08
2.870000e-05,5.155172e+08
2.880000e-05,5.172143e+08
2.890000e-05,5.189114e+08
2.900000e-05,5.206084e+08
2.910000e-05,5.221201e+08
2.920000e-05,5.236318e+08
2.930000e-05,5.251436e+08
2.940000e-05,5.266553e+08
2.950000e-05,5.281670e+08
2.960000e-05,5.296787e+08
2.970000e-05,5.311904e+08
2.980000e-05,5.327021e+08
2.990000e-05,5.342138e+08
3.000000e-05,5.357256e+08
3.010000e-05,5.370345e+08
3.020000e-05,5.383434e+08
3.030000e-05,5.396522e+08
3.040000e-05,5.409611e+08
3.050000e-05,5.422700e+08
3.060000e-05,5.435789e+08
3.070000e-05,5.448878e+08
3.080000e-05,5.461967e+08
3.090000e-05,5.475056e+08
3.100000e-05,5.488145e+08
3.110000e-05,5.499058e+08
3.120000e-05,5.509971e+08
3.130000e-05,5.520885e+08
3.140000e-05,5.531798e+08
3.150000e-05,5.542712e+08
3.160000e-05,5.553625e+08
3.170000e-05,5.564539e+08
3.180000e-05,5.575452e+08
3.190000e-05,5.586366e+08
3.200000e-05,5.597279e+08
3.210000e-05,5.605901e+08
3.220000e-05,5.614523e+08
3.230000e-05,5.623145e+08
3.240000e-05,5.631767e+08
3.250000e-05,5.640389e+08
3.260000e-05,5.649011e+08
3.270000e-05,5.657632e+08
3.280000e-05,5.666254e+08
3.290000e-05,5.674876e+08
3.300000e-05,5.683498e+08
3.310000e-05,5.689746e+08
3.320000e-05,5.695993e+08
3.330000e-05,5.702241e+08
3.340000e-05,5.708489e+08
3.350000e-05,5.714736e+08
3.360000e-05,5.720983e+08
3.370000e-05,5.727231e+08
3.380000e-05,5.733479e+08
3.390000e-05,5.739726e+08
3.400000e-05,5.745974e+08
3.410000e-05,5.749799e+08
3.420000e-05,5.753625e+08
3.430000e-05,5.757450e+08
3.440000e-05,5.761276e+08
3.450000e-05,5.765101e+08
3.460000e-05,5.768926e+08
3.470000e-05,5.772752e+08
3.480000e-05,5.776577e+08
3.490000e-05,5.780403e+08
3.500000e-05,5.784228e+08
3.510000e-05,5.785620e+08
3.520000e-05,5.787011e+08
3.530000e-05,5.788403e+08
3.540000e-05,5.789794e+08
3.550000e-05,5.791186e+08
3.560000e-05,5.792577e+08
3.570000e-05,5.793969e+08
3.580000e-05,5.795360e+08
3.590000e-05,5.796752e+08
3.600000e-05,5.798143e+08
3.610000e-05,5.797124e+08
3.620000e-05,5.796105e+08
3.630000e-05,5.795086e+08
3.640000e-05,5.794067e+08
3.650000e-05,5.793048e+08
3.660000e-05,5.792029e+08
3.670000e-05,5.791010e+08
3.680000e-05,5.789991e+08
3.690000e-05,5.788972e+08
3.700000e-05,5.787953e+08
3.710000e-05,5.784581e+08
3.720000e-05,5.781209e+08
3.730000e-05,5.777837e+08
3.740000e-05,5.774465e+08
3.750000e-05,5.771093e+08
3.760000e-05,5.767720e+08
3.770000e-05,5.764348e+08
3.780000e-05,5.760976e+08
3.790000e-05,5.757604e+08
3.800000e-05,5.754232e+08
3.810000e-05,5.748596e+08
3.820000e-05,5.742961e+08
3.830000e-05,5.737325e+08
3.840000e-05,5.731690e+08
3.850000e-05,5.726054e+08
3.860000e-05,5.720419e+08
3.870000e-05,5.714783e+08
3.880000e-05,5.709148e+08
3.890000e-05,5.703512e+08
3.900000e-05,5.697877e+08
3.910000e-05,5.690096e+08
3.920000e-05,5.682316e+08
3.930000e-05,5.674535e+08
3.940000e-05,5.666755e+08
3.950000e-05,5.658974e+08
3.960000e-05,5.651194e+08
3.970000e-05,5.643413e+08
3.980000e-05,5.635633e+08
3.990000e-05,5.627853e+08
4.000000e-05,5.620072e+08
4.010000e-05,5.610291e+08
4.020000e-05,5.600509e+08
4.030000e-05,5.590728e+08
4.040000e-05,5.580946e+08
4.050000e-05,5.571165e+08
4.060000e-05,5.561383e+08
4.070000e-05,5.551602e+08
4.080000e-05,5.541821e+08
4.090000e-05,5.532039e+08
4.100000e-05,5.522258e+08
4.110000e-05,5.510641e+08
4.120000e-05,5.499024e+08
4.130000e-05,5.487407e+08
4.140000e-05,5.475790e+08
4.150000e-05,5.464172e+08
4.160000e-05,5.452555e+08
4.170000e-05,5.440938e+08
4.180000e-05,5.429321e+08
4.190000e-05,5.417704e+08
4.200000e-05,5.406087e+08
4.210000e-05,5.392816e+08
4.220000e-05,5.379546e+08
4.230000e-05,5.366276e+08
4.240000e-05,5.353005e+08
4.250000e-05,5.339734e+08
4.260000e-05,5.326464e+08
4.270000e-05,5.313193e+08
4.280000e-05,5.299923e+08
4.290000e-05,5.286652e+08
4.300000e-05,5.273382e+08
4.310000e-05,5.258652e+08
4.320000e-05,5.243922e+08
4.330000e-05,5.229193e+08
4.340000e-05,5.214463e+08
4.350000e-05,5.199733e+08
4.360000e-05,5.185003e+08
4.370000e-05,5.170274e+08
4.380000e-05,5.155544e+08
4.390000e-05,5.140814e+08
4.400000e-05,5.126084e+08
4.410000e-05,5.110097e+08
4.420000e-05,5.094110e+08
4.430000e-05,5.078123e+08
4.440000e-05,5.062136e+08
4.450000e-05,5.046149e+08
4.460000e-05,5.030162e+08
4.470000e-05,5.014175e+08
4.480000e-05,4.998188e+08
4.490000e-05,4.982201e+08
4.500000e-05,4.966214e+08
4.510000e-05,4.949175e+08
4.520000e-05,4.932135e+08
4.530000e-05,4.915096e+08
4.540000e-05,4.898056e+08
4.550000e-05,4.881018e+08
4.560000e-05,4.863978e+08
4.570000e-05,4.846939e+08
4.580000e-05,4.829899e+08
4.590000e-05,4.812860e+08
4.600000e-05,4.795821e+08
4.610000e-05,4.777933e+08
4.620000e-05,4.760045e+08
4.630000e-05,4.742157e+08
4.640000e-05,4.724269e+08
4.650000e-05,4.706382e+08
4.660000e-05,4.688494e+08
4.670000e-05,4.670606e+08
4.680000e-05,4.652718e+08
4.690000e-05,4.634830e+08
4.700000e-05,4.616942e+08
4.710000e-05,4.598404e+08
4.720000e-05,4.579867e+08
4.730000e-05,4.561329e+08
4.740000e-05,4.542792e+08
4.750000e-05,4.524254e+08
4.760000e-05,4.505716e+08
4.770000e-05,4.487178e+08
4.780000e-05,4.468641e+08
4.790000e-05,4.450104e+08
4.800000e-05,4.431566e+08
4.810000e-05,4.412569e+08
4.820000e-05,4.393572e+08
4.830000e-05,4.374575e+08
4.840000e-05,4.355579e+08
4.850000e-05,4.336582e+08
4.860000e-05,4.317585e+08
4.870000e-05,4.298588e+08
4.880000e-05,4.279591e+08
4.890000e-05,4.260595e+08
4.900000e-05,4.241598e+08
4.910000e-05,4.222321e+08
4.920000e-05,4.203044e+08
4.930000e-05,4.183768e+08
4.940000e-05,4.164492e+08
4.950000e-05,4.145215e+08
4.960000e-05,4.125938e+08
4.970000e-05,4.106662e+08
4.980000e-05,4.087386e+08
4.990000e-05,4.068109e+08
5.000000e-05,4.048832e+08
5.010000e-05,4.029442e+08
5.020000e-05,4.010052e+08
5.030000e-05,3.990662e+08
5.040000e-05,3.971272e+08
5.050000e-05,3.951882e+08
5.060000e-05,3.932491e+08
5.070000e-05,3.913101e+08
5.080000e-05,3.893712e+08
5.090000e-05,3.874321e+08
5.100000e-05,3.854931e+08
5.110000e-05,3.835579e+08
5.120000e-05,3.816227e+08
5.130000e-05,3.796875e+08
5.140000e-05,3.777522e+08
5.150000e-05,3.758170e+08
5.160000e-05,3.738818e+08
5.170000e-05,3.719466e+08
5.180000e-05,3.700113e+08
5.190000e-05,3.680761e+08
5.200000e-05,3.661409e+08
5.210000e-05,3.642229e+08
5.220000e-05,3.623051e+08
5.230000e-05,3.603872e+08
5.240000e-05,3.584693e+08
5.250000e-05,3.565514e+08
5.260000e-05,3.546334e+08
5.270000e-05,3.527156e+08
5.280000e-05,3.507977e+08
5.290000e-05,3.488798e+08
5.300000e-05,3.469618e+08
5.310000e-05,3.450732e+08
5.320000e-05,3.431845e+08
5.330000e-05,3.412958e+08
5.340000e-05,3.394071e+08
5.350000e-05,3.375185e+08
5.360000e-05,3.356298e+08
5.370000e-05,3.337411e+08
5.380000e-05,3.318524e+08
5.390000e-05,3.299638e+08
5.400000e-05,3.280751e+08
5.410000e-05,3.262259e+08
5.420000e-05,3.243767e+08
5.430000e-05,3.225275e+08
5.440000e-05,3.206783e+08
5.450000e-05,3.188291e+08
5.460000e-05,3.169800e+08
5.470000e-05,3.151308e+08
5.480000e-05,3.132816e+08
5.490000e-05,3.114324e+08
5.500000e-05,3.095832e+08
5.510000e-05,3.077822e+08
5.520000e-05,3.059811e+08
5.530000e-05,3.041801e+08
5.540000e-05,3.023790e+08
5.550000e-05,3.005780e+08
5.560000e-05,2.987769e+08
5.570000e-05,2.969759e+08
5.580000e-05,2.951748e+08
5.590000e-05,2.933737e+08
5.600000e-05,2.915727e+08
5.610000e-05,2.898269e+08
5.620000e-05,2.880811e+08
5.630000e-05,2.863352e+08
5.640000e-05,2.845894e+08
5.650000e-05,2.828437e+08
5.660000e-05,2.810978e+08
5.670000e-05,2.793520e+08
5.680000e-05,2.776062e+08
5.690000e-05,2.758603e+08
5.700000e-05,2.741146e+08
5.710000e-05,2.724297e+08
5.720000e-05,2.707447e+08
5.730000e-05,2.690598e+08
5.740000e-05,2.673750e+08
5.750000e-05,2.656900e+08
5.760000e-05,2.640051e+08
5.770000e-05,2.623202e+08
5.780000e-05,2.606353e+08
5.790000e-05,2.589504e+08
5.800000e-05,2.572655e+08
5.810000e-05,2.556458e+08
5.820000e-05,2.540261e+08
5.830000e-05,2.524064e+08
5.840000e-05,2.507868e+08
5.850000e-05,2.491671e+08
5.860000e-05,2.475474e+08
5.870000e-05,2.459277e+08
5.880000e-05,2.443080e+08
5.890000e-05,2.426884e+08
5.900000e-05,2.410687e+08
5.910000e-05,2.395174e+08
5.920000e-05,2.379660e+08
5.930000e-05,2.364148e+08
5.940000e-05,2.348634e+08
5.950000e-05,2.333121e+08
5.960000e-05,2.317607e+08
5.970000e-05,2.302094e+08
5.980000e-05,2.286581e+08
5.990000e-05,2.271068e+08
6.000000e-05,2.255554e+08
6.010000e-05,2.240745e+08
6.020000e-05,2.225935e+08
6.030000e-05,2.211126e+08
6.040000e-05,2.196317e+08
6.050000e-05,2.181508e+08
6.060000e-05,2.166698e+08
6.070000e-05,2.151889e+08
6.080000e-05,2.137080e+08
6.090000e-05,2.122270e+08
6.100000e-05,2.107461e+08
6.110000e-05,2.093366e+08
6.120000e-05,2.079272e+08
6.130000e-05,2.065177e+08
6.140000e-05,2.051083e+08
6.150000e-05,2.036989e+08
6.160000e-05,2.022895e+08
6.170000e-05,2.008800e+08
6.180000e-05,1.994705e+08
6.190000e-05,1.980611e+08
6.200000e-05,1.966516e+08
6.210000e-05,1.953139e+08
6.220000e-05,1.939762e+08
6.230000e-05,1.926385e+08
6.239999e-05,1.913009e+08
6.250000e-05,1.899633e+08
6.260000e-05,1.886256e+08
6.270000e-05,1.872879e+08
6.280000e-05,1.859502e+08
6.290000e-05,1.846125e+08
6.300000e-05,1.832748e+08
6.310000e-05,1.820084e+08
6.320000e-05,1.807421e+08
6.330000e-05,1.794757e+08
6.340000e-05,1.782095e+08
6.350000e-05,1.769431e+08
6.360000e-05,1.756767e+08
6.370000e-05,1.744104e+08
6.380000e-05,1.731440e+08
6.390000e-05,1.718777e+08
6.400000e-05,1.706113e+08
6.410000e-05,1.694153e+08
6.420000e-05,1.682193e+08
6.429999e-05,1.670234e+08
6.440000e-05,1.658273e+08
6.450000e-05,1.646313e+08
6.460000e-05,1.634353e+08
6.470000e-05,1.622393e+08
6.480000e-05,1.610433e+08
6.490000e-05,1.598472e+08
6.500000e-05,1.586512e+08
6.510000e-05,1.575241e+08
6.520000e-05,1.563969e+08
6.530000e-05,1.552698e+08
6.540000e-05,1.541427e+08
6.550000e-05,1.530155e+08
6.560000e-05,1.518883e+08
6.570000e-05,1.507612e+08
6.580000e-05,1.496340e+08
6.590000e-05,1.485068e+08
6.600000e-05,1.473797e+08
6.610000e-05,1.463195e+08
6.619999e-05,1.452594e+08
6.630000e-05,1.441992e+08
6.640000e-05,1.431391e+08
6.650000e-05,1.420789e+08
6.660000e-05,1.410187e+08
6.670000e-05,1.399585e+08
6.680000e-05,1.388984e+08
6.690000e-05,1.378382e+08
6.700000e-05,1.367780e+08
6.710000e-05,1.357827e+08
6.720000e-05,1.347874e+08
6.730000e-05,1.337920e+08
6.740000e-05,1.327967e+08
6.750000e-05,1.318014e+08
6.760000e-05,1.308060e+08
6.770000e-05,1.298107e+08
6.780000e-05,1.288153e+08
6.790000e-05,1.278200e+08
6.800000e-05,1.268246e+08
6.809999e-05,1.258918e+08
6.820000e-05,1.249589e+08
6.830000e-05,1.240259e+08
6.840000e-05,1.230930e+08
6.850000e-05,1.221601e+08
6.860000e-05,1.212272e+08
6.870000e-05,1.202943e+08
6.880000e-05,1.193614e+08
6.890000e-05,1.184285e+08
6.900000e-05,1.174956e+08
6.910000e-05,1.166226e+08
6.920000e-05,1.157496e+08
6.930000e-05,1.148765e+08
6.940000e-05,1.140035e+08
6.950000e-05,1.131305e+08
6.960000e-05,1.122574e+08
6.970000e-05,1.113844e+08
6.980000e-05,1.105114e+08
6.990000e-05,1.096383e+08
6.999999e-05,1.087654e+08
7.010000e-05,1.079496e+08
7.020000e-05,1.071337e+08
7.030000e-05,1.063179e+08
7.040000e-05,1.055021e+08
7.050000e-05,1.046863e+08
7.060000e-05,1.038705e+08
7.070000e-05,1.030547e+08
7.080000e-05,1.022389e+08
7.090000e-05,1.014230e+08
7.099999e-05,1.006073e+08
7.110000e-05,9.984596e+07
7.120000e-05,9.908464e+07
7.130000e-05,9.832332e+07
7.140000e-05,9.756200e+07
7.150000e-05,9.680068e+07
7.160000e-05,9.603935e+07
7.170000e-05,9.527803e+07
7.180000e-05,9.451671e+07
7.190000e-05,9.375539e+07
7.200000e-05,9.299412e+07
7.210000e-05,9.228454e+07
7.220000e-05,9.157496e+07
7.230000e-05,9.086538e+07
7.240000e-05,9.015580e+07
7.250000e-05,8.944622e+07
7.260000e-05,8.873663e+07
7.270000e-05,8.802705e+07
7.280000e-05,8.731747e+07
7.289999e-05,8.660794e+07
7.300000e-05,8.589836e+07
7.310000e-05,8.523778e+07
7.320000e-05,8.457719e+07
7.330000e-05,8.391661e+07
7.340000e-05,8.325603e+07
7.350000e-05,8.259544e+07
7.360000e-05,8.193486e+07
7.370000e-05,8.127428e+07
7.380000e-05,8.061369e+07
7.390000e-05,7.995316e+07
7.400000e-05,7.929257e+07
7.410000e-05,7.867827e+07
7.420000e-05,7.806397e+07
7.430000e-05,7.744967e+07
7.440000e-05,7.683538e+07
7.450000e-05,7.622108e+07
7.460000e-05,7.560678e+07
7.470000e-05,7.499248e+07
7.479999e-05,7.437823e+07
7.490000e-05,7.376393e+07
7.500000e-05,7.314963e+07
7.510000e-05,7.257895e+07
7.520000e-05,7.200828e+07
7.530000e-05,7.143760e+07
7.540000e-05,7.086693e+07
7.550000e-05,7.029626e+07
7.560000e-05,6.972558e+07
7.570000e-05,6.915491e+07
7.580000e-05,6.858427e+07
7.590000e-05,6.801360e+07
7.600000e-05,6.744293e+07
7.610000e-05,6.691329e+07
7.620000e-05,6.638366e+07
7.630000e-05,6.585403e+07
7.640000e-05,6.532440e+07
7.650000e-05,6.479477e+07
7.660000e-05,6.426513e+07
7.669999e-05,6.373554e+07
7.680000e-05,6.320591e+07
7.690000e-05,6.267628e+07
7.700000e-05,6.214664e+07
7.710000e-05,6.165554e+07
7.720000e-05,6.116444e+07
7.730000e-05,6.067334e+07
7.740000e-05,6.018224e+07
7.750000e-05,5.969114e+07
7.760000e-05,5.920004e+07
7.770000e-05,5.870898e+07
7.780000e-05,5.821788e+07
7.790000e-05,5.772678e+07
7.800000e-05,5.723568e+07
7.810000e-05,5.678070e+07
7.820000e-05,5.632572e+07
7.830000e-05,5.587073e+07
7.840000e-05,5.541575e+07
7.850000e-05,5.496077e+07
7.859999e-05,5.450582e+07
7.870000e-05,5.405084e+07
7.880000e-05,5.359585e+07
7.890000e-05,5.314087e+07
7.900000e-05,5.268589e+07
7.910000e-05,5.226470e+07
7.920000e-05,5.184352e+07
7.930000e-05,5.142234e+07
7.940000e-05,5.100116e+07
7.950000e-05,5.057998e+07
7.959999e-05,5.015882e+07
7.970000e-05,4.973764e+07
7.980000e-05,4.931646e+07
7.990000e-05,4.889528e+07
8.000000e-05,4.847410e+07
8.010000e-05,4.808450e+07
8.020000e-05,4.769490e+07
8.030000e-05,4.730531e+07
8.040000e-05,4.691571e+07
8.049999e-05,4.652614e+07
8.060000e-05,4.613655e+07
8.070000e-05,4.574695e+07
8.080000e-05,4.535736e+07
8.090000e-05,4.496776e+07
8.100000e-05,4.457816e+07
8.110000e-05,4.421805e+07
8.120000e-05,4.385793e+07
8.130000e-05,4.349781e+07
8.140000e-05,4.313769e+07
8.149999e-05,4.277760e+07
8.160000e-05,4.241748e+07
8.170000e-05,4.205736e+07
8.180000e-05,4.169724e+07
8.190000e-05,4.133712e+07
8.200000e-05,4.097700e+07
8.210000e-05,4.064436e+07
8.220000e-05,4.031171e+07
8.230000e-05,3.997907e+07
8.239999e-05,3.964645e+07
8.250000e-05,3.931380e+07
8.260000e-05,3.898116e+07
8.270000e-05,3.864851e+07
8.280000e-05,3.831587e+07
8.290000e-05,3.798322e+07
8.300000e-05,3.765058e+07
8.310000e-05,3.734351e+07
8.320000e-05,3.703644e+07
8.330000e-05,3.672938e+07
8.339999e-05,3.642233e+07
8.350000e-05,3.611527e+07
8.360000e-05,3.580820e+07
8.370000e-05,3.550113e+07
8.380000e-05,3.519407e+07
8.390000e-05,3.488700e+07
8.400000e-05,3.457993e+07
8.410000e-05,3.429665e+07
8.420000e-05,3.401337e+07
8.429999e-05,3.373011e+07
8.440000e-05,3.344683e+07
8.450000e-05,3.316355e+07
8.460000e-05,3.288027e+07
8.470000e-05,3.259699e+07
8.480000e-05,3.231371e+07
8.490000e-05,3.203043e+07
8.500000e-05,3.174715e+07
8.510000e-05,3.148596e+07
8.520000e-05,3.122478e+07
8.529999e-05,3.096361e+07
8.540000e-05,3.070243e+07
8.550000e-05,3.044125e+07
8.560000e-05,3.018006e+07
8.570000e-05,2.991888e+07
8.580000e-05,2.965770e+07
8.590000e-05,2.939651e+07
8.600000e-05,2.913533e+07
8.610000e-05,2.889466e+07
8.619999e-05,2.865400e+07
8.630000e-05,2.841332e+07
8.640000e-05,2.817265e+07
8.650000e-05,2.793197e+07
8.660000e-05,2.769130e+07
8.670000e-05,2.745062e+07
8.680000e-05,2.720995e+07
8.690000e-05,2.696927e+07
8.700000e-05,2.672860e+07
8.710000e-05,2.650694e+07
8.719999e-05,2.628530e+07
8.730000e-05,2.606364e+07
8.740000e-05,2.584198e+07
8.750000e-05,2.562032e+07
8.760000e-05,2.539866e+07
8.770000e-05,2.517700e+07
8.780000e-05,2.495535e+07
8.790000e-05,2.473369e+07
8.800000e-05,2.451203e+07
8.809999e-05,2.430800e+07
8.819999e-05,2.410396e+07
8.830000e-05,2.389992e+07
8.840000e-05,2.369588e+07
8.850000e-05,2.349184e+07
8.860000e-05,2.328780e+07
8.870000e-05,2.308376e+07
8.880000e-05,2.287972e+07
8.890000e-05,2.267568e+07
8.900000e-05,2.247164e+07
8.909999e-05,2.228393e+07
8.920000e-05,2.209620e+07
8.930000e-05,2.190847e+07
8.940000e-05,2.172074e+07
8.950000e-05,2.153301e+07
8.960000e-05,2.134528e+07
8.970000e-05,2.115755e+07
8.980000e-05,2.096982e+07
8.990000e-05,2.078209e+07
9.000000e-05,2.059435e+07
9.009999e-05,2.042172e+07
9.020000e-05,2.024908e+07
9.030000e-05,2.007644e+07
9.040000e-05,1.990379e+07
9.050000e-05,1.973115e+07
9.060000e-05,1.955851e+07
9.070000e-05,1.938586e+07
9.080000e-05,1.921322e+07
9.090000e-05,1.904058e+07
9.099999e-05,1.886795e+07
9.110000e-05,1.870925e+07
9.120000e-05,1.855055e+07
9.130000e-05,1.839185e+07
9.140000e-05,1.823315e+07
9.150000e-05,1.807446e+07
9.160000e-05,1.791576e+07
9.170000e-05,1.775706e+07
9.180000e-05,1.759836e+07
9.190000e-05,1.743967e+07
9.199999e-05,1.728098e+07
9.210000e-05,1.713516e+07
9.220000e-05,1.698935e+07
9.230000e-05,1.684353e+07
9.240000e-05,1.669771e+07
9.250000e-05,1.655190e+07
9.260000e-05,1.640608e+07
9.270000e-05,1.626026e+07
9.280000e-05,1.611445e+07
9.289999e-05,1.596864e+07
9.300000e-05,1.582282e+07
9.310000e-05,1.568890e+07
9.320000e-05,1.555497e+07
9.330000e-05,1.542105e+07
9.340000e-05,1.528712e+07
9.350000e-05,1.515320e+07
9.360000e-05,1.501927e+07
9.370000e-05,1.488535e+07
9.380000e-05,1.475142e+07
9.389999e-05,1.461751e+07
9.400000e-05,1.448358e+07
9.410000e-05,1.436063e+07
9.420000e-05,1.423767e+07
9.430000e-05,1.411472e+07
9.440000e-05,1.399177e+07
9.450000e-05,1.386881e+07
9.460000e-05,1.374586e+07
9.470000e-05,1.362290e+07
9.479999e-05,1.349996e+07
9.490000e-05,1.337700e+07
9.500000e-05,1.325405e+07
9.510000e-05,1.314121e+07
9.520000e-05,1.302837e+07
9.530000e-05,1.291553e+07
9.540000e-05,1.280269e+07
9.550000e-05,1.268985e+07
9.560000e-05,1.257701e+07
9.570000e-05,1.246417e+07
9.579999e-05,1.235134e+07
9.590000e-05,1.223850e+07
9.600000e-05,1.212566e+07
9.610000e-05,1.202214e+07
9.620000e-05,1.191861e+07
9.630000e-05,1.181509e+07
9.640000e-05,1.171157e+07
9.650000e-05,1.160805e+07
9.660000e-05,1.150453e+07
9.669999e-05,1.140102e+07
9.679999e-05,1.129750e+07
9.690000e-05,1.119398e+07
9.700000e-05,1.109046e+07
9.710000e-05,1.099553e+07
9.720000e-05,1.090059e+07
9.730000e-05,1.080566e+07
9.740000e-05,1.071072e+07
9.750000e-05,1.061579e+07
9.760000e-05,1.052085e+07
9.769999e-05,1.042592e+07
9.780000e-05,1.033099e+07
9.790000e-05,1.023605e+07
9.800000e-05,1.014112e+07
9.810000e-05,1.005408e+07
9.820000e-05,9.967050e+06
9.830000e-05,9.880017e+06
9.840000e-05,9.792984e+06
9.850000e-05,9.705950e+06
9.859999e-05,9.618923e+06
9.869999e-05,9.531890e+06
9.880000e-05,9.444857e+06
9.890000e-05,9.357823e+06
9.900000e-05,9.270790e+06
9.910000e-05,9.229167e+06
9.920000e-05,9.187544e+06
9.930000e-05,9.145920e+06
9.940000e-05,9.104297e+06
9.950000e-05,9.062674e+06
9.959999e-05,9.021054e+06
9.970000e-05,8.979431e+06
9.980000e-05,8.937807e+06
9.990000e-05,8.896184e+06
1.000000e-04,8.854561e+06


==> data/c3_20.csv <==
arc_length,c3
0.000000e+00,1.448247e+11
9.999999e-08,1.447556e+11
2.000000e-07,1.446865e+11
3.000000e-07,1.446173e+11
4.000000e-07,1.445482e+11
5.000000e-07,1.444791e+11
6.000000e-07,1.444099e+11
7.000000e-07,1.443408e+11
8.000000e-07,1.442716e+11
9.000000e-07,1.442025e+11
1.000000e-06,1.441334e+11
1.100000e-06,1.435525e+11
1.200000e-06,1.429715e+11
1.300000e-06,1.423906e+11
1.400000e-06,1.418097e+11
1.500000e-06,1.412288e+11
1.600000e-06,1.406478e+11
1.700000e-06,1.400669e+11
1.800000e-06,1.394860e+11
1.900000e-06,1.389051e+11
2.000000e-06,1.383241e+11
2.100000e-06,1.373129e+11
2.200000e-06,1.363016e+11
2.300000e-06,1.352903e+11
2.400000e-06,1.342790e+11
2.500000e-06,1.332678e+11
2.600000e-06,1.322565e+11
2.700000e-06,1.312452e+11
2.800000e-06,1.302339e+11
2.900000e-06,1.292227e+11
3.000000e-06,1.282114e+11
3.100000e-06,1.272452e+11
3.200000e-06,1.262790e+11
3.300000e-06,1.253128e+11
3.400000e-06,1.243466e+11
3.500000e-06,1.233804e+11
3.600000e-06,1.224141e+11
3.700000e-06,1.214479e+11
3.800000e-06,1.204817e+11
3.900000e-06,1.195155e+11
4.000000e-06,1.185493e+11
4.100000e-06,1.176477e+11
4.200000e-06,1.167461e+11
4.300000e-06,1.158446e+11
4.400000e-06,1.149430e+11
4.500000e-06,1.140414e+11
4.600000e-06,1.131398e+11
4.700000e-06,1.122382e+11
4.800000e-06,1.113367e+11
4.900000e-06,1.104351e+11
5.000000e-06,1.095335e+11
5.100000e-06,1.086939e+11
5.200000e-06,1.078544e+11
5.300000e-06,1.070148e+11
5.400000e-06,1.061752e+11
5.500000e-06,1.053357e+11
5.600000e-06,1.044961e+11
5.700000e-06,1.036565e+11
5.800000e-06,1.028170e+11
5.900000e-06,1.019774e+11
6.000000e-06,1.011379e+11
6.100000e-06,1.003569e+11
6.200000e-06,9.957591e+10
6.300000e-06,9.879494e+10
6.400000e-06,9.801397e+10
6.500000e-06,9.723300e+10
6.600000e-06,9.645203e+10
6.700000e-06,9.567106e+10
6.800000e-06,9.489009e+10
6.900000e-06,9.410912e+10
7.000000e-06,9.332816e+10
7.100000e-06,9.260241e+10
7.200000e-06,9.187667e+10
7.300000e-06,9.115093e+10
7.400000e-06,9.042519e+10
7.500000e-06,8.969945e+10
7.600000e-06,8.897371e+10
7.700000e-06,8.824797e+10
7.799999e-06,8.752223e+10
7.900000e-06,8.679648e+10
8.000000e-06,8.607074e+10
8.100000e-06,8.539696e+10
8.200000e-06,8.472317e+10
8.300000e-06,8.404939e+10
8.399999e-06,8.337561e+10
8.500000e-06,8.270182e+10
8.600000e-06,8.202804e+10
8.700000e-06,8.135426e+10
8.800000e-06,8.068048e+10
8.900000e-06,8.000669e+10
8.999999e-06,7.933291e+10
9.100000e-06,7.870792e+10
9.200000e-06,7.808293e+10
9.300000e-06,7.745795e+10
9.400000e-06,7.683296e+10
9.500000e-06,7.620797e+10
9.599999e-06,7.558299e+10
9.700000e-06,7.495800e+10
9.800000e-06,7.433301e+10
9.900000e-06,7.370802e+10
1.000000e-05,7.308304e+10
1.010000e-05,7.250381e+10
1.020000e-05,7.192458e+10
1.030000e-05,7.134535e+10
1.040000e-05,7.076611e+10
1.050000e-05,7.018688e+10
1.060000e-05,6.960765e+10
1.070000e-05,6.902842e+10
1.080000e-05,6.844920e+10
1.090000e-05,6.786997e+10
1.100000e-05,6.729073e+10
1.110000e-05,6.675434e+10
1.120000e-05,6.621795e+10
1.130000e-05,6.568156e+10
1.140000e-05,6.514516e+10
1.150000e-05,6.460877e+10
1.160000e-05,6.407238e+10
1.170000e-05,6.353598e+10
1.180000e-05,6.299959e+10
1.190000e-05,6.246320e+10
1.200000e-05,6.192681e+10
1.210000e-05,6.143047e+10
1.220000e-05,6.093412e+10
1.230000e-05,6.043778e+10
1.240000e-05,5.994144e+10
1.250000e-05,5.944510e+10
1.260000e-05,5.894876e+10
1.270000e-05,5.845241e+10
1.280000e-05,5.795607e+10
1.290000e-05,5.745973e+10
1.300000e-05,5.696339e+10
1.310000e-05,5.650444e+10
1.320000e-05,5.604549e+10
1.330000e-05,5.558655e+10
1.340000e-05,5.512760e+10
1.350000e-05,5.466865e+10
1.360000e-05,5.420970e+10
1.370000e-05,5.375076e+10
1.380000e-05,5.329181e+10
1.390000e-05,5.283287e+10
1.400000e-05,5.237392e+10
1.410000e-05,5.194984e+10
1.420000e-05,5.152576e+10
1.430000e-05,5.110169e+10
1.440000e-05,5.067761e+10
1.450000e-05,5.025354e+10
1.460000e-05,4.982946e+10
1.470000e-05,4.940538e+10
1.480000e-05,4.898131e+10
1.490000e-05,4.855723e+10
1.500000e-05,4.813315e+10
1.510000e-05,4.774156e+10
1.520000e-05,4.734996e+10
1.530000e-05,4.695837e+10
1.540000e-05,4.656678e+10
1.550000e-05,4.617518e+10
1.560000e-05,4.578359e+10
1.570000e-05,4.539199e+10
1.580000e-05,4.500039e+10
1.590000e-05,4.460880e+10
1.600000e-05,4.421720e+10
1.610000e-05,4.385583e+10
1.620000e-05,4.349445e+10
1.630000e-05,4.313307e+10
1.640000e-05,4.277170e+10
1.650000e-05,4.241032e+10
1.660000e-05,4.204895e+10
1.670000e-05,4.168757e+10
1.680000e-05,4.132620e+10
1.690000e-05,4.096482e+10
1.700000e-05,4.060345e+10
1.710000e-05,4.027016e+10
1.720000e-05,3.993687e+10
1.730000e-05,3.960359e+10
1.740000e-05,3.927030e+10
1.750000e-05,3.893701e+10
1.760000e-05,3.860372e+10
1.770000e-05,3.827043e+10
1.780000e-05,3.793715e+10
1.790000e-05,3.760386e+10
1.800000e-05,3.727058e+10
1.810000e-05,3.696337e+10
1.820000e-05,3.665616e+10
1.830000e-05,3.634895e+10
1.840000e-05,3.604174e+10
1.850000e-05,3.573454e+10
1.860000e-05,3.542733e+10
1.870000e-05,3.512012e+10
1.880000e-05,3.481291e+10
1.890000e-05,3.450570e+10
1.900000e-05,3.419850e+10
1.910000e-05,3.391548e+10
1.920000e-05,3.363247e+10
1.930000e-05,3.334946e+10
1.940000e-05,3.306644e+10
1.950000e-05,3.278343e+10
1.960000e-05,3.250042e+10
1.970000e-05,3.221741e+10
1.980000e-05,3.193439e+10
1.990000e-05,3.165138e+10
2.000000e-05,3.136837e+10
2.010000e-05,3.110778e+10
2.020000e-05,3.084719e+10
2.030000e-05,3.058660e+10
2.040000e-05,3.032602e+10
2.050000e-05,3.006543e+10
2.060000e-05,2.980484e+10
2.070000e-05,2.954425e+10
2.080000e-05,2.928366e+10
2.090000e-05,2.902307e+10
2.100000e-05,2.876248e+10
2.110000e-05,2.852267e+10
2.120000e-05,2.828284e+10
2.130000e-05,2.804302e+10
2.140000e-05,2.780320e+10
2.150000e-05,2.756338e+10
2.160000e-05,2.732356e+10
2.170000e-05,2.708374e+10
2.180000e-05,2.684392e+10
2.190000e-05,2.660410e+10
2.200000e-05,2.636428e+10
2.210000e-05,2.614368e+10
2.220000e-05,2.592308e+10
2.230000e-05,2.570248e+10
2.240000e-05,2.548187e+10
2.250000e-05,2.526127e+10
2.260000e-05,2.504067e+10
2.270000e-05,2.482007e+10
2.280000e-05,2.459947e+10
2.290000e-05,2.437886e+10
2.300000e-05,2.415826e+10
2.310000e-05,2.395543e+10
2.320000e-05,2.375260e+10
2.330000e-05,2.354977e+10
2.340000e-05,2.334693e+10
2.350000e-05,2.314411e+10
2.360000e-05,2.294127e+10
2.370000e-05,2.273844e+10
2.380000e-05,2.253561e+10
2.390000e-05,2.233278e+10
2.400000e-05,2.212995e+10
2.410000e-05,2.194354e+10
2.420000e-05,2.175713e+10
2.430000e-05,2.157072e+10
2.440000e-05,2.138431e+10
2.450000e-05,2.119790e+10
2.460000e-05,2.101148e+10
2.470000e-05,2.082508e+10
2.480000e-05,2.063866e+10
2.490000e-05,2.045226e+10
2.500000e-05,2.026584e+10
2.510000e-05,2.009460e+10
2.520000e-05,1.992335e+10
2.530000e-05,1.975210e+10
2.540000e-05,1.958086e+10
2.550000e-05,1.940961e+10
2.560000e-05,1.923837e+10
2.570000e-05,1.906712e+10
2.580000e-05,1.889587e+10
2.590000e-05,1.872463e+10
2.600000e-05,1.855338e+10
2.610000e-05,1.839613e+10
2.620000e-05,1.823888e+10
2.630000e-05,1.808163e+10
2.640000e-05,1.792438e+10
2.650000e-05,1.776712e+10
2.660000e-05,1.760987e+10
2.670000e-05,1.745262e+10
2.680000e-05,1.729537e+10
2.690000e-05,1.713812e+10
2.700000e-05,1.698086e+10
2.710000e-05,1.683652e+10
2.720000e-05,1.669217e+10
2.730000e-05,1.654783e+10
2.740000e-05,1.640348e+10
2.750000e-05,1.625914e+10
2.760000e-05,1.611479e+10
2.770000e-05,1.597045e+10
2.780000e-05,1.582610e+10
2.790000e-05,1.568176e+10
2.800000e-05,1.553741e+10
2.810000e-05,1.540496e+10
2.820000e-05,1.527251e+10
2.830000e-05,1.514007e+10
2.840000e-05,1.500762e+10
2.850000e-05,1.487517e+10
2.860000e-05,1.474272e+10
2.870000e-05,1.461027e+10
2.880000e-05,1.447782e+10
2.890000e-05,1.434537e+10
2.900000e-05,1.421293e+10
2.910000e-05,1.409144e+10
2.920000e-05,1.396995e+10
2.930000e-05,1.384846e+10
2.940000e-05,1.372697e+10
2.950000e-05,1.360548e+10
2.960000e-05,1.348399e+10
2.970000e-05,1.336251e+10
2.980000e-05,1.324102e+10
2.990000e-05,1.311953e+10
3.000000e-05,1.299804e+10
3.010000e-05,1.288664e+10
3.020000e-05,1.277525e+10
3.030000e-05,1.266385e+10
3.040000e-05,1.255245e+10
3.050000e-05,1.244106e+10
3.060000e-05,1.232966e+10
3.070000e-05,1.221826e+10
3.080000e-05,1.210687e+10
3.090000e-05,1.199547e+10
3.100000e-05,1.188407e+10
3.110000e-05,1.178196e+10
3.120000e-05,1.167986e+10
3.130000e-05,1.157775e+10
3.140000e-05,1.147564e+10
3.150000e-05,1.137353e+10
3.160000e-05,1.127142e+10
3.170000e-05,1.116931e+10
3.180000e-05,1.106720e+10
3.190000e-05,1.096509e+10
3.200000e-05,1.086298e+10
3.210000e-05,1.076942e+10
3.220000e-05,1.067586e+10
3.230000e-05,1.058229e+10
3.240000e-05,1.048872e+10
3.250000e-05,1.039516e+10
3.260000e-05,1.030159e+10
3.270000e-05,1.020803e+10
3.280000e-05,1.011446e+10
3.290000e-05,1.002089e+10
3.300000e-05,9.927328e+09
3.310000e-05,9.841620e+09
3.320000e-05,9.755909e+09
3.330000e-05,9.670198e+09
3.340000e-05,9.584487e+09
3.350000e-05,9.498776e+09
3.360000e-05,9.413069e+09
3.370000e-05,9.327358e+09
3.380000e-05,9.241647e+09
3.390000e-05,9.155936e+09
3.400000e-05,9.070225e+09
3.410000e-05,8.991736e+09
3.420000e-05,8.913245e+09
3.430000e-05,8.834753e+09
3.440000e-05,8.756261e+09
3.450000e-05,8.677770e+09
3.460000e-05,8.599281e+09
3.470000e-05,8.520790e+09
3.480000e-05,8.442298e+09
3.490000e-05,8.363807e+09
3.500000e-05,8.285318e+09
3.510000e-05,8.213458e+09
3.520000e-05,8.141599e+09
3.530000e-05,8.069739e+09
3.540000e-05,7.997880e+09
3.550000e-05,7.926023e+09
3.560000e-05,7.854164e+09
3.570000e-05,7.782304e+09
3.580000e-05,7.710445e+09
3.590000e-05,7.638586e+09
3.600000e-05,7.566729e+09
3.610000e-05,7.500959e+09
3.620000e-05,7.435190e+09
3.630000e-05,7.369421e+09
3.640000e-05,7.303652e+09
3.650000e-05,7.237885e+09
3.660000e-05,7.172116e+09
3.670000e-05,7.106347e+09
3.680000e-05,7.040578e+09
3.690000e-05,6.974809e+09
3.700000e-05,6.909042e+09
3.710000e-05,6.848863e+09
3.720000e-05,6.788684e+09
3.730000e-05,6.728505e+09
3.740000e-05,6.668328e+09
3.750000e-05,6.608149e+09
3.760000e-05,6.547970e+09
3.770000e-05,6.487791e+09
3.780000e-05,6.427613e+09
3.790000e-05,6.367436e+09
3.800000e-05,6.307257e+09
3.810000e-05,6.252208e+09
3.820000e-05,6.197159e+09
3.830000e-05,6.142110e+09
3.840000e-05,6.087063e+09
3.850000e-05,6.032014e+09
3.860000e-05,5.976965e+09
3.870000e-05,5.921916e+09
3.880000e-05,5.866866e+09
3.890000e-05,5.811819e+09
3.900000e-05,5.756770e+09
3.910000e-05,5.706427e+09
3.920000e-05,5.656083e+09
3.930000e-05,5.605741e+09
3.940000e-05,5.555397e+09
3.950000e-05,5.505053e+09
3.960000e-05,5.454709e+09
3.970000e-05,5.404365e+09
3.980000e-05,5.354023e+09
3.990000e-05,5.303680e+09
4.000000e-05,5.253336e+09
4.010000e-05,5.207306e+09
4.020000e-05,5.161277e+09
4.030000e-05,5.115249e+09
4.040000e-05,5.069220e+09
4.050000e-05,5.023190e+09
4.060000e-05,4.977161e+09
4.070000e-05,4.931132e+09
4.080000e-05,4.885104e+09
4.090000e-05,4.839074e+09
4.100000e-05,4.793045e+09
4.110000e-05,4.750970e+09
4.120000e-05,4.708897e+09
4.130000e-05,4.666822e+09
4.140000e-05,4.624748e+09
4.150000e-05,4.582673e+09
4.160000e-05,4.540598e+09
4.170000e-05,4.498525e+09
4.180000e-05,4.456450e+09
4.190000e-05,4.414376e+09
4.200000e-05,4.372301e+09
4.210000e-05,4.333850e+09
4.220000e-05,4.295401e+09
4.230000e-05,4.256950e+09
4.240000e-05,4.218499e+09
4.250000e-05,4.180048e+09
4.260000e-05,4.141597e+09
4.270000e-05,4.103148e+09
4.280000e-05,4.064697e+09
4.290000e-05,4.026246e+09
4.300000e-05,3.987795e+09
4.310000e-05,3.952665e+09
4.320000e-05,3.917534e+09
4.330000e-05,3.882403e+09
4.340000e-05,3.847272e+09
4.350000e-05,3.812140e+09
4.360000e-05,3.777010e+09
4.370000e-05,3.741879e+09
4.380000e-05,3.706748e+09
4.390000e-05,3.671617e+09
4.400000e-05,3.636486e+09
4.410000e-05,3.604396e+09
4.420000e-05,3.572304e+09
4.430000e-05,3.540213e+09
4.440000e-05,3.508122e+09
4.450000e-05,3.476031e+09
4.460000e-05,3.443941e+09
4.470000e-05,3.411850e+09
4.480000e-05,3.379759e+09
4.490000e-05,3.347667e+09
4.500000e-05,3.315576e+09
4.510000e-05,3.286269e+09
4.520000e-05,3.256961e+09
4.530000e-05,3.227653e+09
4.540000e-05,3.198345e+09
4.550000e-05,3.169038e+09
4.560000e-05,3.139730e+09
4.570000e-05,3.110422e+09
4.580000e-05,3.081114e+09
4.590000e-05,3.051806e+09
4.600000e-05,3.022499e+09
4.610000e-05,2.995738e+09
4.620000e-05,2.968978e+09
4.630000e-05,2.942217e+09
4.640000e-05,2.915456e+09
4.650000e-05,2.888697e+09
4.660000e-05,2.861936e+09
4.670000e-05,2.835175e+09
4.680000e-05,2.808415e+09
4.690000e-05,2.781654e+09
4.700000e-05,2.754894e+09
4.710000e-05,2.730464e+09
4.720000e-05,2.706034e+09
4.730000e-05,2.681604e+09
4.740000e-05,2.657175e+09
4.750000e-05,2.632745e+09
4.760000e-05,2.608316e+09
4.770000e-05,2.583886e+09
4.780000e-05,2.559456e+09
4.790000e-05,2.535027e+09
4.800000e-05,2.510597e+09
4.810000e-05,2.488299e+09
4.820000e-05,2.466001e+09
4.830000e-05,2.443703e+09
4.840000e-05,2.421406e+09
4.850000e-05,2.399108e+09
4.860000e-05,2.376810e+09
4.870000e-05,2.354512e+09
4.880000e-05,2.332215e+09
4.890000e-05,2.309918e+09
4.900000e-05,2.287620e+09
4.910000e-05,2.267272e+09
4.920000e-05,2.246924e+09
4.930000e-05,2.226577e+09
4.940000e-05,2.206229e+09
4.950000e-05,2.185881e+09
4.960000e-05,2.165533e+09
4.970000e-05,2.145185e+09
4.980000e-05,2.124838e+09
4.990000e-05,2.104490e+09
5.000000e-05,2.084142e+09
5.010000e-05,2.065577e+09
5.020000e-05,2.047012e+09
5.030000e-05,2.028448e+09
5.040000e-05,2.009883e+09
5.050000e-05,1.991318e+09
5.060000e-05,1.972752e+09
5.070000e-05,1.954187e+09
5.080000e-05,1.935623e+09
5.090000e-05,1.917058e+09
5.100000e-05,1.898493e+09
5.110000e-05,1.881557e+09
5.120000e-05,1.864623e+09
5.130000e-05,1.847687e+09
5.140000e-05,1.830752e+09
5.150000e-05,1.813816e+09
5.160000e-05,1.796881e+09
5.170000e-05,1.779946e+09
5.180000e-05,1.763011e+09
5.190000e-05,1.746075e+09
5.200000e-05,1.729140e+09
5.210000e-05,1.713694e+09
5.220000e-05,1.698248e+09
5.230000e-05,1.682802e+09
5.240000e-05,1.667356e+09
5.250000e-05,1.651909e+09
5.260000e-05,1.636463e+09
5.270000e-05,1.621018e+09
5.280000e-05,1.605571e+09
5.290000e-05,1.590125e+09
5.300000e-05,1.574679e+09
5.310000e-05,1.560594e+09
5.320000e-05,1.546509e+09
5.330000e-05,1.532423e+09
5.340000e-05,1.518338e+09
5.350000e-05,1.504252e+09
5.360000e-05,1.490167e+09
5.370000e-05,1.476082e+09
5.380000e-05,1.461996e+09
5.390000e-05,1.447911e+09
5.400000e-05,1.433825e+09
5.410000e-05,1.420983e+09
5.420000e-05,1.408141e+09
5.430000e-05,1.395298e+09
5.440000e-05,1.382456e+09
5.450000e-05,1.369613e+09
5.460000e-05,1.356771e+09
5.470000e-05,1.343929e+09
5.480000e-05,1.331086e+09
5.490000e-05,1.318244e+09
5.500000e-05,1.305401e+09
5.510000e-05,1.293695e+09
5.520000e-05,1.281987e+09
5.530000e-05,1.270280e+09
5.540000e-05,1.258573e+09
5.550000e-05,1.246866e+09
5.560000e-05,1.235158e+09
5.570000e-05,1.223451e+09
5.580000e-05,1.211744e+09
5.590000e-05,1.200036e+09
5.600000e-05,1.188329e+09
5.610000e-05,1.177659e+09
5.620000e-05,1.166988e+09
5.630000e-05,1.156317e+09
5.640000e-05,1.145646e+09
5.650000e-05,1.134976e+09
5.660000e-05,1.124305e+09
5.670000e-05,1.113634e+09
5.680000e-05,1.102963e+09
5.690000e-05,1.092293e+09
5.700000e-05,1.081622e+09
5.710000e-05,1.071897e+09
5.720000e-05,1.062173e+09
5.730000e-05,1.052448e+09
5.740000e-05,1.042724e+09
5.750000e-05,1.033000e+09
5.760000e-05,1.023275e+09
5.770000e-05,1.013550e+09
5.780000e-05,1.003826e+09
5.790000e-05,9.941016e+08
5.800000e-05,9.843770e+08
5.810000e-05,9.755161e+08
5.820000e-05,9.666551e+08
5.830000e-05,9.577942e+08
5.840000e-05,9.489336e+08
5.850000e-05,9.400727e+08
5.860000e-05,9.312118e+08
5.870000e-05,9.223509e+08
5.880000e-05,9.134899e+08
5.890000e-05,9.046293e+08
5.900000e-05,8.957684e+08
5.910000e-05,8.876956e+08
5.920000e-05,8.796228e+08
5.930000e-05,8.715503e+08
5.940000e-05,8.634775e+08
5.950000e-05,8.554047e+08
5.960000e-05,8.473319e+08
5.970000e-05,8.392590e+08
5.980000e-05,8.311865e+08
5.990000e-05,8.231137e+08
6.000000e-05,8.150409e+08
6.010000e-05,8.076872e+08
6.020000e-05,8.003335e+08
6.030000e-05,7.929801e+08
6.040000e-05,7.856264e+08
6.050000e-05,7.782727e+08
6.060000e-05,7.709190e+08
6.070000e-05,7.635653e+08
6.080000e-05,7.562118e+08
6.090000e-05,7.488581e+08
6.100000e-05,7.415044e+08
6.110000e-05,7.348067e+08
6.120000e-05,7.281089e+08
6.130000e-05,7.214112e+08
6.140000e-05,7.147134e+08
6.150000e-05,7.080162e+08
6.160000e-05,7.013184e+08
6.170000e-05,6.946207e+08
6.180000e-05,6.879229e+08
6.190000e-05,6.812252e+08
6.200000e-05,6.745274e+08
6.210000e-05,6.684280e+08
6.220000e-05,6.623285e+08
6.230000e-05,6.562291e+08
6.239999e-05,6.501301e+08
6.250000e-05,6.440306e+08
6.260000e-05,6.379312e+08
6.270000e-05,6.318317e+08
6.280000e-05,6.257322e+08
6.290000e-05,6.196328e+08
6.300000e-05,6.135333e+08
6.310000e-05,6.079795e+08
6.320000e-05,6.024256e+08
6.330000e-05,5.968717e+08
6.340000e-05,5.913182e+08
6.350000e-05,5.857644e+08
6.360000e-05,5.802105e+08
6.370000e-05,5.746566e+08
6.380000e-05,5.691027e+08
6.390000e-05,5.635489e+08
6.400000e-05,5.579950e+08
6.410000e-05,5.529386e+08
6.420000e-05,5.478821e+08
6.429999e-05,5.428260e+08
6.440000e-05,5.377696e+08
6.450000e-05,5.327132e+08
6.460000e-05,5.276567e+08
6.470000e-05,5.226003e+08
6.480000e-05,5.175438e+08
6.490000e-05,5.124874e+08
6.500000e-05,5.074310e+08
6.510000e-05,5.028280e+08
6.520000e-05,4.982250e+08
6.530000e-05,4.936224e+08
6.540000e-05,4.890194e+08
6.550000e-05,4.844164e+08
6.560000e-05,4.798134e+08
6.570000e-05,4.752105e+08
6.580000e-05,4.706075e+08
6.590000e-05,4.660045e+08
6.600000e-05,4.614015e+08
6.610000e-05,4.572119e+08
6.619999e-05,4.530225e+08
6.630000e-05,4.488329e+08
6.640000e-05,4.446432e+08
6.650000e-05,4.404536e+08
6.660000e-05,4.362639e+08
6.670000e-05,4.320743e+08
6.680000e-05,4.278846e+08
6.690000e-05,4.236950e+08
6.700000e-05,4.195053e+08
6.710000e-05,4.156923e+08
6.720000e-05,4.118796e+08
6.730000e-05,4.080666e+08
6.740000e-05,4.042536e+08
6.750000e-05,4.004406e+08
6.760000e-05,3.966277e+08
6.770000e-05,3.928147e+08
6.780000e-05,3.890017e+08
6.790000e-05,3.851887e+08
6.800000e-05,3.813757e+08
6.809999e-05,3.779062e+08
6.820000e-05,3.744364e+08
6.830000e-05,3.709667e+08
6.840000e-05,3.674969e+08
6.850000e-05,3.640271e+08
6.860000e-05,3.605574e+08
6.870000e-05,3.570876e+08
6.880000e-05,3.536178e+08
6.890000e-05,3.501481e+08
6.900000e-05,3.466783e+08
6.910000e-05,3.435215e+08
6.920000e-05,3.403644e+08
6.930000e-05,3.372073e+08
6.940000e-05,3.340502e+08
6.950000e-05,3.308932e+08
6.960000e-05,3.277361e+08
6.970000e-05,3.245790e+08
6.980000e-05,3.214219e+08
6.990000e-05,3.182649e+08
6.999999e-05,3.151080e+08
7.010000e-05,3.122358e+08
7.020000e-05,3.093635e+08
7.030000e-05,3.064913e+08
7.040000e-05,3.036190e+08
7.050000e-05,3.007468e+08
7.060000e-05,2.978746e+08
7.070000e-05,2.950023e+08
7.080000e-05,2.921301e+08
7.090000e-05,2.892579e+08
7.099999e-05,2.863858e+08
7.110000e-05,2.837730e+08
7.120000e-05,2.811602e+08
7.130000e-05,2.785474e+08
7.140000e-05,2.759346e+08
7.150000e-05,2.733218e+08
7.160000e-05,2.707090e+08
7.170000e-05,2.680962e+08
7.180000e-05,2.654834e+08
7.190000e-05,2.628706e+08
7.200000e-05,2.602580e+08
7.210000e-05,2.578814e+08
7.220000e-05,2.555049e+08
7.230000e-05,2.531283e+08
7.240000e-05,2.507518e+08
7.250000e-05,2.483752e+08
7.260000e-05,2.459987e+08
7.270000e-05,2.436222e+08
7.280000e-05,2.412456e+08
7.289999e-05,2.388692e+08
7.300000e-05,2.364927e+08
7.310000e-05,2.343313e+08
7.320000e-05,2.321699e+08
7.330000e-05,2.300084e+08
7.340000e-05,2.278470e+08
7.350000e-05,2.256856e+08
7.360000e-05,2.235242e+08
7.370000e-05,2.213628e+08
7.380000e-05,2.192013e+08
7.390000e-05,2.170401e+08
7.400000e-05,2.148787e+08
7.410000e-05,2.129131e+08
7.420000e-05,2.109475e+08
7.430000e-05,2.089820e+08
7.440000e-05,2.070164e+08
7.450000e-05,2.050508e+08
7.460000e-05,2.030853e+08
7.470000e-05,2.011197e+08
7.479999e-05,1.991543e+08
7.490000e-05,1.971887e+08
7.500000e-05,1.952232e+08
7.510000e-05,1.934359e+08
7.520000e-05,1.916486e+08
7.530000e-05,1.898613e+08
7.540000e-05,1.880740e+08
7.550000e-05,1.862868e+08
7.560000e-05,1.844995e+08
7.570000e-05,1.827122e+08
7.580000e-05,1.809251e+08
7.590000e-05,1.791378e+08
7.600000e-05,1.773505e+08
7.610000e-05,1.757255e+08
7.620000e-05,1.741005e+08
7.630000e-05,1.724756e+08
7.640000e-05,1.708506e+08
7.650000e-05,1.692256e+08
7.660000e-05,1.676006e+08
7.669999e-05,1.659758e+08
7.680000e-05,1.643508e+08
7.690000e-05,1.627258e+08
7.700000e-05,1.611008e+08
7.710000e-05,1.596235e+08
7.720000e-05,1.581462e+08
7.730000e-05,1.566690e+08
7.740000e-05,1.551917e+08
7.750000e-05,1.537144e+08
7.760000e-05,1.522371e+08
7.770000e-05,1.507599e+08
7.780000e-05,1.492826e+08
7.790000e-05,1.478053e+08
7.800000e-05,1.463281e+08
7.810000e-05,1.449852e+08
7.820000e-05,1.436423e+08
7.830000e-05,1.422994e+08
7.840000e-05,1.409565e+08
7.850000e-05,1.396136e+08
7.859999e-05,1.382708e+08
7.870000e-05,1.369280e+08
7.880000e-05,1.355851e+08
7.890000e-05,1.342422e+08
7.900000e-05,1.328993e+08
7.910000e-05,1.316787e+08
7.920000e-05,1.304581e+08
7.930000e-05,1.292375e+08
7.940000e-05,1.280169e+08
7.950000e-05,1.267963e+08
7.959999e-05,1.255758e+08
7.970000e-05,1.243552e+08
7.980000e-05,1.231346e+08
7.990000e-05,1.219140e+08
8.000000e-05,1.206934e+08
8.010000e-05,1.195841e+08
8.020000e-05,1.184747e+08
8.030000e-05,1.173654e+08
8.040000e-05,1.162561e+08
8.049999e-05,1.151468e+08
8.060000e-05,1.140375e+08
8.070000e-05,1.129281e+08
8.080000e-05,1.118188e+08
8.090000e-05,1.107094e+08
8.100000e-05,1.096001e+08
8.110000e-05,1.085920e+08
8.120000e-05,1.075838e+08
8.130000e-05,1.065757e+08
8.140000e-05,1.055676e+08
8.149999e-05,1.045595e+08
8.160000e-05,1.035514e+08
8.170000e-05,1.025432e+08
8.180000e-05,1.015351e+08
8.190000e-05,1.005270e+08
8.200000e-05,9.951882e+07
8.210000e-05,9.860274e+07
8.220000e-05,9.768666e+07
8.230000e-05,9.677059e+07
8.239999e-05,9.585458e+07
8.250000e-05,9.493850e+07
8.260000e-05,9.402242e+07
8.270000e-05,9.310634e+07
8.280000e-05,9.219026e+07
8.290000e-05,9.127419e+07
8.300000e-05,9.035811e+07
8.310000e-05,8.952575e+07
8.320000e-05,8.869340e+07
8.330000e-05,8.786104e+07
8.339999e-05,8.702875e+07
8.350000e-05,8.619639e+07
8.360000e-05,8.536404e+07
8.370000e-05,8.453168e+07
8.380000e-05,8.369933e+07
8.390000e-05,8.286697e+07
8.400000e-05,8.203462e+07
8.410000e-05,8.127840e+07
8.420000e-05,8.052218e+07
8.429999e-05,7.976602e+07
8.440000e-05,7.900980e+07
8.450000e-05,7.825358e+07
8.460000e-05,7.749736e+07
8.470000e-05,7.674115e+07
8.480000e-05,7.598493e+07
8.490000e-05,7.522871e+07
8.500000e-05,7.447249e+07
8.510000e-05,7.378550e+07
8.520000e-05,7.309852e+07
8.529999e-05,7.241158e+07
8.540000e-05,7.172459e+07
8.550000e-05,7.103760e+07
8.560000e-05,7.035061e+07
8.570000e-05,6.966362e+07
8.580000e-05,6.897663e+07
8.590000e-05,6.828965e+07
8.600000e-05,6.760266e+07
8.610000e-05,6.697861e+07
8.619999e-05,6.635461e+07
8.630000e-05,6.573057e+07
8.640000e-05,6.510653e+07
8.650000e-05,6.448248e+07
8.660000e-05,6.385844e+07
8.670000e-05,6.323440e+07
8.680000e-05,6.261035e+07
8.690000e-05,6.198631e+07
8.700000e-05,6.136226e+07
8.710000e-05,6.079544e+07
8.719999e-05,6.022866e+07
8.730000e-05,5.966184e+07
8.740000e-05,5.909502e+07
8.750000e-05,5.852820e+07
8.760000e-05,5.796138e+07
8.770000e-05,5.739456e+07
8.780000e-05,5.682774e+07
8.790000e-05,5.626092e+07
8.800000e-05,5.569410e+07
8.809999e-05,5.517933e+07
8.819999e-05,5.466453e+07
8.830000e-05,5.414972e+07
8.840000e-05,5.363492e+07
8.850000e-05,5.312012e+07
8.860000e-05,5.260531e+07
8.870000e-05,5.209051e+07
8.880000e-05,5.157571e+07
8.890000e-05,5.106090e+07
8.900000e-05,5.054610e+07
8.909999e-05,5.007861e+07
8.920000e-05,4.961109e+07
8.930000e-05,4.914356e+07
8.940000e-05,4.867604e+07
8.950000e-05,4.820852e+07
8.960000e-05,4.774100e+07
8.970000e-05,4.727347e+07
8.980000e-05,4.680595e+07
8.990000e-05,4.633843e+07
9.000000e-05,4.587091e+07
9.009999e-05,4.544638e+07
9.020000e-05,4.502183e+07
9.030000e-05,4.459728e+07
9.040000e-05,4.417273e+07
9.050000e-05,4.374818e+07
9.060000e-05,4.332362e+07
9.070000e-05,4.289907e+07
9.080000e-05,4.247452e+07
9.090000e-05,4.204997e+07
9.099999e-05,4.162545e+07
9.110000e-05,4.123994e+07
9.120000e-05,4.085444e+07
9.130000e-05,4.046894e+07
9.140000e-05,4.008344e+07
9.150000e-05,3.969794e+07
9.160000e-05,3.931244e+07
9.170000e-05,3.892694e+07
9.180000e-05,3.854144e+07
9.190000e-05,3.815594e+07
9.199999e-05,3.777046e+07
9.210000e-05,3.742044e+07
9.220000e-05,3.707043e+07
9.230000e-05,3.672041e+07
9.240000e-05,3.637039e+07
9.250000e-05,3.602038e+07
9.260000e-05,3.567036e+07
9.270000e-05,3.532035e+07
9.280000e-05,3.497033e+07
9.289999e-05,3.462034e+07
9.300000e-05,3.427032e+07
9.310000e-05,3.395254e+07
9.320000e-05,3.363477e+07
9.330000e-05,3.331700e+07
9.340000e-05,3.299922e+07
9.350000e-05,3.268145e+07
9.360000e-05,3.236367e+07
9.370000e-05,3.204590e+07
9.380000e-05,3.172813e+07
9.389999e-05,3.141037e+07
9.400000e-05,3.109260e+07
9.410000e-05,3.080412e+07
9.420000e-05,3.051563e+07
9.430000e-05,3.022715e+07
9.440000e-05,2.993867e+07
9.450000e-05,2.965019e+07
9.460000e-05,2.936171e+07
9.470000e-05,2.907323e+07
9.479999e-05,2.878477e+07
9.490000e-05,2.849628e+07
9.500000e-05,2.820780e+07
9.510000e-05,2.794593e+07
9.520000e-05,2.768406e+07
9.530000e-05,2.742219e+07
9.540000e-05,2.716032e+07
9.550000e-05,2.689845e+07
9.560000e-05,2.663658e+07
9.570000e-05,2.637471e+07
9.579999e-05,2.611286e+07
9.590000e-05,2.585099e+07
9.600000e-05,2.558912e+07
9.610000e-05,2.535142e+07
9.620000e-05,2.511372e+07
9.630000e-05,2.487602e+07
9.640000e-05,2.463832e+07
9.650000e-05,2.440062e+07
9.660000e-05,2.416292e+07
9.669999e-05,2.392524e+07
9.679999e-05,2.368754e+07
9.690000e-05,2.344984e+07
9.700000e-05,2.321214e+07
9.710000e-05,2.299640e+07
9.720000e-05,2.278066e+07
9.730000e-05,2.256492e+07
9.740000e-05,2.234918e+07
9.750000e-05,2.213344e+07
9.760000e-05,2.191770e+07
9.769999e-05,2.170197e+07
9.780000e-05,2.148623e+07
9.790000e-05,2.127049e+07
9.800000e-05,2.105475e+07
9.810000e-05,2.085895e+07
9.820000e-05,2.066315e+07
9.830000e-05,2.046735e+07
9.840000e-05,2.027155e+07
9.850000e-05,2.007575e+07
9.859999e-05,1.987996e+07
9.869999e-05,1.968416e+07
9.880000e-05,1.948836e+07
9.890000e-05,1.929256e+07
9.900000e-05,1.909676e+07
9.910000e-05,1.900361e+07
9.920000e-05,1.891046e+07
9.930000e-05,1.881730e+07
9.940000e-05,1.872415e+07
9.950000e-05,1.863099e+07
9.959999e-05,1.853785e+07
9.970000e-05,1.844469e+07
9.980000e-05,1.835154e+07
9.990000e-05,1.825838e+07
1.000000e-04,1.816523e+07


==> data/c3_over_time_20.csv <==
c3,Time
6.660757e-21,0.000000e+00
1.077863e-13,1.000000e+00
1.357983e-08,2.000000e+00
1.040863e-04,3.000000e+00
1.197547e-01,4.000000e+00
3.426006e+01,5.000000e+00
3.354542e+03,6.000000e+00
1.399338e+05,7.000000e+00
2.915227e+06,8.000000e+00
3.422184e+07,9.000000e+00
2.490170e+08,1.000000e+01
1.214434e+09,1.100000e+01
4.241234e+09,1.200000e+01
1.123843e+10,1.300000e+01
2.379272e+10,1.400000e+01
4.215617e+10,1.500000e+01
6.513252e+10,1.600000e+01
9.087703e+10,1.700000e+01
1.177773e+11,1.800000e+01
1.448247e+11,1.900000e+01


==> data/ce_10.csv <==
arc_length,ce
0.000000e+00,2.312287e+00
9.999999e-08,2.349305e+00
2.000000e-07,2.386324e+00
3.000000e-07,2.423343e+00
4.000000e-07,2.460362e+00
5.000000e-07,2.497381e+00
6.000000e-07,2.534399e+00
7.000000e-07,2.571418e+00
8.000000e-07,2.608437e+00
9.000000e-07,2.645456e+00
1.000000e-06,2.682475e+00
1.100000e-06,2.767321e+00
1.200000e-06,2.852167e+00
1.300000e-06,2.937014e+00
1.400000e-06,3.021860e+00
1.500000e-06,3.106707e+00
1.600000e-06,3.191553e+00
1.700000e-06,3.276400e+00
1.800000e-06,3.361246e+00
1.900000e-06,3.446093e+00
2.000000e-06,3.530939e+00
2.100000e-06,3.639223e+00
2.200000e-06,3.747507e+00
2.300000e-06,3.855791e+00
2.400000e-06,3.964075e+00
2.500000e-06,4.072359e+00
2.600000e-06,4.180643e+00
2.700000e-06,4.288926e+00
2.800000e-06,4.397210e+00
2.900000e-06,4.505494e+00
3.000000e-06,4.613778e+00
3.100000e-06,4.749831e+00
3.200000e-06,4.885885e+00
3.300000e-06,5.021938e+00
3.400000e-06,5.157991e+00
3.500000e-06,5.294045e+00
3.600000e-06,5.430098e+00
3.700000e-06,5.566152e+00
3.800000e-06,5.702205e+00
3.900000e-06,5.838258e+00
4.000000e-06,5.974312e+00
4.100000e-06,6.143406e+00
4.200000e-06,6.312500e+00
4.300000e-06,6.481596e+00
4.400000e-06,6.650690e+00
4.500000e-06,6.819784e+00
4.600000e-06,6.988880e+00
4.700000e-06,7.157974e+00
4.800000e-06,7.327068e+00
4.900000e-06,7.496163e+00
5.000000e-06,7.665258e+00
5.100000e-06,7.873095e+00
5.200000e-06,8.080934e+00
5.300000e-06,8.288771e+00
5.400000e-06,8.496609e+00
5.500000e-06,8.704447e+00
5.600000e-06,8.912285e+00
5.700000e-06,9.120123e+00
5.800000e-06,9.327961e+00
5.900000e-06,9.535799e+00
6.000000e-06,9.743636e+00
6.100000e-06,9.996196e+00
6.200000e-06,1.024876e+01
6.300000e-06,1.050131e+01
6.400000e-06,1.075387e+01
6.500000e-06,1.100643e+01
6.600000e-06,1.125899e+01
6.700000e-06,1.151155e+01
6.800000e-06,1.176411e+01
6.900000e-06,1.201667e+01
7.000000e-06,1.226923e+01
7.100000e-06,1.257255e+01
7.200000e-06,1.287588e+01
7.300000e-06,1.317920e+01
7.400000e-06,1.348252e+01
7.500000e-06,1.378584e+01
7.600000e-06,1.408916e+01
7.700000e-06,1.439248e+01
7.799999e-06,1.469580e+01
7.900000e-06,1.499913e+01
8.000000e-06,1.530245e+01
8.100000e-06,1.566235e+01
8.200000e-06,1.602225e+01
8.300000e-06,1.638215e+01
8.399999e-06,1.674205e+01
8.500000e-06,1.710195e+01
8.600000e-06,1.746185e+01
8.700000e-06,1.782175e+01
8.800000e-06,1.818165e+01
8.900000e-06,1.854155e+01
8.999999e-06,1.890145e+01
9.100000e-06,1.932317e+01
9.200000e-06,1.974489e+01
9.300000e-06,2.016661e+01
9.400000e-06,2.058833e+01
9.500000e-06,2.101005e+01
9.599999e-06,2.143177e+01
9.700000e-06,2.185349e+01
9.800000e-06,2.227521e+01
9.900000e-06,2.269693e+01
1.000000e-05,2.311865e+01
1.010000e-05,2.360643e+01
1.020000e-05,2.409421e+01
1.030000e-05,2.458199e+01
1.040000e-05,2.506977e+01
1.050000e-05,2.555755e+01
1.060000e-05,2.604533e+01
1.070000e-05,2.653311e+01
1.080000e-05,2.702089e+01
1.090000e-05,2.750867e+01
1.100000e-05,2.799645e+01
1.110000e-05,2.855306e+01
1.120000e-05,2.910967e+01
1.130000e-05,2.966628e+01
1.140000e-05,3.022289e+01
1.150000e-05,3.077950e+01
1.160000e-05,3.133611e+01
1.170000e-05,3.189272e+01
1.180000e-05,3.244933e+01
1.190000e-05,3.300594e+01
1.200000e-05,3.356255e+01
1.210000e-05,3.418878e+01
1.220000e-05,3.481502e+01
1.230000e-05,3.544125e+01
1.240000e-05,3.606748e+01
1.250000e-05,3.669371e+01
1.260000e-05,3.731995e+01
1.270000e-05,3.794618e+01
1.280000e-05,3.857241e+01
1.290000e-05,3.919865e+01
1.300000e-05,3.982488e+01
1.310000e-05,4.051904e+01
1.320000e-05,4.121320e+01
1.330000e-05,4.190736e+01
1.340000e-05,4.260152e+01
1.350000e-05,4.329569e+01
1.360000e-05,4.398985e+01
1.370000e-05,4.468401e+01
1.380000e-05,4.537817e+01
1.390000e-05,4.607233e+01
1.400000e-05,4.676649e+01
1.410000e-05,4.752392e+01
1.420000e-05,4.828136e+01
1.430000e-05,4.903879e+01
1.440000e-05,4.979622e+01
1.450000e-05,5.055365e+01
1.460000e-05,5.131108e+01
1.470000e-05,5.206852e+01
1.480000e-05,5.282595e+01
1.490000e-05,5.358338e+01
1.500000e-05,5.434081e+01
1.510000e-05,5.515349e+01
1.520000e-05,5.596618e+01
1.530000e-05,5.677887e+01
1.540000e-05,5.759154e+01
1.550000e-05,5.840423e+01
1.560000e-05,5.921691e+01
1.570000e-05,6.002960e+01
1.580000e-05,6.084229e+01
1.590000e-05,6.165497e+01
1.600000e-05,6.246766e+01
1.610000e-05,6.332393e+01
1.620000e-05,6.418021e+01
1.630000e-05,6.503650e+01
1.640000e-05,6.589277e+01
1.650000e-05,6.674905e+01
1.660000e-05,6.760532e+01
1.670000e-05,6.846160e+01
1.680000e-05,6.931787e+01
1.690000e-05,7.017416e+01
1.700000e-05,7.103044e+01
1.710000e-05,7.191490e+01
1.720000e-05,7.279938e+01
1.730000e-05,7.368384e+01
1.740000e-05,7.456831e+01
1.750000e-05,7.545277e+01
1.760000e-05,7.633725e+01
1.770000e-05,7.722172e+01
1.780000e-05,7.810618e+01
1.790000e-05,7.899065e+01
1.800000e-05,7.987511e+01
1.810000e-05,8.076873e+01
1.820000e-05,8.166235e+01
1.830000e-05,8.255595e+01
1.840000e-05,8.344956e+01
1.850000e-05,8.434316e+01
1.860000e-05,8.523678e+01
1.870000e-05,8.613038e+01
1.880000e-05,8.702400e+01
1.890000e-05,8.791762e+01
1.900000e-05,8.881122e+01
1.910000e-05,8.969162e+01
1.920000e-05,9.057201e+01
1.930000e-05,9.145241e+01
1.940000e-05,9.233281e+01
1.950000e-05,9.321320e+01
1.960000e-05,9.409361e+01
1.970000e-05,9.497399e+01
1.980000e-05,9.585440e+01
1.990000e-05,9.673478e+01
2.000000e-05,9.761519e+01
2.010000e-05,9.845733e+01
2.020000e-05,9.929946e+01
2.030000e-05,1.001416e+02
2.040000e-05,1.009837e+02
2.050000e-05,1.018259e+02
2.060000e-05,1.026680e+02
2.070000e-05,1.035101e+02
2.080000e-05,1.043523e+02
2.090000e-05,1.051944e+02
2.100000e-05,1.060366e+02
2.110000e-05,1.068135e+02
2.120000e-05,1.075905e+02
2.130000e-05,1.083675e+02
2.140000e-05,1.091445e+02
2.150000e-05,1.099215e+02
2.160000e-05,1.106985e+02
2.170000e-05,1.114755e+02
2.180000e-05,1.122524e+02
2.190000e-05,1.130294e+02
2.200000e-05,1.138064e+02
2.210000e-05,1.144906e+02
2.220000e-05,1.151748e+02
2.230000e-05,1.158590e+02
2.240000e-05,1.165432e+02
2.250000e-05,1.172274e+02
2.260000e-05,1.179116e+02
2.270000e-05,1.185958e+02
2.280000e-05,1.192800e+02
2.290000e-05,1.199642e+02
2.300000e-05,1.206484e+02
2.310000e-05,1.212126e+02
2.320000e-05,1.217769e+02
2.330000e-05,1.223412e+02
2.340000e-05,1.229055e+02
2.350000e-05,1.234698e+02
2.360000e-05,1.240341e+02
2.370000e-05,1.245983e+02
2.380000e-05,1.251626e+02
2.390000e-05,1.257269e+02
2.400000e-05,1.262912e+02
2.410000e-05,1.267104e+02
2.420000e-05,1.271295e+02
2.430000e-05,1.275487e+02
2.440000e-05,1.279678e+02
2.450000e-05,1.283870e+02
2.460000e-05,1.288061e+02
2.470000e-05,1.292253e+02
2.480000e-05,1.296444e+02
2.490000e-05,1.300636e+02
2.500000e-05,1.304828e+02
2.510000e-05,1.307349e+02
2.520000e-05,1.309870e+02
2.530000e-05,1.312392e+02
2.540000e-05,1.314913e+02
2.550000e-05,1.317434e+02
2.560000e-05,1.319955e+02
2.570000e-05,1.322477e+02
2.580000e-05,1.324998e+02
2.590000e-05,1.327519e+02
2.600000e-05,1.330041e+02
2.610000e-05,1.330719e+02
2.620000e-05,1.331398e+02
2.630000e-05,1.332076e+02
2.640000e-05,1.332755e+02
2.650000e-05,1.333434e+02
2.660000e-05,1.334112e+02
2.670000e-05,1.334791e+02
2.680000e-05,1.335469e+02
2.690000e-05,1.336148e+02
2.700000e-05,1.336826e+02
2.710000e-05,1.335548e+02
2.720000e-05,1.334269e+02
2.730000e-05,1.332991e+02
2.740000e-05,1.331712e+02
2.750000e-05,1.330434e+02
2.760000e-05,1.329155e+02
2.770000e-05,1.327877e+02
2.780000e-05,1.326598e+02
2.790000e-05,1.325320e+02
2.800000e-05,1.324041e+02
2.810000e-05,1.320758e+02
2.820000e-05,1.317475e+02
2.830000e-05,1.314192e+02
2.840000e-05,1.310909e+02
2.850000e-05,1.307626e+02
2.860000e-05,1.304343e+02
2.870000e-05,1.301060e+02
2.880000e-05,1.297777e+02
2.890000e-05,1.294494e+02
2.900000e-05,1.291211e+02
2.910000e-05,1.285948e+02
2.920000e-05,1.280685e+02
2.930000e-05,1.275422e+02
2.940000e-05,1.270159e+02
2.950000e-05,1.264896e+02
2.960000e-05,1.259634e+02
2.970000e-05,1.254371e+02
2.980000e-05,1.249108e+02
2.990000e-05,1.243845e+02
3.000000e-05,1.238582e+02
3.010000e-05,1.231438e+02
3.020000e-05,1.224294e+02
3.030000e-05,1.217149e+02
3.040000e-05,1.210005e+02
3.050000e-05,1.202861e+02
3.060000e-05,1.195716e+02
3.070000e-05,1.188572e+02
3.080000e-05,1.181428e+02
3.090000e-05,1.174283e+02
3.100000e-05,1.167139e+02
3.110000e-05,1.158282e+02
3.120000e-05,1.149425e+02
3.130000e-05,1.140567e+02
3.140000e-05,1.131710e+02
3.150000e-05,1.122853e+02
3.160000e-05,1.113995e+02
3.170000e-05,1.105138e+02
3.180000e-05,1.096281e+02
3.190000e-05,1.087424e+02
3.200000e-05,1.078566e+02
3.210000e-05,1.068228e+02
3.220000e-05,1.057890e+02
3.230000e-05,1.047551e+02
3.240000e-05,1.037213e+02
3.250000e-05,1.026874e+02
3.260000e-05,1.016535e+02
3.270000e-05,1.006197e+02
3.280000e-05,9.958587e+01
3.290000e-05,9.855201e+01
3.300000e-05,9.751815e+01
3.310000e-05,9.636457e+01
3.320000e-05,9.521095e+01
3.330000e-05,9.405733e+01
3.340000e-05,9.290371e+01
3.350000e-05,9.175009e+01
3.360000e-05,9.059651e+01
3.370000e-05,8.944289e+01
3.380000e-05,8.828927e+01
3.390000e-05,8.713565e+01
3.400000e-05,8.598203e+01
3.410000e-05,8.474086e+01
3.420000e-05,8.349964e+01
3.430000e-05,8.225842e+01
3.440000e-05,8.101721e+01
3.450000e-05,7.977599e+01
3.460000e-05,7.853482e+01
3.470000e-05,7.729360e+01
3.480000e-05,7.605238e+01
3.490000e-05,7.481117e+01
3.500000e-05,7.357000e+01
3.510000e-05,7.237809e+01
3.520000e-05,7.118618e+01
3.530000e-05,6.999427e+01
3.540000e-05,6.880236e+01
3.550000e-05,6.761050e+01
3.560000e-05,6.641859e+01
3.570000e-05,6.522668e+01
3.580000e-05,6.403478e+01
3.590000e-05,6.284287e+01
3.600000e-05,6.165100e+01
3.610000e-05,6.063683e+01
3.620000e-05,5.962267e+01
3.630000e-05,5.860851e+01
3.640000e-05,5.759435e+01
3.650000e-05,5.658022e+01
3.660000e-05,5.556606e+01
3.670000e-05,5.455190e+01
3.680000e-05,5.353773e+01
3.690000e-05,5.252357e+01
3.700000e-05,5.150945e+01
3.710000e-05,5.066070e+01
3.720000e-05,4.981197e+01
3.730000e-05,4.896323e+01
3.740000e-05,4.811453e+01
3.750000e-05,4.726579e+01
3.760000e-05,4.641705e+01
3.770000e-05,4.556832e+01
3.780000e-05,4.471958e+01
3.790000e-05,4.387087e+01
3.800000e-05,4.302214e+01
3.810000e-05,4.230716e+01
3.820000e-05,4.159219e+01
3.830000e-05,4.087722e+01
3.840000e-05,4.016227e+01
3.850000e-05,3.944730e+01
3.860000e-05,3.873233e+01
3.870000e-05,3.801735e+01
3.880000e-05,3.730238e+01
3.890000e-05,3.658744e+01
3.900000e-05,3.587246e+01
3.910000e-05,3.527953e+01
3.920000e-05,3.468661e+01
3.930000e-05,3.409370e+01
3.940000e-05,3.350077e+01
3.950000e-05,3.290784e+01
3.960000e-05,3.231491e+01
3.970000e-05,3.172199e+01
3.980000e-05,3.112908e+01
3.990000e-05,3.053615e+01
4.000000e-05,2.994322e+01
4.010000e-05,2.945307e+01
4.020000e-05,2.896292e+01
4.030000e-05,2.847279e+01
4.040000e-05,2.798264e+01
4.050000e-05,2.749249e+01
4.060000e-05,2.700234e+01
4.070000e-05,2.651219e+01
4.080000e-05,2.602206e+01
4.090000e-05,2.553191e+01
4.100000e-05,2.504176e+01
4.110000e-05,2.462891e+01
4.120000e-05,2.421608e+01
4.130000e-05,2.380323e+01
4.140000e-05,2.339038e+01
4.150000e-05,2.297753e+01
4.160000e-05,2.256468e+01
4.170000e-05,2.215184e+01
4.180000e-05,2.173899e+01
4.190000e-05,2.132614e+01
4.200000e-05,2.091329e+01
4.210000e-05,2.056682e+01
4.220000e-05,2.022036e+01
4.230000e-05,1.987389e+01
4.240000e-05,1.952742e+01
4.250000e-05,1.918095e+01
4.260000e-05,1.883448e+01
4.270000e-05,1.848802e+01
4.280000e-05,1.814155e+01
4.290000e-05,1.779508e+01
4.300000e-05,1.744861e+01
4.310000e-05,1.716166e+01
4.320000e-05,1.687470e+01
4.330000e-05,1.658775e+01
4.340000e-05,1.630079e+01
4.350000e-05,1.601383e+01
4.360000e-05,1.572689e+01
4.370000e-05,1.543993e+01
4.380000e-05,1.515297e+01
4.390000e-05,1.486602e+01
4.400000e-05,1.457906e+01
4.410000e-05,1.434059e+01
4.420000e-05,1.410210e+01
4.430000e-05,1.386362e+01
4.440000e-05,1.362513e+01
4.450000e-05,1.338665e+01
4.460000e-05,1.314818e+01
4.470000e-05,1.290969e+01
4.480000e-05,1.267121e+01
4.490000e-05,1.243272e+01
4.500000e-05,1.219424e+01
4.510000e-05,1.199305e+01
4.520000e-05,1.179186e+01
4.530000e-05,1.159067e+01
4.540000e-05,1.138948e+01
4.550000e-05,1.118829e+01
4.560000e-05,1.098710e+01
4.570000e-05,1.078590e+01
4.580000e-05,1.058471e+01
4.590000e-05,1.038352e+01
4.600000e-05,1.018233e+01
4.610000e-05,1.001441e+01
4.620000e-05,9.846482e+00
4.630000e-05,9.678556e+00
4.640000e-05,9.510631e+00
4.650000e-05,9.342712e+00
4.660000e-05,9.174786e+00
4.670000e-05,9.006861e+00
4.680000e-05,8.838936e+00
4.690000e-05,8.671010e+00
4.700000e-05,8.503091e+00
4.710000e-05,8.364061e+00
4.720000e-05,8.225032e+00
4.730000e-05,8.086003e+00
4.740000e-05,7.946979e+00
4.750000e-05,7.807950e+00
4.760000e-05,7.668921e+00
4.770000e-05,7.529892e+00
4.780000e-05,7.390863e+00
4.790000e-05,7.251839e+00
4.800000e-05,7.112810e+00
4.810000e-05,6.996373e+00
4.820000e-05,6.879937e+00
4.830000e-05,6.763501e+00
4.840000e-05,6.647069e+00
4.850000e-05,6.530633e+00
4.860000e-05,6.414196e+00
4.870000e-05,6.297760e+00
4.880000e-05,6.181324e+00
4.890000e-05,6.064892e+00
4.900000e-05,5.948456e+00
4.910000e-05,5.850214e+00
4.920000e-05,5.751972e+00
4.930000e-05,5.653734e+00
4.940000e-05,5.555492e+00
4.950000e-05,5.457250e+00
4.960000e-05,5.359009e+00
4.970000e-05,5.260767e+00
4.980000e-05,5.162529e+00
4.990000e-05,5.064287e+00
5.000000e-05,4.966045e+00
5.010000e-05,4.884558e+00
5.020000e-05,4.803072e+00
5.030000e-05,4.721589e+00
5.040000e-05,4.640102e+00
5.050000e-05,4.558616e+00
5.060000e-05,4.477130e+00
5.070000e-05,4.395643e+00
5.080000e-05,4.314160e+00
5.090000e-05,4.232674e+00
5.100000e-05,4.151187e+00
5.110000e-05,4.083753e+00
5.120000e-05,4.016320e+00
5.130000e-05,3.948886e+00
5.140000e-05,3.881451e+00
5.150000e-05,3.814017e+00
5.160000e-05,3.746582e+00
5.170000e-05,3.679150e+00
5.180000e-05,3.611715e+00
5.190000e-05,3.544281e+00
5.200000e-05,3.476846e+00
5.210000e-05,3.419875e+00
5.220000e-05,3.362906e+00
5.230000e-05,3.305935e+00
5.240000e-05,3.248964e+00
5.250000e-05,3.191993e+00
5.260000e-05,3.135021e+00
5.270000e-05,3.078052e+00
5.280000e-05,3.021081e+00
5.290000e-05,2.964110e+00
5.300000e-05,2.907139e+00
5.310000e-05,2.859386e+00
5.320000e-05,2.811631e+00
5.330000e-05,2.763877e+00
5.340000e-05,2.716122e+00
5.350000e-05,2.668367e+00
5.360000e-05,2.620615e+00
5.370000e-05,2.572860e+00
5.380000e-05,2.525105e+00
5.390000e-05,2.477351e+00
5.400000e-05,2.429596e+00
5.410000e-05,2.390007e+00
5.420000e-05,2.350417e+00
5.430000e-05,2.310826e+00
5.440000e-05,2.271236e+00
5.450000e-05,2.231646e+00
5.460000e-05,2.192057e+00
5.470000e-05,2.152467e+00
5.480000e-05,2.112876e+00
5.490000e-05,2.073286e+00
5.500000e-05,2.033696e+00
5.510000e-05,2.000631e+00
5.520000e-05,1.967565e+00
5.530000e-05,1.934499e+00
5.540000e-05,1.901433e+00
5.550000e-05,1.868368e+00
5.560000e-05,1.835303e+00
5.570000e-05,1.802237e+00
5.580000e-05,1.769171e+00
5.590000e-05,1.736105e+00
5.600000e-05,1.703040e+00
5.610000e-05,1.675099e+00
5.620000e-05,1.647158e+00
5.630000e-05,1.619216e+00
5.640000e-05,1.591275e+00
5.650000e-05,1.563335e+00
5.660000e-05,1.535394e+00
5.670000e-05,1.507453e+00
5.680000e-05,1.479512e+00
5.690000e-05,1.451571e+00
5.700000e-05,1.423631e+00
5.710000e-05,1.400387e+00
5.720000e-05,1.377143e+00
5.730000e-05,1.353900e+00
5.740000e-05,1.330657e+00
5.750000e-05,1.307414e+00
5.760000e-05,1.284171e+00
5.770000e-05,1.260927e+00
5.780000e-05,1.237684e+00
5.790000e-05,1.214441e+00
5.800000e-05,1.191198e+00
5.810000e-05,1.171938e+00
5.820000e-05,1.152679e+00
5.830000e-05,1.133419e+00
5.840000e-05,1.114160e+00
5.850000e-05,1.094901e+00
5.860000e-05,1.075642e+00
5.870000e-05,1.056382e+00
5.880000e-05,1.037123e+00
5.890000e-05,1.017864e+00
5.900000e-05,9.986045e-01
5.910000e-05,9.823477e-01
5.920000e-05,9.660909e-01
5.930000e-05,9.498348e-01
5.940000e-05,9.335781e-01
5.950000e-05,9.173214e-01
5.960000e-05,9.010647e-01
5.970000e-05,8.848080e-01
5.980000e-05,8.685519e-01
5.990000e-05,8.522952e-01
6.000000e-05,8.360385e-01
6.010000e-05,8.223890e-01
6.020000e-05,8.087396e-01
6.030000e-05,7.950906e-01
6.040000e-05,7.814412e-01
6.050000e-05,7.677917e-01
6.060000e-05,7.541423e-01
6.070000e-05,7.404928e-01
6.080000e-05,7.268439e-01
6.090000e-05,7.131945e-01
6.100000e-05,6.995450e-01
6.110000e-05,6.882161e-01
6.120000e-05,6.768871e-01
6.130000e-05,6.655582e-01
6.140000e-05,6.542292e-01
6.150000e-05,6.429011e-01
6.160000e-05,6.315721e-01
6.170000e-05,6.202432e-01
6.180000e-05,6.089142e-01
6.190000e-05,5.975853e-01
6.200000e-05,5.862563e-01
6.210000e-05,5.767859e-01
6.220000e-05,5.673154e-01
6.230000e-05,5.578450e-01
6.239999e-05,5.483752e-01
6.250000e-05,5.389048e-01
6.260000e-05,5.294343e-01
6.270000e-05,5.199639e-01
6.280000e-05,5.104935e-01
6.290000e-05,5.010230e-01
6.300000e-05,4.915526e-01
6.310000e-05,4.835375e-01
6.320000e-05,4.755225e-01
6.330000e-05,4.675074e-01
6.340000e-05,4.594930e-01
6.350000e-05,4.514779e-01
6.360000e-05,4.434629e-01
6.370000e-05,4.354478e-01
6.380000e-05,4.274328e-01
6.390000e-05,4.194178e-01
6.400000e-05,4.114027e-01
6.410000e-05,4.047361e-01
6.420000e-05,3.980695e-01
6.429999e-05,3.914035e-01
6.440000e-05,3.847369e-01
6.450000e-05,3.780703e-01
6.460000e-05,3.714037e-01
6.470000e-05,3.647371e-01
6.480000e-05,3.580705e-01
6.490000e-05,3.514039e-01
6.500000e-05,3.447374e-01
6.510000e-05,3.392077e-01
6.520000e-05,3.336781e-01
6.530000e-05,3.281488e-01
6.540000e-05,3.226192e-01
6.550000e-05,3.170895e-01
6.560000e-05,3.115599e-01
6.570000e-05,3.060302e-01
6.580000e-05,3.005006e-01
6.590000e-05,2.949709e-01
6.600000e-05,2.894413e-01
6.610000e-05,2.847581e-01
6.619999e-05,2.800753e-01
6.630000e-05,2.753922e-01
6.640000e-05,2.707090e-01
6.650000e-05,2.660259e-01
6.660000e-05,2.613427e-01
6.670000e-05,2.566596e-01
6.680000e-05,2.519764e-01
6.690000e-05,2.472933e-01
6.700000e-05,2.426101e-01
6.710000e-05,2.386847e-01
6.720000e-05,2.347595e-01
6.730000e-05,2.308340e-01
6.740000e-05,2.269086e-01
6.750000e-05,2.229831e-01
6.760000e-05,2.190577e-01
6.770000e-05,2.151323e-01
6.780000e-05,2.112068e-01
6.790000e-05,2.072814e-01
6.800000e-05,2.033559e-01
6.809999e-05,2.000950e-01
6.820000e-05,1.968338e-01
6.830000e-05,1.935727e-01
6.840000e-05,1.903115e-01
6.850000e-05,1.870504e-01
6.860000e-05,1.837892e-01
6.870000e-05,1.805281e-01
6.880000e-05,1.772669e-01
6.890000e-05,1.740058e-01
6.900000e-05,1.707446e-01
6.910000e-05,1.680034e-01
6.920000e-05,1.652621e-01
6.930000e-05,1.625207e-01
6.940000e-05,1.597793e-01
6.950000e-05,1.570380e-01
6.960000e-05,1.542966e-01
6.970000e-05,1.515552e-01
6.980000e-05,1.488139e-01
6.990000e-05,1.460725e-01
6.999999e-05,1.433313e-01
7.010000e-05,1.410179e-01
7.020000e-05,1.387044e-01
7.030000e-05,1.363910e-01
7.040000e-05,1.340775e-01
7.050000e-05,1.317641e-01
7.060000e-05,1.294507e-01
7.070000e-05,1.271372e-01
7.080000e-05,1.248238e-01
7.090000e-05,1.225104e-01
7.099999e-05,1.201971e-01
7.110000e-05,1.182722e-01
7.120000e-05,1.163474e-01
7.130000e-05,1.144226e-01
7.140000e-05,1.124977e-01
7.150000e-05,1.105729e-01
7.160000e-05,1.086481e-01
7.170000e-05,1.067232e-01
7.180000e-05,1.047984e-01
7.190000e-05,1.028736e-01
7.200000e-05,1.009489e-01
7.210000e-05,9.934067e-02
7.220000e-05,9.773248e-02
7.230000e-05,9.612429e-02
7.240000e-05,9.451610e-02
7.250000e-05,9.290791e-02
7.260000e-05,9.129972e-02
7.270000e-05,8.969153e-02
7.280000e-05,8.808334e-02
7.289999e-05,8.647526e-02
7.300000e-05,8.486707e-02
7.310000e-05,8.350210e-02
7.320000e-05,8.213713e-02
7.330000e-05,8.077217e-02
7.340000e-05,7.940721e-02
7.350000e-05,7.804225e-02
7.360000e-05,7.667729e-02
7.370000e-05,7.531233e-02
7.380000e-05,7.394737e-02
7.390000e-05,7.258251e-02
7.400000e-05,7.121755e-02
7.410000e-05,7.008022e-02
7.420000e-05,6.894290e-02
7.430000e-05,6.780559e-02
7.440000e-05,6.666828e-02
7.450000e-05,6.553097e-02
7.460000e-05,6.439365e-02
7.470000e-05,6.325634e-02
7.479999e-05,6.211911e-02
7.490000e-05,6.098180e-02
7.500000e-05,5.984449e-02
7.510000e-05,5.889863e-02
7.520000e-05,5.795279e-02
7.530000e-05,5.700695e-02
7.540000e-05,5.606111e-02
7.550000e-05,5.511526e-02
7.560000e-05,5.416942e-02
7.570000e-05,5.322358e-02
7.580000e-05,5.227781e-02
7.590000e-05,5.133197e-02
7.600000e-05,5.038612e-02
7.610000e-05,4.958188e-02
7.620000e-05,4.877763e-02
7.630000e-05,4.797339e-02
7.640000e-05,4.716914e-02
7.650000e-05,4.636489e-02
7.660000e-05,4.556065e-02
7.669999e-05,4.475646e-02
7.680000e-05,4.395222e-02
7.690000e-05,4.314797e-02
7.700000e-05,4.234372e-02
7.710000e-05,4.167083e-02
7.720000e-05,4.099793e-02
7.730000e-05,4.032503e-02
7.740000e-05,3.965213e-02
7.750000e-05,3.897923e-02
7.760000e-05,3.830633e-02
7.770000e-05,3.763348e-02
7.780000e-05,3.696058e-02
7.790000e-05,3.628768e-02
7.800000e-05,3.561478e-02
7.810000e-05,3.505460e-02
7.820000e-05,3.449441e-02
7.830000e-05,3.393422e-02
7.840000e-05,3.337404e-02
7.850000e-05,3.281385e-02
7.859999e-05,3.225370e-02
7.870000e-05,3.169352e-02
7.880000e-05,3.113333e-02
7.890000e-05,3.057314e-02
7.900000e-05,3.001296e-02
7.910000e-05,2.953776e-02
7.920000e-05,2.906257e-02
7.930000e-05,2.858738e-02
7.940000e-05,2.811218e-02
7.950000e-05,2.763699e-02
7.959999e-05,2.716183e-02
7.970000e-05,2.668663e-02
7.980000e-05,2.621144e-02
7.990000e-05,2.573625e-02
8.000000e-05,2.526105e-02
8.010000e-05,2.486228e-02
8.020000e-05,2.446351e-02
8.030000e-05,2.406474e-02
8.040000e-05,2.366597e-02
8.049999e-05,2.326723e-02
8.060000e-05,2.286845e-02
8.070000e-05,2.246968e-02
8.080000e-05,2.207091e-02
8.090000e-05,2.167214e-02
8.100000e-05,2.127337e-02
8.110000e-05,2.094096e-02
8.120000e-05,2.060855e-02
8.130000e-05,2.027613e-02
8.140000e-05,1.994372e-02
8.149999e-05,1.961133e-02
8.160000e-05,1.927892e-02
8.170000e-05,1.894651e-02
8.180000e-05,1.861410e-02
8.190000e-05,1.828169e-02
8.200000e-05,1.794927e-02
8.210000e-05,1.766750e-02
8.220000e-05,1.738573e-02
8.230000e-05,1.710396e-02
8.239999e-05,1.682221e-02
8.250000e-05,1.654044e-02
8.260000e-05,1.625867e-02
8.270000e-05,1.597690e-02
8.280000e-05,1.569513e-02
8.290000e-05,1.541336e-02
8.300000e-05,1.513159e-02
8.310000e-05,1.489482e-02
8.320000e-05,1.465806e-02
8.330000e-05,1.442129e-02
8.339999e-05,1.418455e-02
8.350000e-05,1.394778e-02
8.360000e-05,1.371102e-02
8.370000e-05,1.347426e-02
8.380000e-05,1.323749e-02
8.390000e-05,1.300073e-02
8.400000e-05,1.276396e-02
8.410000e-05,1.256636e-02
8.420000e-05,1.236876e-02
8.429999e-05,1.217117e-02
8.440000e-05,1.197356e-02
8.450000e-05,1.177596e-02
8.460000e-05,1.157836e-02
8.470000e-05,1.138075e-02
8.480000e-05,1.118315e-02
8.490000e-05,1.098555e-02
8.500000e-05,1.078794e-02
8.510000e-05,1.062018e-02
8.520000e-05,1.045242e-02
8.529999e-05,1.028467e-02
8.540000e-05,1.011690e-02
8.550000e-05,9.949141e-03
8.560000e-05,9.781378e-03
8.570000e-05,9.613615e-03
8.580000e-05,9.445852e-03
8.590000e-05,9.278089e-03
8.600000e-05,9.110326e-03
8.610000e-05,8.969461e-03
8.619999e-05,8.828606e-03
8.630000e-05,8.687741e-03
8.640000e-05,8.546875e-03
8.650000e-05,8.406010e-03
8.660000e-05,8.265145e-03
8.670000e-05,8.124279e-03
8.680000e-05,7.983414e-03
8.690000e-05,7.842549e-03
8.700000e-05,7.701683e-03
8.710000e-05,7.583994e-03
8.719999e-05,7.466313e-03
8.730000e-05,7.348623e-03
8.740000e-05,7.230934e-03
8.750000e-05,7.113244e-03
8.760000e-05,6.995555e-03
8.770000e-05,6.877865e-03
8.780000e-05,6.760176e-03
8.790000e-05,6.642486e-03
8.800000e-05,6.524797e-03
8.809999e-05,6.424606e-03
8.819999e-05,6.324408e-03
8.830000e-05,6.224210e-03
8.840000e-05,6.124013e-03
8.850000e-05,6.023815e-03
8.860000e-05,5.923617e-03
8.870000e-05,5.823419e-03
8.880000e-05,5.723221e-03
8.890000e-05,5.623023e-03
8.900000e-05,5.522825e-03
8.909999e-05,5.438858e-03
8.920000e-05,5.354885e-03
8.930000e-05,5.270913e-03
8.940000e-05,5.186940e-03
8.950000e-05,5.102967e-03
8.960000e-05,5.018994e-03
8.970000e-05,4.935021e-03
8.980000e-05,4.851049e-03
8.990000e-05,4.767076e-03
9.000000e-05,4.683103e-03
9.009999e-05,4.612767e-03
9.020000e-05,4.542427e-03
9.030000e-05,4.472086e-03
9.040000e-05,4.401746e-03
9.050000e-05,4.331405e-03
9.060000e-05,4.261064e-03
9.070000e-05,4.190724e-03
9.080000e-05,4.120383e-03
9.090000e-05,4.050043e-03
9.099999e-05,3.979707e-03
9.110000e-05,3.919934e-03
9.120000e-05,3.860162e-03
9.130000e-05,3.800389e-03
9.140000e-05,3.740617e-03
9.150000e-05,3.680844e-03
9.160000e-05,3.621072e-03
9.170000e-05,3.561300e-03
9.180000e-05,3.501527e-03
9.190000e-05,3.441755e-03
9.199999e-05,3.381987e-03
9.210000e-05,3.331896e-03
9.220000e-05,3.281805e-03
9.230000e-05,3.231715e-03
9.240000e-05,3.181625e-03
9.250000e-05,3.131535e-03
9.260000e-05,3.081444e-03
9.270000e-05,3.031354e-03
9.280000e-05,2.981264e-03
9.289999e-05,2.931177e-03
9.300000e-05,2.881087e-03
9.310000e-05,2.838750e-03
9.320000e-05,2.796414e-03
9.330000e-05,2.754078e-03
9.340000e-05,2.711743e-03
9.350000e-05,2.669407e-03
9.360000e-05,2.627071e-03
9.370000e-05,2.584735e-03
9.380000e-05,2.542399e-03
9.389999e-05,2.500066e-03
9.400000e-05,2.457731e-03
9.410000e-05,2.422164e-03
9.420000e-05,2.386598e-03
9.430000e-05,2.351032e-03
9.440000e-05,2.315466e-03
9.450000e-05,2.279899e-03
9.460000e-05,2.244333e-03
9.470000e-05,2.208767e-03
9.479999e-05,2.173204e-03
9.490000e-05,2.137638e-03
9.500000e-05,2.102071e-03
9.510000e-05,2.072398e-03
9.520000e-05,2.042724e-03
9.530000e-05,2.013051e-03
9.540000e-05,1.983378e-03
9.550000e-05,1.953705e-03
9.560000e-05,1.924031e-03
9.570000e-05,1.894358e-03
9.579999e-05,1.864687e-03
9.590000e-05,1.835014e-03
9.600000e-05,1.805340e-03
9.610000e-05,1.780421e-03
9.620000e-05,1.755502e-03
9.630000e-05,1.730583e-03
9.640000e-05,1.705664e-03
9.650000e-05,1.680744e-03
9.660000e-05,1.655825e-03
9.669999e-05,1.630908e-03
9.679999e-05,1.605989e-03
9.690000e-05,1.581070e-03
9.700000e-05,1.556150e-03
9.710000e-05,1.535697e-03
9.720000e-05,1.515243e-03
9.730000e-05,1.494789e-03
9.740000e-05,1.474335e-03
9.750000e-05,1.453881e-03
9.760000e-05,1.433427e-03
9.769999e-05,1.412975e-03
9.780000e-05,1.392521e-03
9.790000e-05,1.372067e-03
9.800000e-05,1.351613e-03
9.810000e-05,1.335429e-03
9.820000e-05,1.319245e-03
9.830000e-05,1.303061e-03
9.840000e-05,1.286877e-03
9.850000e-05,1.270693e-03
9.859999e-05,1.254510e-03
9.869999e-05,1.238326e-03
9.880000e-05,1.222142e-03
9.890000e-05,1.205958e-03
9.900000e-05,1.189774e-03
9.910000e-05,1.182773e-03
9.920000e-05,1.175772e-03
9.930000e-05,1.168772e-03
9.940000e-05,1.161771e-03
9.950000e-05,1.154770e-03
9.959999e-05,1.147770e-03
9.970000e-05,1.140769e-03
9.980000e-05,1.133769e-03
9.990000e-05,1.126768e-03
1.000000e-04,1.119767e-03


==> data/ce_20.csv <==
arc_length,ce
0.000000e+00,4.448540e+04
9.999999e-08,4.390476e+04
2.000000e-07,4.332413e+04
3.000000e-07,4.274350e+04
4.000000e-07,4.216287e+04
5.000000e-07,4.158224e+04
6.000000e-07,4.100161e+04
7.000000e-07,4.042098e+04
8.000000e-07,3.984035e+04
9.000000e-07,3.925972e+04
1.000000e-06,3.867909e+04
1.100000e-06,3.782365e+04
1.200000e-06,3.696821e+04
1.300000e-06,3.611276e+04
1.400000e-06,3.525732e+04
1.500000e-06,3.440188e+04
1.600000e-06,3.354644e+04
1.700000e-06,3.269100e+04
1.800000e-06,3.183556e+04
1.900000e-06,3.098012e+04
2.000000e-06,3.012468e+04
2.100000e-06,2.962158e+04
2.200000e-06,2.911847e+04
2.300000e-06,2.861537e+04
2.400000e-06,2.811226e+04
2.500000e-06,2.760916e+04
2.600000e-06,2.710606e+04
2.700000e-06,2.660295e+04
2.800000e-06,2.609985e+04
2.900000e-06,2.559675e+04
3.000000e-06,2.509364e+04
3.100000e-06,2.467365e+04
3.200000e-06,2.425366e+04
3.300000e-06,2.383367e+04
3.400000e-06,2.341368e+04
3.500000e-06,2.299369e+04
3.600000e-06,2.257371e+04
3.700000e-06,2.215372e+04
3.800000e-06,2.173373e+04
3.900000e-06,2.131374e+04
4.000000e-06,2.089375e+04
4.100000e-06,2.054194e+04
4.200000e-06,2.019014e+04
4.300000e-06,1.983833e+04
4.400000e-06,1.948652e+04
4.500000e-06,1.913472e+04
4.600000e-06,1.878291e+04
4.700000e-06,1.843110e+04
4.800000e-06,1.807930e+04
4.900000e-06,1.772749e+04
5.000000e-06,1.737568e+04
5.100000e-06,1.708507e+04
5.200000e-06,1.679446e+04
5.300000e-06,1.650385e+04
5.400000e-06,1.621324e+04
5.500000e-06,1.592263e+04
5.600000e-06,1.563202e+04
5.700000e-06,1.534141e+04
5.800000e-06,1.505079e+04
5.900000e-06,1.476018e+04
6.000000e-06,1.446957e+04
6.100000e-06,1.422934e+04
6.200000e-06,1.398910e+04
6.300000e-06,1.374887e+04
6.400000e-06,1.350863e+04
6.500000e-06,1.326839e+04
6.600000e-06,1.302816e+04
6.700000e-06,1.278792e+04
6.800000e-06,1.254769e+04
6.900000e-06,1.230745e+04
7.000000e-06,1.206722e+04
7.100000e-06,1.186531e+04
7.200000e-06,1.166340e+04
7.300000e-06,1.146149e+04
7.400000e-06,1.125958e+04
7.500000e-06,1.105768e+04
7.600000e-06,1.085577e+04
7.700000e-06,1.065386e+04
7.799999e-06,1.045196e+04
7.900000e-06,1.025005e+04
8.000000e-06,1.004814e+04
8.100000e-06,9.879271e+03
8.200000e-06,9.710402e+03
8.300000e-06,9.541533e+03
8.399999e-06,9.372664e+03
8.500000e-06,9.203793e+03
8.600000e-06,9.034924e+03
8.700000e-06,8.866055e+03
8.800000e-06,8.697186e+03
8.900000e-06,8.528317e+03
8.999999e-06,8.359448e+03
9.100000e-06,8.219957e+03
9.200000e-06,8.080468e+03
9.300000e-06,7.940978e+03
9.400000e-06,7.801489e+03
9.500000e-06,7.662000e+03
9.599999e-06,7.522510e+03
9.700000e-06,7.383019e+03
9.800000e-06,7.243530e+03
9.900000e-06,7.104041e+03
1.000000e-05,6.964551e+03
1.010000e-05,6.848949e+03
1.020000e-05,6.733346e+03
1.030000e-05,6.617743e+03
1.040000e-05,6.502140e+03
1.050000e-05,6.386537e+03
1.060000e-05,6.270935e+03
1.070000e-05,6.155332e+03
1.080000e-05,6.039729e+03
1.090000e-05,5.924127e+03
1.100000e-05,5.808523e+03
1.110000e-05,5.711349e+03
1.120000e-05,5.614175e+03
1.130000e-05,5.517001e+03
1.140000e-05,5.419827e+03
1.150000e-05,5.322652e+03
1.160000e-05,5.225477e+03
1.170000e-05,5.128303e+03
1.180000e-05,5.031129e+03
1.190000e-05,4.933955e+03
1.200000e-05,4.836781e+03
1.210000e-05,4.755662e+03
1.220000e-05,4.674542e+03
1.230000e-05,4.593424e+03
1.240000e-05,4.512305e+03
1.250000e-05,4.431186e+03
1.260000e-05,4.350067e+03
1.270000e-05,4.268949e+03
1.280000e-05,4.187830e+03
1.290000e-05,4.106711e+03
1.300000e-05,4.025592e+03
1.310000e-05,3.958591e+03
1.320000e-05,3.891590e+03
1.330000e-05,3.824589e+03
1.340000e-05,3.757588e+03
1.350000e-05,3.690586e+03
1.360000e-05,3.623585e+03
1.370000e-05,3.556584e+03
1.380000e-05,3.489583e+03
1.390000e-05,3.422582e+03
1.400000e-05,3.355581e+03
1.410000e-05,3.299891e+03
1.420000e-05,3.244202e+03
1.430000e-05,3.188513e+03
1.440000e-05,3.132824e+03
1.450000e-05,3.077135e+03
1.460000e-05,3.021445e+03
1.470000e-05,2.965756e+03
1.480000e-05,2.910067e+03
1.490000e-05,2.854378e+03
1.500000e-05,2.798689e+03
1.510000e-05,2.751870e+03
1.520000e-05,2.705051e+03
1.530000e-05,2.658232e+03
1.540000e-05,2.611414e+03
1.550000e-05,2.564595e+03
1.560000e-05,2.517776e+03
1.570000e-05,2.470957e+03
1.580000e-05,2.424138e+03
1.590000e-05,2.377320e+03
1.600000e-05,2.330501e+03
1.610000e-05,2.291505e+03
1.620000e-05,2.252507e+03
1.630000e-05,2.213510e+03
1.640000e-05,2.174514e+03
1.650000e-05,2.135517e+03
1.660000e-05,2.096520e+03
1.670000e-05,2.057523e+03
1.680000e-05,2.018527e+03
1.690000e-05,1.979530e+03
1.700000e-05,1.940533e+03
1.710000e-05,1.908326e+03
1.720000e-05,1.876119e+03
1.730000e-05,1.843913e+03
1.740000e-05,1.811706e+03
1.750000e-05,1.779500e+03
1.760000e-05,1.747293e+03
1.770000e-05,1.715086e+03
1.780000e-05,1.682879e+03
1.790000e-05,1.650672e+03
1.800000e-05,1.618466e+03
1.810000e-05,1.591608e+03
1.820000e-05,1.564749e+03
1.830000e-05,1.537892e+03
1.840000e-05,1.511033e+03
1.850000e-05,1.484176e+03
1.860000e-05,1.457318e+03
1.870000e-05,1.430460e+03
1.880000e-05,1.403602e+03
1.890000e-05,1.376743e+03
1.900000e-05,1.349886e+03
1.910000e-05,1.327302e+03
1.920000e-05,1.304719e+03
1.930000e-05,1.282136e+03
1.940000e-05,1.259552e+03
1.950000e-05,1.236969e+03
1.960000e-05,1.214386e+03
1.970000e-05,1.191803e+03
1.980000e-05,1.169220e+03
1.990000e-05,1.146637e+03
2.000000e-05,1.124053e+03
2.010000e-05,1.105291e+03
2.020000e-05,1.086529e+03
2.030000e-05,1.067766e+03
2.040000e-05,1.049004e+03
2.050000e-05,1.030242e+03
2.060000e-05,1.011480e+03
2.070000e-05,9.927171e+02
2.080000e-05,9.739547e+02
2.090000e-05,9.551926e+02
2.100000e-05,9.364301e+02
2.110000e-05,9.209368e+02
2.120000e-05,9.054433e+02
2.130000e-05,8.899497e+02
2.140000e-05,8.744565e+02
2.150000e-05,8.589629e+02
2.160000e-05,8.434697e+02
2.170000e-05,8.279761e+02
2.180000e-05,8.124829e+02
2.190000e-05,7.969893e+02
2.200000e-05,7.814958e+02
2.210000e-05,7.685269e+02
2.220000e-05,7.555578e+02
2.230000e-05,7.425890e+02
2.240000e-05,7.296199e+02
2.250000e-05,7.166508e+02
2.260000e-05,7.036820e+02
2.270000e-05,6.907129e+02
2.280000e-05,6.777440e+02
2.290000e-05,6.647749e+02
2.300000e-05,6.518061e+02
2.310000e-05,6.408996e+02
2.320000e-05,6.299931e+02
2.330000e-05,6.190868e+02
2.340000e-05,6.081803e+02
2.350000e-05,5.972741e+02
2.360000e-05,5.863676e+02
2.370000e-05,5.754613e+02
2.380000e-05,5.645548e+02
2.390000e-05,5.536483e+02
2.400000e-05,5.427420e+02
2.410000e-05,5.337073e+02
2.420000e-05,5.246728e+02
2.430000e-05,5.156381e+02
2.440000e-05,5.066035e+02
2.450000e-05,4.975689e+02
2.460000e-05,4.885343e+02
2.470000e-05,4.794998e+02
2.480000e-05,4.704651e+02
2.490000e-05,4.614306e+02
2.500000e-05,4.523959e+02
2.510000e-05,4.449365e+02
2.520000e-05,4.374773e+02
2.530000e-05,4.300180e+02
2.540000e-05,4.225588e+02
2.550000e-05,4.150995e+02
2.560000e-05,4.076403e+02
2.570000e-05,4.001809e+02
2.580000e-05,3.927216e+02
2.590000e-05,3.852624e+02
2.600000e-05,3.778031e+02
2.610000e-05,3.715326e+02
2.620000e-05,3.652620e+02
2.630000e-05,3.589914e+02
2.640000e-05,3.527210e+02
2.650000e-05,3.464504e+02
2.660000e-05,3.401799e+02
2.670000e-05,3.339093e+02
2.680000e-05,3.276388e+02
2.690000e-05,3.213683e+02
2.700000e-05,3.150977e+02
2.710000e-05,3.098345e+02
2.720000e-05,3.045713e+02
2.730000e-05,2.993082e+02
2.740000e-05,2.940450e+02
2.750000e-05,2.887817e+02
2.760000e-05,2.835186e+02
2.770000e-05,2.782554e+02
2.780000e-05,2.729922e+02
2.790000e-05,2.677290e+02
2.800000e-05,2.624659e+02
2.810000e-05,2.581116e+02
2.820000e-05,2.537574e+02
2.830000e-05,2.494032e+02
2.840000e-05,2.450490e+02
2.850000e-05,2.406948e+02
2.860000e-05,2.363406e+02
2.870000e-05,2.319864e+02
2.880000e-05,2.276321e+02
2.890000e-05,2.232779e+02
2.900000e-05,2.189237e+02
2.910000e-05,2.153187e+02
2.920000e-05,2.117137e+02
2.930000e-05,2.081086e+02
2.940000e-05,2.045035e+02
2.950000e-05,2.008985e+02
2.960000e-05,1.972935e+02
2.970000e-05,1.936885e+02
2.980000e-05,1.900834e+02
2.990000e-05,1.864784e+02
3.000000e-05,1.828733e+02
3.010000e-05,1.798373e+02
3.020000e-05,1.768013e+02
3.030000e-05,1.737652e+02
3.040000e-05,1.707292e+02
3.050000e-05,1.676932e+02
3.060000e-05,1.646571e+02
3.070000e-05,1.616211e+02
3.080000e-05,1.585851e+02
3.090000e-05,1.555491e+02
3.100000e-05,1.525130e+02
3.110000e-05,1.499736e+02
3.120000e-05,1.474342e+02
3.130000e-05,1.448948e+02
3.140000e-05,1.423554e+02
3.150000e-05,1.398159e+02
3.160000e-05,1.372765e+02
3.170000e-05,1.347372e+02
3.180000e-05,1.321977e+02
3.190000e-05,1.296583e+02
3.200000e-05,1.271189e+02
3.210000e-05,1.250185e+02
3.220000e-05,1.229181e+02
3.230000e-05,1.208177e+02
3.240000e-05,1.187173e+02
3.250000e-05,1.166168e+02
3.260000e-05,1.145164e+02
3.270000e-05,1.124161e+02
3.280000e-05,1.103157e+02
3.290000e-05,1.082152e+02
3.300000e-05,1.061148e+02
3.310000e-05,1.043671e+02
3.320000e-05,1.026192e+02
3.330000e-05,1.008714e+02
3.340000e-05,9.912362e+01
3.350000e-05,9.737581e+01
3.360000e-05,9.562805e+01
3.370000e-05,9.388024e+01
3.380000e-05,9.213242e+01
3.390000e-05,9.038461e+01
3.400000e-05,8.863680e+01
3.410000e-05,8.716469e+01
3.420000e-05,8.569253e+01
3.430000e-05,8.422037e+01
3.440000e-05,8.274821e+01
3.450000e-05,8.127605e+01
3.460000e-05,7.980394e+01
3.470000e-05,7.833178e+01
3.480000e-05,7.685962e+01
3.490000e-05,7.538746e+01
3.500000e-05,7.391536e+01
3.510000e-05,7.268891e+01
3.520000e-05,7.146246e+01
3.530000e-05,7.023602e+01
3.540000e-05,6.900958e+01
3.550000e-05,6.778318e+01
3.560000e-05,6.655673e+01
3.570000e-05,6.533029e+01
3.580000e-05,6.410385e+01
3.590000e-05,6.287740e+01
3.600000e-05,6.165100e+01
3.610000e-05,6.063683e+01
3.620000e-05,5.962267e+01
3.630000e-05,5.860851e+01
3.640000e-05,5.759435e+01
3.650000e-05,5.658022e+01
3.660000e-05,5.556606e+01
3.670000e-05,5.455190e+01
3.680000e-05,5.353773e+01
3.690000e-05,5.252357e+01
3.700000e-05,5.150945e+01
3.710000e-05,5.066070e+01
3.720000e-05,4.981197e+01
3.730000e-05,4.896323e+01
3.740000e-05,4.811453e+01
3.750000e-05,4.726579e+01
3.760000e-05,4.641705e+01
3.770000e-05,4.556832e+01
3.780000e-05,4.471958e+01
3.790000e-05,4.387087e+01
3.800000e-05,4.302214e+01
3.810000e-05,4.230716e+01
3.820000e-05,4.159219e+01
3.830000e-05,4.087722e+01
3.840000e-05,4.016227e+01
3.850000e-05,3.944730e+01
3.860000e-05,3.873233e+01
3.870000e-05,3.801736e+01
3.880000e-05,3.730238e+01
3.890000e-05,3.658744e+01
3.900000e-05,3.587246e+01
3.910000e-05,3.527954e+01
3.920000e-05,3.468661e+01
3.930000e-05,3.409370e+01
3.940000e-05,3.350077e+01
3.950000e-05,3.290784e+01
3.960000e-05,3.231491e+01
3.970000e-05,3.172199e+01
3.980000e-05,3.112908e+01
3.990000e-05,3.053615e+01
4.000000e-05,2.994322e+01
4.010000e-05,2.945307e+01
4.020000e-05,2.896292e+01
4.030000e-05,2.847279e+01
4.040000e-05,2.798264e+01
4.050000e-05,2.749249e+01
4.060000e-05,2.700234e+01
4.070000e-05,2.651219e+01
4.080000e-05,2.602206e+01
4.090000e-05,2.553191e+01
4.100000e-05,2.504176e+01
4.110000e-05,2.462891e+01
4.120000e-05,2.421608e+01
4.130000e-05,2.380323e+01
4.140000e-05,2.339038e+01
4.150000e-05,2.297753e+01
4.160000e-05,2.256468e+01
4.170000e-05,2.215184e+01
4.180000e-05,2.173899e+01
4.190000e-05,2.132614e+01
4.200000e-05,2.091330e+01
4.210000e-05,2.056682e+01
4.220000e-05,2.022037e+01
4.230000e-05,1.987389e+01
4.240000e-05,1.952742e+01
4.250000e-05,1.918095e+01
4.260000e-05,1.883448e+01
4.270000e-05,1.848802e+01
4.280000e-05,1.814155e+01
4.290000e-05,1.779508e+01
4.300000e-05,1.744861e+01
4.310000e-05,1.716166e+01
4.320000e-05,1.687470e+01
4.330000e-05,1.658775e+01
4.340000e-05,1.630079e+01
4.350000e-05,1.601383e+01
4.360000e-05,1.572689e+01
4.370000e-05,1.543993e+01
4.380000e-05,1.515297e+01
4.390000e-05,1.486602e+01
4.400000e-05,1.457906e+01
4.410000e-05,1.434059e+01
4.420000e-05,1.410210e+01
4.430000e-05,1.386362e+01
4.440000e-05,1.362513e+01
4.450000e-05,1.338665e+01
4.460000e-05,1.314818e+01
4.470000e-05,1.290969e+01
4.480000e-05,1.267121e+01
4.490000e-05,1.243272e+01
4.500000e-05,1.219424e+01
4.510000e-05,1.199305e+01
4.520000e-05,1.179186e+01
4.530000e-05,1.159067e+01
4.540000e-05,1.138948e+01
4.550000e-05,1.118829e+01
4.560000e-05,1.098710e+01
4.570000e-05,1.078591e+01
4.580000e-05,1.058471e+01
4.590000e-05,1.038352e+01
4.600000e-05,1.018233e+01
4.610000e-05,1.001441e+01
4.620000e-05,9.846482e+00
4.630000e-05,9.678557e+00
4.640000e-05,9.510632e+00
4.650000e-05,9.342712e+00
4.660000e-05,9.174787e+00
4.670000e-05,9.006861e+00
4.680000e-05,8.838936e+00
4.690000e-05,8.671010e+00
4.700000e-05,8.503091e+00
4.710000e-05,8.364061e+00
4.720000e-05,8.225032e+00
4.730000e-05,8.086003e+00
4.740000e-05,7.946979e+00
4.750000e-05,7.807950e+00
4.760000e-05,7.668921e+00
4.770000e-05,7.529892e+00
4.780000e-05,7.390863e+00
4.790000e-05,7.251839e+00
4.800000e-05,7.112810e+00
4.810000e-05,6.996373e+00
4.820000e-05,6.879937e+00
4.830000e-05,6.763501e+00
4.840000e-05,6.647069e+00
4.850000e-05,6.530633e+00
4.860000e-05,6.414196e+00
4.870000e-05,6.297760e+00
4.880000e-05,6.181324e+00
4.890000e-05,6.064892e+00
4.900000e-05,5.948456e+00
4.910000e-05,5.850214e+00
4.920000e-05,5.751973e+00
4.930000e-05,5.653734e+00
4.940000e-05,5.555493e+00
4.950000e-05,5.457251e+00
4.960000e-05,5.359009e+00
4.970000e-05,5.260767e+00
4.980000e-05,5.162529e+00
4.990000e-05,5.064287e+00
5.000000e-05,4.966045e+00
5.010000e-05,4.884559e+00
5.020000e-05,4.803073e+00
5.030000e-05,4.721589e+00
5.040000e-05,4.640103e+00
5.050000e-05,4.558616e+00
5.060000e-05,4.477130e+00
5.070000e-05,4.395644e+00
5.080000e-05,4.314160e+00
5.090000e-05,4.232674e+00
5.100000e-05,4.151187e+00
5.110000e-05,4.083753e+00
5.120000e-05,4.016321e+00
5.130000e-05,3.948886e+00
5.140000e-05,3.881451e+00
5.150000e-05,3.814017e+00
5.160000e-05,3.746582e+00
5.170000e-05,3.679150e+00
5.180000e-05,3.611716e+00
5.190000e-05,3.544281e+00
5.200000e-05,3.476846e+00
5.210000e-05,3.419875e+00
5.220000e-05,3.362906e+00
5.230000e-05,3.305935e+00
5.240000e-05,3.248964e+00
5.250000e-05,3.191993e+00
5.260000e-05,3.135022e+00
5.270000e-05,3.078053e+00
5.280000e-05,3.021082e+00
5.290000e-05,2.964111e+00
5.300000e-05,2.907140e+00
5.310000e-05,2.859387e+00
5.320000e-05,2.811632e+00
5.330000e-05,2.763877e+00
5.340000e-05,2.716123e+00
5.350000e-05,2.668368e+00
5.360000e-05,2.620615e+00
5.370000e-05,2.572860e+00
5.380000e-05,2.525106e+00
5.390000e-05,2.477351e+00
5.400000e-05,2.429596e+00
5.410000e-05,2.390007e+00
5.420000e-05,2.350417e+00
5.430000e-05,2.310827e+00
5.440000e-05,2.271236e+00
5.450000e-05,2.231646e+00
5.460000e-05,2.192057e+00
5.470000e-05,2.152467e+00
5.480000e-05,2.112877e+00
5.490000e-05,2.073286e+00
5.500000e-05,2.033696e+00
5.510000e-05,2.000631e+00
5.520000e-05,1.967565e+00
5.530000e-05,1.934499e+00
5.540000e-05,1.901433e+00
5.550000e-05,1.868369e+00
5.560000e-05,1.835303e+00
5.570000e-05,1.802237e+00
5.580000e-05,1.769171e+00
5.590000e-05,1.736105e+00
5.600000e-05,1.703040e+00
5.610000e-05,1.675099e+00
5.620000e-05,1.647158e+00
5.630000e-05,1.619217e+00
5.640000e-05,1.591276e+00
5.650000e-05,1.563335e+00
5.660000e-05,1.535394e+00
5.670000e-05,1.507453e+00
5.680000e-05,1.479512e+00
5.690000e-05,1.451571e+00
5.700000e-05,1.423631e+00
5.710000e-05,1.400387e+00
5.720000e-05,1.377144e+00
5.730000e-05,1.353900e+00
5.740000e-05,1.330658e+00
5.750000e-05,1.307414e+00
5.760000e-05,1.284171e+00
5.770000e-05,1.260927e+00
5.780000e-05,1.237684e+00
5.790000e-05,1.214441e+00
5.800000e-05,1.191198e+00
5.810000e-05,1.171938e+00
5.820000e-05,1.152679e+00
5.830000e-05,1.133419e+00
5.840000e-05,1.114161e+00
5.850000e-05,1.094901e+00
5.860000e-05,1.075642e+00
5.870000e-05,1.056382e+00
5.880000e-05,1.037123e+00
5.890000e-05,1.017864e+00
5.900000e-05,9.986046e-01
5.910000e-05,9.823478e-01
5.920000e-05,9.660911e-01
5.930000e-05,9.498350e-01
5.940000e-05,9.335783e-01
5.950000e-05,9.173216e-01
5.960000e-05,9.010649e-01
5.970000e-05,8.848082e-01
5.980000e-05,8.685521e-01
5.990000e-05,8.522954e-01
6.000000e-05,8.360387e-01
6.010000e-05,8.223892e-01
6.020000e-05,8.087398e-01
6.030000e-05,7.950908e-01
6.040000e-05,7.814414e-01
6.050000e-05,7.677919e-01
6.060000e-05,7.541425e-01
6.070000e-05,7.404930e-01
6.080000e-05,7.268440e-01
6.090000e-05,7.131946e-01
6.100000e-05,6.995451e-01
6.110000e-05,6.882162e-01
6.120000e-05,6.768872e-01
6.130000e-05,6.655583e-01
6.140000e-05,6.542293e-01
6.150000e-05,6.429012e-01
6.160000e-05,6.315723e-01
6.170000e-05,6.202433e-01
6.180000e-05,6.089144e-01
6.190000e-05,5.975854e-01
6.200000e-05,5.862565e-01
6.210000e-05,5.767860e-01
6.220000e-05,5.673156e-01
6.230000e-05,5.578451e-01
6.239999e-05,5.483754e-01
6.250000e-05,5.389049e-01
6.260000e-05,5.294345e-01
6.270000e-05,5.199640e-01
6.280000e-05,5.104936e-01
6.290000e-05,5.010231e-01
6.300000e-05,4.915527e-01
6.310000e-05,4.835376e-01
6.320000e-05,4.755226e-01
6.330000e-05,4.675075e-01
6.340000e-05,4.594931e-01
6.350000e-05,4.514780e-01
6.360000e-05,4.434630e-01
6.370000e-05,4.354479e-01
6.380000e-05,4.274329e-01
6.390000e-05,4.194178e-01
6.400000e-05,4.114028e-01
6.410000e-05,4.047362e-01
6.420000e-05,3.980696e-01
6.429999e-05,3.914035e-01
6.440000e-05,3.847370e-01
6.450000e-05,3.780704e-01
6.460000e-05,3.714038e-01
6.470000e-05,3.647372e-01
6.480000e-05,3.580707e-01
6.490000e-05,3.514041e-01
6.500000e-05,3.447375e-01
6.510000e-05,3.392079e-01
6.520000e-05,3.336782e-01
6.530000e-05,3.281489e-01
6.540000e-05,3.226193e-01
6.550000e-05,3.170896e-01
6.560000e-05,3.115600e-01
6.570000e-05,3.060303e-01
6.580000e-05,3.005007e-01
6.590000e-05,2.949710e-01
6.600000e-05,2.894414e-01
6.610000e-05,2.847582e-01
6.619999e-05,2.800754e-01
6.630000e-05,2.753923e-01
6.640000e-05,2.707091e-01
6.650000e-05,2.660260e-01
6.660000e-05,2.613428e-01
6.670000e-05,2.566596e-01
6.680000e-05,2.519765e-01
6.690000e-05,2.472933e-01
6.700000e-05,2.426102e-01
6.710000e-05,2.386847e-01
6.720000e-05,2.347596e-01
6.730000e-05,2.308341e-01
6.740000e-05,2.269087e-01
6.750000e-05,2.229832e-01
6.760000e-05,2.190578e-01
6.770000e-05,2.151323e-01
6.780000e-05,2.112069e-01
6.790000e-05,2.072814e-01
6.800000e-05,2.033560e-01
6.809999e-05,2.000951e-01
6.820000e-05,1.968339e-01
6.830000e-05,1.935728e-01
6.840000e-05,1.903116e-01
6.850000e-05,1.870504e-01
6.860000e-05,1.837893e-01
6.870000e-05,1.805281e-01
6.880000e-05,1.772670e-01
6.890000e-05,1.740058e-01
6.900000e-05,1.707447e-01
6.910000e-05,1.680035e-01
6.920000e-05,1.652621e-01
6.930000e-05,1.625208e-01
6.940000e-05,1.597794e-01
6.950000e-05,1.570380e-01
6.960000e-05,1.542967e-01
6.970000e-05,1.515553e-01
6.980000e-05,1.488139e-01
6.990000e-05,1.460725e-01
6.999999e-05,1.433314e-01
7.010000e-05,1.410179e-01
7.020000e-05,1.387045e-01
7.030000e-05,1.363910e-01
7.040000e-05,1.340776e-01
7.050000e-05,1.317642e-01
7.060000e-05,1.294507e-01
7.070000e-05,1.271373e-01
7.080000e-05,1.248239e-01
7.090000e-05,1.225104e-01
7.099999e-05,1.201972e-01
7.110000e-05,1.182723e-01
7.120000e-05,1.163475e-01
7.130000e-05,1.144226e-01
7.140000e-05,1.124978e-01
7.150000e-05,1.105730e-01
7.160000e-05,1.086481e-01
7.170000e-05,1.067233e-01
7.180000e-05,1.047985e-01
7.190000e-05,1.028736e-01
7.200000e-05,1.009489e-01
7.210000e-05,9.934071e-02
7.220000e-05,9.773252e-02
7.230000e-05,9.612433e-02
7.240000e-05,9.451614e-02
7.250000e-05,9.290794e-02
7.260000e-05,9.129975e-02
7.270000e-05,8.969156e-02
7.280000e-05,8.808337e-02
7.289999e-05,8.647530e-02
7.300000e-05,8.486711e-02
7.310000e-05,8.350213e-02
7.320000e-05,8.213717e-02
7.330000e-05,8.077221e-02
7.340000e-05,7.940725e-02
7.350000e-05,7.804229e-02
7.360000e-05,7.667732e-02
7.370000e-05,7.531236e-02
7.380000e-05,7.394740e-02
7.390000e-05,7.258254e-02
7.400000e-05,7.121758e-02
7.410000e-05,7.008025e-02
7.420000e-05,6.894294e-02
7.430000e-05,6.780563e-02
7.440000e-05,6.666831e-02
7.450000e-05,6.553100e-02
7.460000e-05,6.439369e-02
7.470000e-05,6.325638e-02
7.479999e-05,6.211915e-02
7.490000e-05,6.098183e-02
7.500000e-05,5.984452e-02
7.510000e-05,5.889867e-02
7.520000e-05,5.795282e-02
7.530000e-05,5.700698e-02
7.540000e-05,5.606114e-02
7.550000e-05,5.511530e-02
7.560000e-05,5.416945e-02
7.570000e-05,5.322361e-02
7.580000e-05,5.227784e-02
7.590000e-05,5.133200e-02
7.600000e-05,5.038615e-02
7.610000e-05,4.958191e-02
7.620000e-05,4.877766e-02
7.630000e-05,4.797341e-02
7.640000e-05,4.716917e-02
7.650000e-05,4.636492e-02
7.660000e-05,4.556068e-02
7.669999e-05,4.475649e-02
7.680000e-05,4.395224e-02
7.690000e-05,4.314800e-02
7.700000e-05,4.234375e-02
7.710000e-05,4.167085e-02
7.720000e-05,4.099795e-02
7.730000e-05,4.032505e-02
7.740000e-05,3.965215e-02
7.750000e-05,3.897925e-02
7.760000e-05,3.830635e-02
7.770000e-05,3.763350e-02
7.780000e-05,3.696060e-02
7.790000e-05,3.628770e-02
7.800000e-05,3.561481e-02
7.810000e-05,3.505462e-02
7.820000e-05,3.449443e-02
7.830000e-05,3.393425e-02
7.840000e-05,3.337406e-02
7.850000e-05,3.281387e-02
7.859999e-05,3.225373e-02
7.870000e-05,3.169354e-02
7.880000e-05,3.113335e-02
7.890000e-05,3.057317e-02
7.900000e-05,3.001298e-02
7.910000e-05,2.953779e-02
7.920000e-05,2.906259e-02
7.930000e-05,2.858740e-02
7.940000e-05,2.811220e-02
7.950000e-05,2.763701e-02
7.959999e-05,2.716185e-02
7.970000e-05,2.668666e-02
7.980000e-05,2.621146e-02
7.990000e-05,2.573627e-02
8.000000e-05,2.526107e-02
8.010000e-05,2.486230e-02
8.020000e-05,2.446353e-02
8.030000e-05,2.406476e-02
8.040000e-05,2.366599e-02
8.049999e-05,2.326724e-02
8.060000e-05,2.286847e-02
8.070000e-05,2.246970e-02
8.080000e-05,2.207093e-02
8.090000e-05,2.167216e-02
8.100000e-05,2.127339e-02
8.110000e-05,2.094097e-02
8.120000e-05,2.060856e-02
8.130000e-05,2.027615e-02
8.140000e-05,1.994374e-02
8.149999e-05,1.961135e-02
8.160000e-05,1.927894e-02
8.170000e-05,1.894653e-02
8.180000e-05,1.861411e-02
8.190000e-05,1.828170e-02
8.200000e-05,1.794929e-02
8.210000e-05,1.766752e-02
8.220000e-05,1.738575e-02
8.230000e-05,1.710398e-02
8.239999e-05,1.682223e-02
8.250000e-05,1.654046e-02
8.260000e-05,1.625868e-02
8.270000e-05,1.597691e-02
8.280000e-05,1.569514e-02
8.290000e-05,1.541337e-02
8.300000e-05,1.513160e-02
8.310000e-05,1.489484e-02
8.320000e-05,1.465807e-02
8.330000e-05,1.442131e-02
8.339999e-05,1.418456e-02
8.350000e-05,1.394780e-02
8.360000e-05,1.371103e-02
8.370000e-05,1.347427e-02
8.380000e-05,1.323750e-02
8.390000e-05,1.300074e-02
8.400000e-05,1.276398e-02
8.410000e-05,1.256637e-02
8.420000e-05,1.236877e-02
8.429999e-05,1.217118e-02
8.440000e-05,1.197358e-02
8.450000e-05,1.177597e-02
8.460000e-05,1.157837e-02
8.470000e-05,1.138077e-02
8.480000e-05,1.118316e-02
8.490000e-05,1.098556e-02
8.500000e-05,1.078795e-02
8.510000e-05,1.062019e-02
8.520000e-05,1.045243e-02
8.529999e-05,1.028468e-02
8.540000e-05,1.011691e-02
8.550000e-05,9.949152e-03
8.560000e-05,9.781388e-03
8.570000e-05,9.613625e-03
8.580000e-05,9.445862e-03
8.590000e-05,9.278099e-03
8.600000e-05,9.110336e-03
8.610000e-05,8.969471e-03
8.619999e-05,8.828616e-03
8.630000e-05,8.687750e-03
8.640000e-05,8.546885e-03
8.650000e-05,8.406019e-03
8.660000e-05,8.265154e-03
8.670000e-05,8.124288e-03
8.680000e-05,7.983423e-03
8.690000e-05,7.842557e-03
8.700000e-05,7.701692e-03
8.710000e-05,7.584002e-03
8.719999e-05,7.466321e-03
8.730000e-05,7.348632e-03
8.740000e-05,7.230942e-03
8.750000e-05,7.113253e-03
8.760000e-05,6.995563e-03
8.770000e-05,6.877873e-03
8.780000e-05,6.760184e-03
8.790000e-05,6.642494e-03
8.800000e-05,6.524805e-03
8.809999e-05,6.424614e-03
8.819999e-05,6.324416e-03
8.830000e-05,6.224218e-03
8.840000e-05,6.124020e-03
8.850000e-05,6.023822e-03
8.860000e-05,5.923624e-03
8.870000e-05,5.823426e-03
8.880000e-05,5.723228e-03
8.890000e-05,5.623031e-03
8.900000e-05,5.522833e-03
8.909999e-05,5.438866e-03
8.920000e-05,5.354893e-03
8.930000e-05,5.270920e-03
8.940000e-05,5.186947e-03
8.950000e-05,5.102974e-03
8.960000e-05,5.019001e-03
8.970000e-05,4.935029e-03
8.980000e-05,4.851056e-03
8.990000e-05,4.767083e-03
9.000000e-05,4.683110e-03
9.009999e-05,4.612774e-03
9.020000e-05,4.542434e-03
9.030000e-05,4.472093e-03
9.040000e-05,4.401752e-03
9.050000e-05,4.331412e-03
9.060000e-05,4.261071e-03
9.070000e-05,4.190730e-03
9.080000e-05,4.120389e-03
9.090000e-05,4.050049e-03
9.099999e-05,3.979713e-03
9.110000e-05,3.919940e-03
9.120000e-05,3.860167e-03
9.130000e-05,3.800395e-03
9.140000e-05,3.740622e-03
9.150000e-05,3.680850e-03
9.160000e-05,3.621078e-03
9.170000e-05,3.561305e-03
9.180000e-05,3.501533e-03
9.190000e-05,3.441760e-03
9.199999e-05,3.381992e-03
9.210000e-05,3.331901e-03
9.220000e-05,3.281811e-03
9.230000e-05,3.231720e-03
9.240000e-05,3.181630e-03
9.250000e-05,3.131539e-03
9.260000e-05,3.081449e-03
9.270000e-05,3.031359e-03
9.280000e-05,2.981268e-03
9.289999e-05,2.931182e-03
9.300000e-05,2.881091e-03
9.310000e-05,2.838755e-03
9.320000e-05,2.796419e-03
9.330000e-05,2.754083e-03
9.340000e-05,2.711747e-03
9.350000e-05,2.669411e-03
9.360000e-05,2.627075e-03
9.370000e-05,2.584739e-03
9.380000e-05,2.542403e-03
9.389999e-05,2.500071e-03
9.400000e-05,2.457735e-03
9.410000e-05,2.422168e-03
9.420000e-05,2.386602e-03
9.430000e-05,2.351036e-03
9.440000e-05,2.315470e-03
9.450000e-05,2.279903e-03
9.460000e-05,2.244337e-03
9.470000e-05,2.208771e-03
9.479999e-05,2.173207e-03
9.490000e-05,2.137641e-03
9.500000e-05,2.102075e-03
9.510000e-05,2.072401e-03
9.520000e-05,2.042728e-03
9.530000e-05,2.013055e-03
9.540000e-05,1.983381e-03
9.550000e-05,1.953708e-03
9.560000e-05,1.924035e-03
9.570000e-05,1.894362e-03
9.579999e-05,1.864690e-03
9.590000e-05,1.835017e-03
9.600000e-05,1.805344e-03
9.610000e-05,1.780424e-03
9.620000e-05,1.755505e-03
9.630000e-05,1.730586e-03
9.640000e-05,1.705667e-03
9.650000e-05,1.680748e-03
9.660000e-05,1.655828e-03
9.669999e-05,1.630911e-03
9.679999e-05,1.605992e-03
9.690000e-05,1.581073e-03
9.700000e-05,1.556154e-03
9.710000e-05,1.535700e-03
9.720000e-05,1.515246e-03
9.730000e-05,1.494792e-03
9.740000e-05,1.474338e-03
9.750000e-05,1.453884e-03
9.760000e-05,1.433430e-03
9.769999e-05,1.412978e-03
9.780000e-05,1.392524e-03
9.790000e-05,1.372070e-03
9.800000e-05,1.351616e-03
9.810000e-05,1.335432e-03
9.820000e-05,1.319248e-03
9.830000e-05,1.303064e-03
9.840000e-05,1.286880e-03
9.850000e-05,1.270696e-03
9.859999e-05,1.254513e-03
9.869999e-05,1.238329e-03
9.880000e-05,1.222145e-03
9.890000e-05,1.205961e-03
9.900000e-05,1.189776e-03
9.910000e-05,1.182776e-03
9.920000e-05,1.175775e-03
9.930000e-05,1.168774e-03
9.940000e-05,1.161773e-03
9.950000e-05,1.154773e-03
9.959999e-05,1.147772e-03
9.970000e-05,1.140772e-03
9.980000e-05,1.133771e-03
9.990000e-05,1.126770e-03
1.000000e-04,1.119769e-03


==> data/ch_10.csv <==
arc_length,ch
0.000000e+00,0.000000e+00
9.999999e-08,0.000000e+00
2.000000e-07,0.000000e+00
3.000000e-07,0.000000e+00
4.000000e-07,0.000000e+00
5.000000e-07,0.000000e+00
6.000000e-07,0.000000e+00
7.000000e-07,0.000000e+00
8.000000e-07,0.000000e+00
9.000000e-07,0.000000e+00
1.000000e-06,0.000000e+00
1.100000e-06,0.000000e+00
1.200000e-06,0.000000e+00
1.300000e-06,0.000000e+00
1.400000e-06,0.000000e+00
1.500000e-06,0.000000e+00
1.600000e-06,0.000000e+00
1.700000e-06,0.000000e+00
1.800000e-06,0.000000e+00
1.900000e-06,0.000000e+00
2.000000e-06,0.000000e+00
2.100000e-06,0.000000e+00
2.200000e-06,0.000000e+00
2.300000e-06,0.000000e+00
2.400000e-06,0.000000e+00
2.500000e-06,0.000000e+00
2.600000e-06,0.000000e+00
2.700000e-06,0.000000e+00
2.800000e-06,0.000000e+00
2.900000e-06,0.000000e+00
3.000000e-06,0.000000e+00
3.100000e-06,0.000000e+00
3.200000e-06,0.000000e+00
3.300000e-06,0.000000e+00
3.400000e-06,0.000000e+00
3.500000e-06,0.000000e+00
3.600000e-06,0.000000e+00
3.700000e-06,0.000000e+00
3.800000e-06,0.000000e+00
3.900000e-06,0.000000e+00
4.000000e-06,0.000000e+00
4.100000e-06,0.000000e+00
4.200000e-06,0.000000e+00
4.300000e-06,0.000000e+00
4.400000e-06,0.000000e+00
4.500000e-06,0.000000e+00
4.600000e-06,0.000000e+00
4.700000e-06,0.000000e+00
4.800000e-06,0.000000e+00
4.900000e-06,0.000000e+00
5.000000e-06,0.000000e+00
5.100000e-06,0.000000e+00
5.200000e-06,0.000000e+00
5.300000e-06,0.000000e+00
5.400000e-06,0.000000e+00
5.500000e-06,0.000000e+00
5.600000e-06,0.000000e+00
5.700000e-06,0.000000e+00
5.800000e-06,0.000000e+00
5.900000e-06,0.000000e+00
6.000000e-06,0.000000e+00
6.100000e-06,0.000000e+00
6.200000e-06,0.000000e+00
6.300000e-06,0.000000e+00
6.400000e-06,0.000000e+00
6.500000e-06,0.000000e+00
6.600000e-06,0.000000e+00
6.700000e-06,0.000000e+00
6.800000e-06,0.000000e+00
6.900000e-06,0.000000e+00
7.000000e-06,0.000000e+00
7.100000e-06,0.000000e+00
7.200000e-06,0.000000e+00
7.300000e-06,0.000000e+00
7.400000e-06,0.000000e+00
7.500000e-06,0.000000e+00
7.600000e-06,0.000000e+00
7.700000e-06,0.000000e+00
7.799999e-06,0.000000e+00
7.900000e-06,0.000000e+00
8.000000e-06,0.000000e+00
8.100000e-06,0.000000e+00
8.200000e-06,0.000000e+00
8.300000e-06,0.000000e+00
8.399999e-06,0.000000e+00
8.500000e-06,0.000000e+00
8.600000e-06,0.000000e+00
8.700000e-06,0.000000e+00
8.800000e-06,0.000000e+00
8.900000e-06,0.000000e+00
8.999999e-06,0.000000e+00
9.100000e-06,0.000000e+00
9.200000e-06,0.000000e+00
9.300000e-06,0.000000e+00
9.400000e-06,0.000000e+00
9.500000e-06,0.000000e+00
9.599999e-06,0.000000e+00
9.700000e-06,0.000000e+00
9.800000e-06,0.000000e+00
9.900000e-06,0.000000e+00
1.000000e-05,0.000000e+00
1.010000e-05,0.000000e+00
1.020000e-05,0.000000e+00
1.030000e-05,0.000000e+00
1.040000e-05,0.000000e+00
1.050000e-05,0.000000e+00
1.060000e-05,0.000000e+00
1.070000e-05,0.000000e+00
1.080000e-05,0.000000e+00
1.090000e-05,0.000000e+00
1.100000e-05,0.000000e+00
1.110000e-05,0.000000e+00
1.120000e-05,0.000000e+00
1.130000e-05,0.000000e+00
1.140000e-05,0.000000e+00
1.150000e-05,0.000000e+00
1.160000e-05,0.000000e+00
1.170000e-05,0.000000e+00
1.180000e-05,0.000000e+00
1.190000e-05,0.000000e+00
1.200000e-05,0.000000e+00
1.210000e-05,0.000000e+00
1.220000e-05,0.000000e+00
1.230000e-05,0.000000e+00
1.240000e-05,0.000000e+00
1.250000e-05,0.000000e+00
1.260000e-05,0.000000e+00
1.270000e-05,0.000000e+00
1.280000e-05,0.000000e+00
1.290000e-05,0.000000e+00
1.300000e-05,0.000000e+00
1.310000e-05,0.000000e+00
1.320000e-05,0.000000e+00
1.330000e-05,0.000000e+00
1.340000e-05,0.000000e+00
1.350000e-05,0.000000e+00
1.360000e-05,0.000000e+00
1.370000e-05,0.000000e+00
1.380000e-05,0.000000e+00
1.390000e-05,0.000000e+00
1.400000e-05,0.000000e+00
1.410000e-05,0.000000e+00
1.420000e-05,0.000000e+00
1.430000e-05,0.000000e+00
1.440000e-05,0.000000e+00
1.450000e-05,0.000000e+00
1.460000e-05,0.000000e+00
1.470000e-05,0.000000e+00
1.480000e-05,0.000000e+00
1.490000e-05,0.000000e+00
1.500000e-05,0.000000e+00
1.510000e-05,0.000000e+00
1.520000e-05,0.000000e+00
1.530000e-05,0.000000e+00
1.540000e-05,0.000000e+00
1.550000e-05,0.000000e+00
1.560000e-05,0.000000e+00
1.570000e-05,0.000000e+00
1.580000e-05,0.000000e+00
1.590000e-05,0.000000e+00
1.600000e-05,0.000000e+00
1.610000e-05,0.000000e+00
1.620000e-05,0.000000e+00
1.630000e-05,0.000000e+00
1.640000e-05,0.000000e+00
1.650000e-05,0.000000e+00
1.660000e-05,0.000000e+00
1.670000e-05,0.000000e+00
1.680000e-05,0.000000e+00
1.690000e-05,0.000000e+00
1.700000e-05,0.000000e+00
1.710000e-05,0.000000e+00
1.720000e-05,0.000000e+00
1.730000e-05,0.000000e+00
1.740000e-05,0.000000e+00
1.750000e-05,0.000000e+00
1.760000e-05,0.000000e+00
1.770000e-05,0.000000e+00
1.780000e-05,0.000000e+00
1.790000e-05,0.000000e+00
1.800000e-05,0.000000e+00
1.810000e-05,0.000000e+00
1.820000e-05,0.000000e+00
1.830000e-05,0.000000e+00
1.840000e-05,0.000000e+00
1.850000e-05,0.000000e+00
1.860000e-05,0.000000e+00
1.870000e-05,0.000000e+00
1.880000e-05,0.000000e+00
1.890000e-05,0.000000e+00
1.900000e-05,0.000000e+00
1.910000e-05,0.000000e+00
1.920000e-05,0.000000e+00
1.930000e-05,0.000000e+00
1.940000e-05,0.000000e+00
1.950000e-05,0.000000e+00
1.960000e-05,0.000000e+00
1.970000e-05,0.000000e+00
1.980000e-05,0.000000e+00
1.990000e-05,0.000000e+00
2.000000e-05,0.000000e+00
2.010000e-05,0.000000e+00
2.020000e-05,0.000000e+00
2.030000e-05,0.000000e+00
2.040000e-05,0.000000e+00
2.050000e-05,0.000000e+00
2.060000e-05,0.000000e+00
2.070000e-05,0.000000e+00
2.080000e-05,0.000000e+00
2.090000e-05,0.000000e+00
2.100000e-05,0.000000e+00
2.110000e-05,0.000000e+00
2.120000e-05,0.000000e+00
2.130000e-05,0.000000e+00
2.140000e-05,0.000000e+00
2.150000e-05,0.000000e+00
2.160000e-05,0.000000e+00
2.170000e-05,0.000000e+00
2.180000e-05,0.000000e+00
2.190000e-05,0.000000e+00
2.200000e-05,0.000000e+00
2.210000e-05,0.000000e+00
2.220000e-05,0.000000e+00
2.230000e-05,0.000000e+00
2.240000e-05,0.000000e+00
2.250000e-05,0.000000e+00
2.260000e-05,0.000000e+00
2.270000e-05,0.000000e+00
2.280000e-05,0.000000e+00
2.290000e-05,0.000000e+00
2.300000e-05,0.000000e+00
2.310000e-05,0.000000e+00
2.320000e-05,0.000000e+00
2.330000e-05,0.000000e+00
2.340000e-05,0.000000e+00
2.350000e-05,0.000000e+00
2.360000e-05,0.000000e+00
2.370000e-05,0.000000e+00
2.380000e-05,0.000000e+00
2.390000e-05,0.000000e+00
2.400000e-05,0.000000e+00
2.410000e-05,0.000000e+00
2.420000e-05,0.000000e+00
2.430000e-05,0.000000e+00
2.440000e-05,0.000000e+00
2.450000e-05,0.000000e+00
2.460000e-05,0.000000e+00
2.470000e-05,0.000000e+00
2.480000e-05,0.000000e+00
2.490000e-05,0.000000e+00
2.500000e-05,0.000000e+00
2.510000e-05,0.000000e+00
2.520000e-05,0.000000e+00
2.530000e-05,0.000000e+00
2.540000e-05,0.000000e+00
2.550000e-05,0.000000e+00
2.560000e-05,0.000000e+00
2.570000e-05,0.000000e+00
2.580000e-05,0.000000e+00
2.590000e-05,0.000000e+00
2.600000e-05,0.000000e+00
2.610000e-05,0.000000e+00
2.620000e-05,0.000000e+00
2.630000e-05,0.000000e+00
2.640000e-05,0.000000e+00
2.650000e-05,0.000000e+00
2.660000e-05,0.000000e+00
2.670000e-05,0.000000e+00
2.680000e-05,0.000000e+00
2.690000e-05,0.000000e+00
2.700000e-05,0.000000e+00
2.710000e-05,0.000000e+00
2.720000e-05,0.000000e+00
2.730000e-05,0.000000e+00
2.740000e-05,0.000000e+00
2.750000e-05,0.000000e+00
2.760000e-05,0.000000e+00
2.770000e-05,0.000000e+00
2.780000e-05,0.000000e+00
2.790000e-05,0.000000e+00
2.800000e-05,0.000000e+00
2.810000e-05,0.000000e+00
2.820000e-05,0.000000e+00
2.830000e-05,0.000000e+00
2.840000e-05,0.000000e+00
2.850000e-05,0.000000e+00
2.860000e-05,0.000000e+00
2.870000e-05,0.000000e+00
2.880000e-05,0.000000e+00
2.890000e-05,0.000000e+00
2.900000e-05,0.000000e+00
2.910000e-05,0.000000e+00
2.920000e-05,0.000000e+00
2.930000e-05,0.000000e+00
2.940000e-05,0.000000e+00
2.950000e-05,0.000000e+00
2.960000e-05,0.000000e+00
2.970000e-05,0.000000e+00
2.980000e-05,0.000000e+00
2.990000e-05,0.000000e+00
3.000000e-05,0.000000e+00
3.010000e-05,0.000000e+00
3.020000e-05,0.000000e+00
3.030000e-05,0.000000e+00
3.040000e-05,0.000000e+00
3.050000e-05,0.000000e+00
3.060000e-05,0.000000e+00
3.070000e-05,0.000000e+00
3.080000e-05,0.000000e+00
3.090000e-05,0.000000e+00
3.100000e-05,0.000000e+00
3.110000e-05,0.000000e+00
3.120000e-05,0.000000e+00
3.130000e-05,0.000000e+00
3.140000e-05,0.000000e+00
3.150000e-05,0.000000e+00
3.160000e-05,0.000000e+00
3.170000e-05,0.000000e+00
3.180000e-05,0.000000e+00
3.190000e-05,0.000000e+00
3.200000e-05,0.000000e+00
3.210000e-05,0.000000e+00
3.220000e-05,0.000000e+00
3.230000e-05,0.000000e+00
3.240000e-05,0.000000e+00
3.250000e-05,0.000000e+00
3.260000e-05,0.000000e+00
3.270000e-05,0.000000e+00
3.280000e-05,0.000000e+00
3.290000e-05,0.000000e+00
3.300000e-05,0.000000e+00
3.310000e-05,0.000000e+00
3.320000e-05,0.000000e+00
3.330000e-05,0.000000e+00
3.340000e-05,0.000000e+00
3.350000e-05,0.000000e+00
3.360000e-05,0.000000e+00
3.370000e-05,0.000000e+00
3.380000e-05,0.000000e+00
3.390000e-05,0.000000e+00
3.400000e-05,0.000000e+00
3.410000e-05,0.000000e+00
3.420000e-05,0.000000e+00
3.430000e-05,0.000000e+00
3.440000e-05,0.000000e+00
3.450000e-05,0.000000e+00
3.460000e-05,0.000000e+00
3.470000e-05,0.000000e+00
3.480000e-05,0.000000e+00
3.490000e-05,0.000000e+00
3.500000e-05,0.000000e+00
3.510000e-05,3.043337e-04
3.520000e-05,6.086784e-04
3.530000e-05,9.130231e-04
3.540000e-05,1.217368e-03
3.550000e-05,1.521702e-03
3.560000e-05,1.826046e-03
3.570000e-05,2.130391e-03
3.580000e-05,2.434736e-03
3.590000e-05,2.739080e-03
3.600000e-05,3.043414e-03
3.610000e-05,3.957006e-03
3.620000e-05,4.870621e-03
3.630000e-05,5.784235e-03
3.640000e-05,6.697849e-03
3.650000e-05,7.611430e-03
3.660000e-05,8.525045e-03
3.670000e-05,9.438659e-03
3.680000e-05,1.035227e-02
3.690000e-05,1.126589e-02
3.700000e-05,1.217947e-02
3.710000e-05,1.361544e-02
3.720000e-05,1.505143e-02
3.730000e-05,1.648743e-02
3.740000e-05,1.792337e-02
3.750000e-05,1.935936e-02
3.760000e-05,2.079535e-02
3.770000e-05,2.223134e-02
3.780000e-05,2.366734e-02
3.790000e-05,2.510328e-02
3.800000e-05,2.653927e-02
3.810000e-05,2.834732e-02
3.820000e-05,3.015538e-02
3.830000e-05,3.196343e-02
3.840000e-05,3.377142e-02
3.850000e-05,3.557948e-02
3.860000e-05,3.738753e-02
3.870000e-05,3.919559e-02
3.880000e-05,4.100364e-02
3.890000e-05,4.281163e-02
3.900000e-05,4.461969e-02
3.910000e-05,4.670260e-02
3.920000e-05,4.878551e-02
3.930000e-05,5.086834e-02
3.940000e-05,5.295125e-02
3.950000e-05,5.503417e-02
3.960000e-05,5.711708e-02
3.970000e-05,5.919999e-02
3.980000e-05,6.128282e-02
3.990000e-05,6.336573e-02
4.000000e-05,6.544864e-02
4.010000e-05,6.768733e-02
4.020000e-05,6.992602e-02
4.030000e-05,7.216463e-02
4.040000e-05,7.440332e-02
4.050000e-05,7.664201e-02
4.060000e-05,7.888070e-02
4.070000e-05,8.111939e-02
4.080000e-05,8.335799e-02
4.090000e-05,8.559668e-02
4.100000e-05,8.783537e-02
4.110000e-05,9.009569e-02
4.120000e-05,9.235593e-02
4.130000e-05,9.461626e-02
4.140000e-05,9.687658e-02
4.150000e-05,9.913690e-02
4.160000e-05,1.013972e-01
4.170000e-05,1.036575e-01
4.180000e-05,1.059178e-01
4.190000e-05,1.081781e-01
4.200000e-05,1.104384e-01
4.210000e-05,1.126338e-01
4.220000e-05,1.148291e-01
4.230000e-05,1.170245e-01
4.240000e-05,1.192199e-01
4.250000e-05,1.214153e-01
4.260000e-05,1.236107e-01
4.270000e-05,1.258060e-01
4.280000e-05,1.280013e-01
4.290000e-05,1.301967e-01
4.300000e-05,1.323921e-01
4.310000e-05,1.344563e-01
4.320000e-05,1.365206e-01
4.330000e-05,1.385849e-01
4.340000e-05,1.406491e-01
4.350000e-05,1.427134e-01
4.360000e-05,1.447776e-01
4.370000e-05,1.468419e-01
4.380000e-05,1.489062e-01
4.390000e-05,1.509704e-01
4.400000e-05,1.530347e-01
4.410000e-05,1.548999e-01
4.420000e-05,1.567652e-01
4.430000e-05,1.586305e-01
4.440000e-05,1.604958e-01
4.450000e-05,1.623610e-01
4.460000e-05,1.642262e-01
4.470000e-05,1.660915e-01
4.480000e-05,1.679568e-01
4.490000e-05,1.698221e-01
4.500000e-05,1.716874e-01
4.510000e-05,1.732963e-01
4.520000e-05,1.749053e-01
4.530000e-05,1.765143e-01
4.540000e-05,1.781233e-01
4.550000e-05,1.797322e-01
4.560000e-05,1.813412e-01
4.570000e-05,1.829502e-01
4.580000e-05,1.845592e-01
4.590000e-05,1.861682e-01
4.600000e-05,1.877772e-01
4.610000e-05,1.891046e-01
4.620000e-05,1.904320e-01
4.630000e-05,1.917595e-01
4.640000e-05,1.930869e-01
4.650000e-05,1.944143e-01
4.660000e-05,1.957417e-01
4.670000e-05,1.970692e-01
4.680000e-05,1.983966e-01
4.690000e-05,1.997240e-01
4.700000e-05,2.010514e-01
4.710000e-05,2.020823e-01
4.720000e-05,2.031132e-01
4.730000e-05,2.041441e-01
4.740000e-05,2.051749e-01
4.750000e-05,2.062058e-01
4.760000e-05,2.072366e-01
4.770000e-05,2.082675e-01
4.780000e-05,2.092984e-01
4.790000e-05,2.103292e-01
4.800000e-05,2.113601e-01
4.810000e-05,2.120841e-01
4.820000e-05,2.128081e-01
4.830000e-05,2.135322e-01
4.840000e-05,2.142561e-01
4.850000e-05,2.149802e-01
4.860000e-05,2.157042e-01
4.870000e-05,2.164282e-01
4.880000e-05,2.171522e-01
4.890000e-05,2.178762e-01
4.900000e-05,2.186002e-01
4.910000e-05,2.190214e-01
4.920000e-05,2.194426e-01
4.930000e-05,2.198638e-01
4.940000e-05,2.202849e-01
4.950000e-05,2.207061e-01
4.960000e-05,2.211273e-01
4.970000e-05,2.215485e-01
4.980000e-05,2.219697e-01
4.990000e-05,2.223909e-01
5.000000e-05,2.228120e-01
5.010000e-05,2.229504e-01
5.020000e-05,2.230888e-01
5.030000e-05,2.232271e-01
5.040000e-05,2.233655e-01
5.050000e-05,2.235038e-01
5.060000e-05,2.236422e-01
5.070000e-05,2.237805e-01
5.080000e-05,2.239189e-01
5.090000e-05,2.240573e-01
5.100000e-05,2.241956e-01
5.110000e-05,2.240733e-01
5.120000e-05,2.239509e-01
5.130000e-05,2.238286e-01
5.140000e-05,2.237062e-01
5.150000e-05,2.235839e-01
5.160000e-05,2.234615e-01
5.170000e-05,2.233392e-01
5.180000e-05,2.232169e-01
5.190000e-05,2.230945e-01
5.200000e-05,2.229722e-01
5.210000e-05,2.226126e-01
5.220000e-05,2.222531e-01
5.230000e-05,2.218936e-01
5.240000e-05,2.215341e-01
5.250000e-05,2.211745e-01
5.260000e-05,2.208150e-01
5.270000e-05,2.204555e-01
5.280000e-05,2.200960e-01
5.290000e-05,2.197365e-01
5.300000e-05,2.193769e-01
5.310000e-05,2.188128e-01
5.320000e-05,2.182486e-01
5.330000e-05,2.176844e-01
5.340000e-05,2.171202e-01
5.350000e-05,2.165561e-01
5.360000e-05,2.159919e-01
5.370000e-05,2.154277e-01
5.380000e-05,2.148635e-01
5.390000e-05,2.142994e-01
5.400000e-05,2.137352e-01
5.410000e-05,2.130003e-01
5.420000e-05,2.122654e-01
5.430000e-05,2.115305e-01
5.440000e-05,2.107957e-01
5.450000e-05,2.100608e-01
5.460000e-05,2.093259e-01
5.470000e-05,2.085910e-01
5.480000e-05,2.078561e-01
5.490000e-05,2.071212e-01
5.500000e-05,2.063863e-01
5.510000e-05,2.055125e-01
5.520000e-05,2.046387e-01
5.530000e-05,2.037648e-01
5.540000e-05,2.028910e-01
5.550000e-05,2.020172e-01
5.560000e-05,2.011433e-01
5.570000e-05,2.002695e-01
5.580000e-05,1.993956e-01
5.590000e-05,1.985218e-01
5.600000e-05,1.976480e-01
5.610000e-05,1.966660e-01
5.620000e-05,1.956841e-01
5.630000e-05,1.947021e-01
5.640000e-05,1.937201e-01
5.650000e-05,1.927382e-01
5.660000e-05,1.917563e-01
5.670000e-05,1.907743e-01
5.680000e-05,1.897923e-01
5.690000e-05,1.888104e-01
5.700000e-05,1.878285e-01
5.710000e-05,1.867696e-01
5.720000e-05,1.857108e-01
5.730000e-05,1.846520e-01
5.740000e-05,1.835932e-01
5.750000e-05,1.825344e-01
5.760000e-05,1.814756e-01
5.770000e-05,1.804167e-01
5.780000e-05,1.793579e-01
5.790000e-05,1.782991e-01
5.800000e-05,1.772403e-01
5.810000e-05,1.761321e-01
5.820000e-05,1.750239e-01
5.830000e-05,1.739156e-01
5.840000e-05,1.728075e-01
5.850000e-05,1.716992e-01
5.860000e-05,1.705910e-01
5.870000e-05,1.694828e-01
5.880000e-05,1.683746e-01
5.890000e-05,1.672664e-01
5.900000e-05,1.661582e-01
5.910000e-05,1.650239e-01
5.920000e-05,1.638896e-01
5.930000e-05,1.627554e-01
5.940000e-05,1.616211e-01
5.950000e-05,1.604868e-01
5.960000e-05,1.593525e-01
5.970000e-05,1.582182e-01
5.980000e-05,1.570840e-01
5.990000e-05,1.559497e-01
6.000000e-05,1.548154e-01
6.010000e-05,1.536766e-01
6.020000e-05,1.525378e-01
6.030000e-05,1.513990e-01
6.040000e-05,1.502601e-01
6.050000e-05,1.491213e-01
6.060000e-05,1.479824e-01
6.070000e-05,1.468436e-01
6.080000e-05,1.457048e-01
6.090000e-05,1.445660e-01
6.100000e-05,1.434271e-01
6.110000e-05,1.423020e-01
6.120000e-05,1.411769e-01
6.130000e-05,1.400518e-01
6.140000e-05,1.389267e-01
6.150000e-05,1.378017e-01
6.160000e-05,1.366766e-01
6.170000e-05,1.355515e-01
6.180000e-05,1.344264e-01
6.190000e-05,1.333013e-01
6.200000e-05,1.321762e-01
6.210000e-05,1.310792e-01
6.220000e-05,1.299823e-01
6.230000e-05,1.288853e-01
6.239999e-05,1.277884e-01
6.250000e-05,1.266914e-01
6.260000e-05,1.255945e-01
6.270000e-05,1.244975e-01
6.280000e-05,1.234005e-01
6.290000e-05,1.223035e-01
6.300000e-05,1.212066e-01
6.310000e-05,1.201491e-01
6.320000e-05,1.190916e-01
6.330000e-05,1.180341e-01
6.340000e-05,1.169767e-01
6.350000e-05,1.159192e-01
6.360000e-05,1.148617e-01
6.370000e-05,1.138042e-01
6.380000e-05,1.127467e-01
6.390000e-05,1.116892e-01
6.400000e-05,1.106317e-01
6.410000e-05,1.096229e-01
6.420000e-05,1.086142e-01
6.429999e-05,1.076055e-01
6.440000e-05,1.065968e-01
6.450000e-05,1.055881e-01
6.460000e-05,1.045793e-01
6.470000e-05,1.035706e-01
6.480000e-05,1.025618e-01
6.490000e-05,1.015531e-01
6.500000e-05,1.005444e-01
6.510000e-05,9.959077e-02
6.520000e-05,9.863717e-02
6.530000e-05,9.768365e-02
6.540000e-05,9.673005e-02
6.550000e-05,9.577646e-02
6.560000e-05,9.482286e-02
6.570000e-05,9.386926e-02
6.580000e-05,9.291567e-02
6.590000e-05,9.196207e-02
6.600000e-05,9.100848e-02
6.610000e-05,9.011391e-02
6.619999e-05,8.921940e-02
6.630000e-05,8.832483e-02
6.640000e-05,8.743026e-02
6.650000e-05,8.653569e-02
6.660000e-05,8.564111e-02
6.670000e-05,8.474654e-02
6.680000e-05,8.385197e-02
6.690000e-05,8.295740e-02
6.700000e-05,8.206283e-02
6.710000e-05,8.122980e-02
6.720000e-05,8.039683e-02
6.730000e-05,7.956381e-02
6.740000e-05,7.873078e-02
6.750000e-05,7.789775e-02
6.760000e-05,7.706473e-02
6.770000e-05,7.623170e-02
6.780000e-05,7.539867e-02
6.790000e-05,7.456564e-02
6.800000e-05,7.373262e-02
6.809999e-05,7.296208e-02
6.820000e-05,7.219149e-02
6.830000e-05,7.142090e-02
6.840000e-05,7.065031e-02
6.850000e-05,6.987972e-02
6.860000e-05,6.910912e-02
6.870000e-05,6.833853e-02
6.880000e-05,6.756794e-02
6.890000e-05,6.679735e-02
6.900000e-05,6.602676e-02
6.910000e-05,6.531808e-02
6.920000e-05,6.460935e-02
6.930000e-05,6.390063e-02
6.940000e-05,6.319190e-02
6.950000e-05,6.248317e-02
6.960000e-05,6.177444e-02
6.970000e-05,6.106571e-02
6.980000e-05,6.035698e-02
6.990000e-05,5.964826e-02
6.999999e-05,5.893958e-02
7.010000e-05,5.829124e-02
7.020000e-05,5.764290e-02
7.030000e-05,5.699456e-02
7.040000e-05,5.634622e-02
7.050000e-05,5.569788e-02
7.060000e-05,5.504954e-02
7.070000e-05,5.440120e-02
7.080000e-05,5.375286e-02
7.090000e-05,5.310453e-02
7.099999e-05,5.245623e-02
7.110000e-05,5.186615e-02
7.120000e-05,5.127608e-02
7.130000e-05,5.068600e-02
7.140000e-05,5.009592e-02
7.150000e-05,4.950585e-02
7.160000e-05,4.891577e-02
7.170000e-05,4.832570e-02
7.180000e-05,4.773562e-02
7.190000e-05,4.714554e-02
7.200000e-05,4.655551e-02
7.210000e-05,4.602088e-02
7.220000e-05,4.548625e-02
7.230000e-05,4.495162e-02
7.240000e-05,4.441699e-02
7.250000e-05,4.388237e-02
7.260000e-05,4.334774e-02
7.270000e-05,4.281311e-02
7.280000e-05,4.227848e-02
7.289999e-05,4.174389e-02
7.300000e-05,4.120926e-02
7.310000e-05,4.072684e-02
7.320000e-05,4.024442e-02
7.330000e-05,3.976201e-02
7.340000e-05,3.927959e-02
7.350000e-05,3.879717e-02
7.360000e-05,3.831475e-02
7.370000e-05,3.783234e-02
7.380000e-05,3.734992e-02
7.390000e-05,3.686754e-02
7.400000e-05,3.638512e-02
7.410000e-05,3.595157e-02
7.420000e-05,3.551802e-02
7.430000e-05,3.508448e-02
7.440000e-05,3.465093e-02
7.450000e-05,3.421739e-02
7.460000e-05,3.378384e-02
7.470000e-05,3.335030e-02
7.479999e-05,3.291679e-02
7.490000e-05,3.248324e-02
7.500000e-05,3.204970e-02
7.510000e-05,3.166148e-02
7.520000e-05,3.127326e-02
7.530000e-05,3.088505e-02
7.540000e-05,3.049684e-02
7.550000e-05,3.010862e-02
7.560000e-05,2.972041e-02
7.570000e-05,2.933219e-02
7.580000e-05,2.894401e-02
7.590000e-05,2.855580e-02
7.600000e-05,2.816758e-02
7.610000e-05,2.782108e-02
7.620000e-05,2.747458e-02
7.630000e-05,2.712808e-02
7.640000e-05,2.678158e-02
7.650000e-05,2.643508e-02
7.660000e-05,2.608858e-02
7.669999e-05,2.574211e-02
7.680000e-05,2.539561e-02
7.690000e-05,2.504911e-02
7.700000e-05,2.470261e-02
7.710000e-05,2.439434e-02
7.720000e-05,2.408608e-02
7.730000e-05,2.377781e-02
7.740000e-05,2.346955e-02
7.750000e-05,2.316129e-02
7.760000e-05,2.285302e-02
7.770000e-05,2.254478e-02
7.780000e-05,2.223652e-02
7.790000e-05,2.192826e-02
7.800000e-05,2.161999e-02
7.810000e-05,2.134656e-02
7.820000e-05,2.107313e-02
7.830000e-05,2.079970e-02
7.840000e-05,2.052627e-02
7.850000e-05,2.025284e-02
7.859999e-05,1.997942e-02
7.870000e-05,1.970599e-02
7.880000e-05,1.943256e-02
7.890000e-05,1.915913e-02
7.900000e-05,1.888570e-02
7.910000e-05,1.864381e-02
7.920000e-05,1.840191e-02
7.930000e-05,1.816002e-02
7.940000e-05,1.791813e-02
7.950000e-05,1.767624e-02
7.959999e-05,1.743436e-02
7.970000e-05,1.719247e-02
7.980000e-05,1.695058e-02
7.990000e-05,1.670868e-02
8.000000e-05,1.646679e-02
8.010000e-05,1.625337e-02
8.020000e-05,1.603995e-02
8.030000e-05,1.582652e-02
8.040000e-05,1.561310e-02
8.049999e-05,1.539969e-02
8.060000e-05,1.518627e-02
8.070000e-05,1.497285e-02
8.080000e-05,1.475943e-02
8.090000e-05,1.454600e-02
8.100000e-05,1.433258e-02
8.110000e-05,1.414474e-02
8.120000e-05,1.395691e-02
8.130000e-05,1.376907e-02
8.140000e-05,1.358123e-02
8.149999e-05,1.339341e-02
8.160000e-05,1.320557e-02
8.170000e-05,1.301773e-02
8.180000e-05,1.282989e-02
8.190000e-05,1.264206e-02
8.200000e-05,1.245422e-02
8.210000e-05,1.228927e-02
8.220000e-05,1.212431e-02
8.230000e-05,1.195936e-02
8.239999e-05,1.179442e-02
8.250000e-05,1.162947e-02
8.260000e-05,1.146452e-02
8.270000e-05,1.129956e-02
8.280000e-05,1.113461e-02
8.290000e-05,1.096966e-02
8.300000e-05,1.080471e-02
8.310000e-05,1.066017e-02
8.320000e-05,1.051564e-02
8.330000e-05,1.037111e-02
8.339999e-05,1.022658e-02
8.350000e-05,1.008205e-02
8.360000e-05,9.937514e-03
8.370000e-05,9.792980e-03
8.380000e-05,9.648446e-03
8.390000e-05,9.503912e-03
8.400000e-05,9.359377e-03
8.410000e-05,9.232999e-03
8.420000e-05,9.106621e-03
8.429999e-05,8.980251e-03
8.440000e-05,8.853873e-03
8.450000e-05,8.727494e-03
8.460000e-05,8.601116e-03
8.470000e-05,8.474737e-03
8.480000e-05,8.348359e-03
8.490000e-05,8.221981e-03
8.500000e-05,8.095602e-03
8.510000e-05,7.985306e-03
8.520000e-05,7.875010e-03
8.529999e-05,7.764722e-03
8.540000e-05,7.654426e-03
8.550000e-05,7.544130e-03
8.560000e-05,7.433835e-03
8.570000e-05,7.323539e-03
8.580000e-05,7.213243e-03
8.590000e-05,7.102947e-03
8.600000e-05,6.992651e-03
8.610000e-05,6.896574e-03
8.619999e-05,6.800503e-03
8.630000e-05,6.704426e-03
8.640000e-05,6.608349e-03
8.650000e-05,6.512271e-03
8.660000e-05,6.416194e-03
8.670000e-05,6.320117e-03
8.680000e-05,6.224040e-03
8.690000e-05,6.127962e-03
8.700000e-05,6.031885e-03
8.710000e-05,5.948343e-03
8.719999e-05,5.864806e-03
8.730000e-05,5.781264e-03
8.740000e-05,5.697722e-03
8.750000e-05,5.614179e-03
8.760000e-05,5.530637e-03
8.770000e-05,5.447095e-03
8.780000e-05,5.363552e-03
8.790000e-05,5.280010e-03
8.800000e-05,5.196468e-03
8.809999e-05,5.123946e-03
8.819999e-05,5.051420e-03
8.830000e-05,4.978893e-03
8.840000e-05,4.906366e-03
8.850000e-05,4.833840e-03
8.860000e-05,4.761313e-03
8.870000e-05,4.688786e-03
8.880000e-05,4.616259e-03
8.890000e-05,4.543733e-03
8.900000e-05,4.471206e-03
8.909999e-05,4.408352e-03
8.920000e-05,4.345493e-03
8.930000e-05,4.282633e-03
8.940000e-05,4.219774e-03
8.950000e-05,4.156915e-03
8.960000e-05,4.094056e-03
8.970000e-05,4.031197e-03
8.980000e-05,3.968338e-03
8.990000e-05,3.905479e-03
9.000000e-05,3.842620e-03
9.009999e-05,3.788227e-03
9.020000e-05,3.733830e-03
9.030000e-05,3.679433e-03
9.040000e-05,3.625036e-03
9.050000e-05,3.570638e-03
9.060000e-05,3.516241e-03
9.070000e-05,3.461844e-03
9.080000e-05,3.407447e-03
9.090000e-05,3.353050e-03
9.099999e-05,3.298657e-03
9.110000e-05,3.251648e-03
9.120000e-05,3.204640e-03
9.130000e-05,3.157632e-03
9.140000e-05,3.110623e-03
9.150000e-05,3.063615e-03
9.160000e-05,3.016607e-03
9.170000e-05,2.969598e-03
9.180000e-05,2.922590e-03
9.190000e-05,2.875581e-03
9.199999e-05,2.828577e-03
9.210000e-05,2.788011e-03
9.220000e-05,2.747447e-03
9.230000e-05,2.706882e-03
9.240000e-05,2.666317e-03
9.250000e-05,2.625753e-03
9.260000e-05,2.585188e-03
9.270000e-05,2.544623e-03
9.280000e-05,2.504059e-03
9.289999e-05,2.463497e-03
9.300000e-05,2.422932e-03
9.310000e-05,2.387973e-03
9.320000e-05,2.353014e-03
9.330000e-05,2.318055e-03
9.340000e-05,2.283096e-03
9.350000e-05,2.248137e-03
9.360000e-05,2.213179e-03
9.370000e-05,2.178220e-03
9.380000e-05,2.143261e-03
9.389999e-05,2.108305e-03
9.400000e-05,2.073346e-03
9.410000e-05,2.043256e-03
9.420000e-05,2.013168e-03
9.430000e-05,1.983079e-03
9.440000e-05,1.952990e-03
9.450000e-05,1.922901e-03
9.460000e-05,1.892812e-03
9.470000e-05,1.862723e-03
9.479999e-05,1.832637e-03
9.490000e-05,1.802548e-03
9.500000e-05,1.772459e-03
9.510000e-05,1.746593e-03
9.520000e-05,1.720728e-03
9.530000e-05,1.694863e-03
9.540000e-05,1.668998e-03
9.550000e-05,1.643132e-03
9.560000e-05,1.617267e-03
9.570000e-05,1.591402e-03
9.579999e-05,1.565538e-03
9.590000e-05,1.539673e-03
9.600000e-05,1.513808e-03
9.610000e-05,1.491598e-03
9.620000e-05,1.469388e-03
9.630000e-05,1.447179e-03
9.640000e-05,1.424969e-03
9.650000e-05,1.402760e-03
9.660000e-05,1.380550e-03
9.669999e-05,1.358342e-03
9.679999e-05,1.336133e-03
9.690000e-05,1.313923e-03
9.700000e-05,1.291714e-03
9.710000e-05,1.272666e-03
9.720000e-05,1.253618e-03
9.730000e-05,1.234569e-03
9.740000e-05,1.215521e-03
9.750000e-05,1.196473e-03
9.760000e-05,1.177425e-03
9.769999e-05,1.158378e-03
9.780000e-05,1.139330e-03
9.790000e-05,1.120282e-03
9.800000e-05,1.101234e-03
9.810000e-05,1.084914e-03
9.820000e-05,1.068595e-03
9.830000e-05,1.052275e-03
9.840000e-05,1.035956e-03
9.850000e-05,1.019636e-03
9.859999e-05,1.003318e-03
9.869999e-05,9.869985e-04
9.880000e-05,9.706789e-04
9.890000e-05,9.543594e-04
9.900000e-05,9.380399e-04
9.910000e-05,9.305120e-04
9.920000e-05,9.229840e-04
9.930000e-05,9.154560e-04
9.940000e-05,9.079281e-04
9.950000e-05,9.004001e-04
9.959999e-05,8.928727e-04
9.970000e-05,8.853447e-04
9.980000e-05,8.778168e-04
9.990000e-05,8.702888e-04
1.000000e-04,8.627609e-04


==> data/ch_20.csv <==
arc_length,ch
0.000000e+00,1.029359e+05
9.999999e-08,1.030387e+05
2.000000e-07,1.031415e+05
3.000000e-07,1.032443e+05
4.000000e-07,1.033471e+05
5.000000e-07,1.034499e+05
6.000000e-07,1.035527e+05
7.000000e-07,1.036555e+05
8.000000e-07,1.037583e+05
9.000000e-07,1.038611e+05
1.000000e-06,1.039639e+05
1.100000e-06,1.035008e+05
1.200000e-06,1.030376e+05
1.300000e-06,1.025745e+05
1.400000e-06,1.021114e+05
1.500000e-06,1.016482e+05
1.600000e-06,1.011851e+05
1.700000e-06,1.007219e+05
1.800000e-06,1.002588e+05
1.900000e-06,9.979566e+04
2.000000e-06,9.933252e+04
2.100000e-06,9.822909e+04
2.200000e-06,9.712566e+04
2.300000e-06,9.602222e+04
2.400000e-06,9.491879e+04
2.500000e-06,9.381536e+04
2.600000e-06,9.271193e+04
2.700000e-06,9.160850e+04
2.800000e-06,9.050507e+04
2.900000e-06,8.940163e+04
3.000000e-06,8.829820e+04
3.100000e-06,8.727602e+04
3.200000e-06,8.625383e+04
3.300000e-06,8.523164e+04
3.400000e-06,8.420946e+04
3.500000e-06,8.318727e+04
3.600000e-06,8.216508e+04
3.700000e-06,8.114290e+04
3.800000e-06,8.012071e+04
3.900000e-06,7.909853e+04
4.000000e-06,7.807634e+04
4.100000e-06,7.715670e+04
4.200000e-06,7.623707e+04
4.300000e-06,7.531743e+04
4.400000e-06,7.439780e+04
4.500000e-06,7.347817e+04
4.600000e-06,7.255853e+04
4.700000e-06,7.163889e+04
4.800000e-06,7.071926e+04
4.900000e-06,6.979962e+04
5.000000e-06,6.887999e+04
5.100000e-06,6.805596e+04
5.200000e-06,6.723193e+04
5.300000e-06,6.640791e+04
5.400000e-06,6.558388e+04
5.500000e-06,6.475985e+04
5.600000e-06,6.393582e+04
5.700000e-06,6.311179e+04
5.800000e-06,6.228776e+04
5.900000e-06,6.146374e+04
6.000000e-06,6.063971e+04
6.100000e-06,5.990354e+04
6.200000e-06,5.916738e+04
6.300000e-06,5.843122e+04
6.400000e-06,5.769506e+04
6.500000e-06,5.695890e+04
6.600000e-06,5.622274e+04
6.700000e-06,5.548658e+04
6.800000e-06,5.475042e+04
6.900000e-06,5.401426e+04
7.000000e-06,5.327810e+04
7.100000e-06,5.262227e+04
7.200000e-06,5.196645e+04
7.300000e-06,5.131063e+04
7.400000e-06,5.065480e+04
7.500000e-06,4.999898e+04
7.600000e-06,4.934316e+04
7.700000e-06,4.868733e+04
7.799999e-06,4.803151e+04
7.900000e-06,4.737568e+04
8.000000e-06,4.671986e+04
8.100000e-06,4.613717e+04
8.200000e-06,4.555449e+04
8.300000e-06,4.497180e+04
8.399999e-06,4.438911e+04
8.500000e-06,4.380642e+04
8.600000e-06,4.322373e+04
8.700000e-06,4.264104e+04
8.800000e-06,4.205835e+04
8.900000e-06,4.147567e+04
8.999999e-06,4.089298e+04
9.100000e-06,4.037659e+04
9.200000e-06,3.986020e+04
9.300000e-06,3.934382e+04
9.400000e-06,3.882743e+04
9.500000e-06,3.831105e+04
9.599999e-06,3.779466e+04
9.700000e-06,3.727827e+04
9.800000e-06,3.676188e+04
9.900000e-06,3.624550e+04
1.000000e-05,3.572911e+04
1.010000e-05,3.527259e+04
1.020000e-05,3.481608e+04
1.030000e-05,3.435956e+04
1.040000e-05,3.390303e+04
1.050000e-05,3.344652e+04
1.060000e-05,3.299000e+04
1.070000e-05,3.253348e+04
1.080000e-05,3.207696e+04
1.090000e-05,3.162044e+04
1.100000e-05,3.116392e+04
1.110000e-05,3.076125e+04
1.120000e-05,3.035859e+04
1.130000e-05,2.995593e+04
1.140000e-05,2.955326e+04
1.150000e-05,2.915060e+04
1.160000e-05,2.874793e+04
1.170000e-05,2.834527e+04
1.180000e-05,2.794261e+04
1.190000e-05,2.753994e+04
1.200000e-05,2.713728e+04
1.210000e-05,2.678290e+04
1.220000e-05,2.642852e+04
1.230000e-05,2.607415e+04
1.240000e-05,2.571977e+04
1.250000e-05,2.536540e+04
1.260000e-05,2.501102e+04
1.270000e-05,2.465664e+04
1.280000e-05,2.430227e+04
1.290000e-05,2.394789e+04
1.300000e-05,2.359351e+04
1.310000e-05,2.328229e+04
1.320000e-05,2.297107e+04
1.330000e-05,2.265985e+04
1.340000e-05,2.234863e+04
1.350000e-05,2.203741e+04
1.360000e-05,2.172619e+04
1.370000e-05,2.141497e+04
1.380000e-05,2.110375e+04
1.390000e-05,2.079253e+04
1.400000e-05,2.048131e+04
1.410000e-05,2.020853e+04
1.420000e-05,1.993576e+04
1.430000e-05,1.966299e+04
1.440000e-05,1.939022e+04
1.450000e-05,1.911744e+04
1.460000e-05,1.884467e+04
1.470000e-05,1.857190e+04
1.480000e-05,1.829913e+04
1.490000e-05,1.802635e+04
1.500000e-05,1.775358e+04
1.510000e-05,1.751497e+04
1.520000e-05,1.727635e+04
1.530000e-05,1.703774e+04
1.540000e-05,1.679913e+04
1.550000e-05,1.656051e+04
1.560000e-05,1.632190e+04
1.570000e-05,1.608328e+04
1.580000e-05,1.584466e+04
1.590000e-05,1.560605e+04
1.600000e-05,1.536744e+04
1.610000e-05,1.515909e+04
1.620000e-05,1.495074e+04
1.630000e-05,1.474238e+04
1.640000e-05,1.453404e+04
1.650000e-05,1.432568e+04
1.660000e-05,1.411734e+04
1.670000e-05,1.390899e+04
1.680000e-05,1.370064e+04
1.690000e-05,1.349229e+04
1.700000e-05,1.328393e+04
1.710000e-05,1.310233e+04
1.720000e-05,1.292073e+04
1.730000e-05,1.273913e+04
1.740000e-05,1.255752e+04
1.750000e-05,1.237592e+04
1.760000e-05,1.219432e+04
1.770000e-05,1.201271e+04
1.780000e-05,1.183111e+04
1.790000e-05,1.164951e+04
1.800000e-05,1.146790e+04
1.810000e-05,1.130988e+04
1.820000e-05,1.115185e+04
1.830000e-05,1.099383e+04
1.840000e-05,1.083580e+04
1.850000e-05,1.067778e+04
1.860000e-05,1.051976e+04
1.870000e-05,1.036173e+04
1.880000e-05,1.020371e+04
1.890000e-05,1.004568e+04
1.900000e-05,9.887659e+03
1.910000e-05,9.750373e+03
1.920000e-05,9.613089e+03
1.930000e-05,9.475803e+03
1.940000e-05,9.338517e+03
1.950000e-05,9.201233e+03
1.960000e-05,9.063947e+03
1.970000e-05,8.926664e+03
1.980000e-05,8.789377e+03
1.990000e-05,8.652094e+03
2.000000e-05,8.514808e+03
2.010000e-05,8.395724e+03
2.020000e-05,8.276642e+03
2.030000e-05,8.157559e+03
2.040000e-05,8.038477e+03
2.050000e-05,7.919393e+03
2.060000e-05,7.800312e+03
2.070000e-05,7.681228e+03
2.080000e-05,7.562144e+03
2.090000e-05,7.443063e+03
2.100000e-05,7.323979e+03
2.110000e-05,7.220840e+03
2.120000e-05,7.117699e+03
2.130000e-05,7.014558e+03
2.140000e-05,6.911418e+03
2.150000e-05,6.808277e+03
2.160000e-05,6.705138e+03
2.170000e-05,6.601997e+03
2.180000e-05,6.498858e+03
2.190000e-05,6.395717e+03
2.200000e-05,6.292576e+03
2.210000e-05,6.203371e+03
2.220000e-05,6.114165e+03
2.230000e-05,6.024960e+03
2.240000e-05,5.935754e+03
2.250000e-05,5.846548e+03
2.260000e-05,5.757343e+03
2.270000e-05,5.668137e+03
2.280000e-05,5.578933e+03
2.290000e-05,5.489727e+03
2.300000e-05,5.400522e+03
2.310000e-05,5.323473e+03
2.320000e-05,5.246425e+03
2.330000e-05,5.169378e+03
2.340000e-05,5.092329e+03
2.350000e-05,5.015282e+03
2.360000e-05,4.938233e+03
2.370000e-05,4.861186e+03
2.380000e-05,4.784137e+03
2.390000e-05,4.707089e+03
2.400000e-05,4.630042e+03
2.410000e-05,4.563581e+03
2.420000e-05,4.497122e+03
2.430000e-05,4.430662e+03
2.440000e-05,4.364202e+03
2.450000e-05,4.297743e+03
2.460000e-05,4.231283e+03
2.470000e-05,4.164824e+03
2.480000e-05,4.098364e+03
2.490000e-05,4.031905e+03
2.500000e-05,3.965445e+03
2.510000e-05,3.908190e+03
2.520000e-05,3.850937e+03
2.530000e-05,3.793683e+03
2.540000e-05,3.736430e+03
2.550000e-05,3.679176e+03
2.560000e-05,3.621923e+03
2.570000e-05,3.564668e+03
2.580000e-05,3.507414e+03
2.590000e-05,3.450161e+03
2.600000e-05,3.392907e+03
2.610000e-05,3.343644e+03
2.620000e-05,3.294380e+03
2.630000e-05,3.245116e+03
2.640000e-05,3.195853e+03
2.650000e-05,3.146589e+03
2.660000e-05,3.097326e+03
2.670000e-05,3.048062e+03
2.680000e-05,2.998799e+03
2.690000e-05,2.949536e+03
2.700000e-05,2.900272e+03
2.710000e-05,2.857933e+03
2.720000e-05,2.815594e+03
2.730000e-05,2.773256e+03
2.740000e-05,2.730917e+03
2.750000e-05,2.688578e+03
2.760000e-05,2.646239e+03
2.770000e-05,2.603900e+03
2.780000e-05,2.561562e+03
2.790000e-05,2.519223e+03
2.800000e-05,2.476885e+03
2.810000e-05,2.440538e+03
2.820000e-05,2.404191e+03
2.830000e-05,2.367846e+03
2.840000e-05,2.331499e+03
2.850000e-05,2.295153e+03
2.860000e-05,2.258807e+03
2.870000e-05,2.222461e+03
2.880000e-05,2.186115e+03
2.890000e-05,2.149768e+03
2.900000e-05,2.113422e+03
2.910000e-05,2.082254e+03
2.920000e-05,2.051086e+03
2.930000e-05,2.019918e+03
2.940000e-05,1.988750e+03
2.950000e-05,1.957582e+03
2.960000e-05,1.926414e+03
2.970000e-05,1.895246e+03
2.980000e-05,1.864078e+03
2.990000e-05,1.832910e+03
3.000000e-05,1.801742e+03
3.010000e-05,1.775042e+03
3.020000e-05,1.748342e+03
3.030000e-05,1.721643e+03
3.040000e-05,1.694943e+03
3.050000e-05,1.668243e+03
3.060000e-05,1.641543e+03
3.070000e-05,1.614844e+03
3.080000e-05,1.588145e+03
3.090000e-05,1.561445e+03
3.100000e-05,1.534745e+03
3.110000e-05,1.511896e+03
3.120000e-05,1.489048e+03
3.130000e-05,1.466199e+03
3.140000e-05,1.443350e+03
3.150000e-05,1.420501e+03
3.160000e-05,1.397652e+03
3.170000e-05,1.374804e+03
3.180000e-05,1.351955e+03
3.190000e-05,1.329106e+03
3.200000e-05,1.306257e+03
3.210000e-05,1.286723e+03
3.220000e-05,1.267189e+03
3.230000e-05,1.247655e+03
3.240000e-05,1.228121e+03
3.250000e-05,1.208586e+03
3.260000e-05,1.189052e+03
3.270000e-05,1.169518e+03
3.280000e-05,1.149984e+03
3.290000e-05,1.130450e+03
3.300000e-05,1.110915e+03
3.310000e-05,1.094231e+03
3.320000e-05,1.077546e+03
3.330000e-05,1.060861e+03
3.340000e-05,1.044177e+03
3.350000e-05,1.027492e+03
3.360000e-05,1.010807e+03
3.370000e-05,9.941226e+02
3.380000e-05,9.774378e+02
3.390000e-05,9.607529e+02
3.400000e-05,9.440681e+02
3.410000e-05,9.298305e+02
3.420000e-05,9.155924e+02
3.430000e-05,9.013542e+02
3.440000e-05,8.871161e+02
3.450000e-05,8.728780e+02
3.460000e-05,8.586404e+02
3.470000e-05,8.444023e+02
3.480000e-05,8.301641e+02
3.490000e-05,8.159260e+02
3.500000e-05,8.016884e+02
3.510000e-05,7.895489e+02
3.520000e-05,7.774094e+02
3.530000e-05,7.652699e+02
3.540000e-05,7.531305e+02
3.550000e-05,7.409914e+02
3.560000e-05,7.288520e+02
3.570000e-05,7.167125e+02
3.580000e-05,7.045730e+02
3.590000e-05,6.924335e+02
3.600000e-05,6.802945e+02
3.610000e-05,6.699531e+02
3.620000e-05,6.596118e+02
3.630000e-05,6.492705e+02
3.640000e-05,6.389292e+02
3.650000e-05,6.285883e+02
3.660000e-05,6.182469e+02
3.670000e-05,6.079056e+02
3.680000e-05,5.975643e+02
3.690000e-05,5.872230e+02
3.700000e-05,5.768821e+02
3.710000e-05,5.680797e+02
3.720000e-05,5.592773e+02
3.730000e-05,5.504750e+02
3.740000e-05,5.416730e+02
3.750000e-05,5.328707e+02
3.760000e-05,5.240683e+02
3.770000e-05,5.152660e+02
3.780000e-05,5.064636e+02
3.790000e-05,4.976616e+02
3.800000e-05,4.888593e+02
3.810000e-05,4.813729e+02
3.820000e-05,4.738866e+02
3.830000e-05,4.664002e+02
3.840000e-05,4.589141e+02
3.850000e-05,4.514277e+02
3.860000e-05,4.439414e+02
3.870000e-05,4.364550e+02
3.880000e-05,4.289687e+02
3.890000e-05,4.214826e+02
3.900000e-05,4.139962e+02
3.910000e-05,4.076340e+02
3.920000e-05,4.012718e+02
3.930000e-05,3.949098e+02
3.940000e-05,3.885475e+02
3.950000e-05,3.821853e+02
3.960000e-05,3.758231e+02
3.970000e-05,3.694609e+02
3.980000e-05,3.630989e+02
3.990000e-05,3.567367e+02
4.000000e-05,3.503744e+02
4.010000e-05,3.449716e+02
4.020000e-05,3.395688e+02
4.030000e-05,3.341662e+02
4.040000e-05,3.287633e+02
4.050000e-05,3.233605e+02
4.060000e-05,3.179577e+02
4.070000e-05,3.125549e+02
4.080000e-05,3.071522e+02
4.090000e-05,3.017494e+02
4.100000e-05,2.963466e+02
4.110000e-05,2.917618e+02
4.120000e-05,2.871772e+02
4.130000e-05,2.825924e+02
4.140000e-05,2.780076e+02
4.150000e-05,2.734228e+02
4.160000e-05,2.688380e+02
4.170000e-05,2.642533e+02
4.180000e-05,2.596685e+02
4.190000e-05,2.550837e+02
4.200000e-05,2.504989e+02
4.210000e-05,2.466110e+02
4.220000e-05,2.427233e+02
4.230000e-05,2.388354e+02
4.240000e-05,2.349475e+02
4.250000e-05,2.310596e+02
4.260000e-05,2.271717e+02
4.270000e-05,2.232840e+02
4.280000e-05,2.193961e+02
4.290000e-05,2.155082e+02
4.300000e-05,2.116203e+02
4.310000e-05,2.083258e+02
4.320000e-05,2.050312e+02
4.330000e-05,2.017365e+02
4.340000e-05,1.984419e+02
4.350000e-05,1.951472e+02
4.360000e-05,1.918527e+02
4.370000e-05,1.885580e+02
4.380000e-05,1.852634e+02
4.390000e-05,1.819687e+02
4.400000e-05,1.786741e+02
4.410000e-05,1.758841e+02
4.420000e-05,1.730940e+02
4.430000e-05,1.703039e+02
4.440000e-05,1.675138e+02
4.450000e-05,1.647238e+02
4.460000e-05,1.619338e+02
4.470000e-05,1.591437e+02
4.480000e-05,1.563536e+02
4.490000e-05,1.535635e+02
4.500000e-05,1.507735e+02
4.510000e-05,1.484123e+02
4.520000e-05,1.460510e+02
4.530000e-05,1.436897e+02
4.540000e-05,1.413284e+02
4.550000e-05,1.389672e+02
4.560000e-05,1.366060e+02
4.570000e-05,1.342447e+02
4.580000e-05,1.318834e+02
4.590000e-05,1.295221e+02
4.600000e-05,1.271609e+02
4.610000e-05,1.251638e+02
4.620000e-05,1.231667e+02
4.630000e-05,1.211696e+02
4.640000e-05,1.191724e+02
4.650000e-05,1.171754e+02
4.660000e-05,1.151783e+02
4.670000e-05,1.131811e+02
4.680000e-05,1.111840e+02
4.690000e-05,1.091869e+02
4.700000e-05,1.071898e+02
4.710000e-05,1.055017e+02
4.720000e-05,1.038136e+02
4.730000e-05,1.021256e+02
4.740000e-05,1.004375e+02
4.750000e-05,9.874942e+01
4.760000e-05,9.706133e+01
4.770000e-05,9.537323e+01
4.780000e-05,9.368513e+01
4.790000e-05,9.199710e+01
4.800000e-05,9.030900e+01
4.810000e-05,8.888294e+01
4.820000e-05,8.745689e+01
4.830000e-05,8.603083e+01
4.840000e-05,8.460483e+01
4.850000e-05,8.317878e+01
4.860000e-05,8.175273e+01
4.870000e-05,8.032667e+01
4.880000e-05,7.890062e+01
4.890000e-05,7.747462e+01
4.900000e-05,7.604856e+01
4.910000e-05,7.484457e+01
4.920000e-05,7.364058e+01
4.930000e-05,7.243664e+01
4.940000e-05,7.123265e+01
4.950000e-05,7.002866e+01
4.960000e-05,6.882467e+01
4.970000e-05,6.762068e+01
4.980000e-05,6.641673e+01
4.990000e-05,6.521274e+01
5.000000e-05,6.400875e+01
5.010000e-05,6.299282e+01
5.020000e-05,6.197688e+01
5.030000e-05,6.096098e+01
5.040000e-05,5.994505e+01
5.050000e-05,5.892911e+01
5.060000e-05,5.791317e+01
5.070000e-05,5.689724e+01
5.080000e-05,5.588134e+01
5.090000e-05,5.486540e+01
5.100000e-05,5.384947e+01
5.110000e-05,5.299268e+01
5.120000e-05,5.213592e+01
5.130000e-05,5.127913e+01
5.140000e-05,5.042234e+01
5.150000e-05,4.956556e+01
5.160000e-05,4.870877e+01
5.170000e-05,4.785201e+01
5.180000e-05,4.699522e+01
5.190000e-05,4.613843e+01
5.200000e-05,4.528165e+01
5.210000e-05,4.455945e+01
5.220000e-05,4.383729e+01
5.230000e-05,4.311510e+01
5.240000e-05,4.239290e+01
5.250000e-05,4.167071e+01
5.260000e-05,4.094852e+01
5.270000e-05,4.022635e+01
5.280000e-05,3.950416e+01
5.290000e-05,3.878197e+01
5.300000e-05,3.805978e+01
5.310000e-05,3.745137e+01
5.320000e-05,3.684295e+01
5.330000e-05,3.623452e+01
5.340000e-05,3.562610e+01
5.350000e-05,3.501767e+01
5.360000e-05,3.440927e+01
5.370000e-05,3.380084e+01
5.380000e-05,3.319242e+01
5.390000e-05,3.258399e+01
5.400000e-05,3.197557e+01
5.410000e-05,3.146327e+01
5.420000e-05,3.095095e+01
5.430000e-05,3.043863e+01
5.440000e-05,2.992631e+01
5.450000e-05,2.941398e+01
5.460000e-05,2.890168e+01
5.470000e-05,2.838936e+01
5.480000e-05,2.787704e+01
5.490000e-05,2.736472e+01
5.500000e-05,2.685240e+01
5.510000e-05,2.642123e+01
5.520000e-05,2.599004e+01
5.530000e-05,2.555886e+01
5.540000e-05,2.512767e+01
5.550000e-05,2.469650e+01
5.560000e-05,2.426532e+01
5.570000e-05,2.383413e+01
5.580000e-05,2.340295e+01
5.590000e-05,2.297176e+01
5.600000e-05,2.254059e+01
5.610000e-05,2.217786e+01
5.620000e-05,2.181513e+01
5.630000e-05,2.145241e+01
5.640000e-05,2.108968e+01
5.650000e-05,2.072697e+01
5.660000e-05,2.036424e+01
5.670000e-05,2.000151e+01
5.680000e-05,1.963878e+01
5.690000e-05,1.927606e+01
5.700000e-05,1.891334e+01
5.710000e-05,1.860834e+01
5.720000e-05,1.830335e+01
5.730000e-05,1.799835e+01
5.740000e-05,1.769337e+01
5.750000e-05,1.738838e+01
5.760000e-05,1.708338e+01
5.770000e-05,1.677838e+01
5.780000e-05,1.647339e+01
5.790000e-05,1.616841e+01
5.800000e-05,1.586341e+01
5.810000e-05,1.560707e+01
5.820000e-05,1.535074e+01
5.830000e-05,1.509440e+01
5.840000e-05,1.483808e+01
5.850000e-05,1.458174e+01
5.860000e-05,1.432541e+01
5.870000e-05,1.406907e+01
5.880000e-05,1.381274e+01
5.890000e-05,1.355641e+01
5.900000e-05,1.330008e+01
5.910000e-05,1.308473e+01
5.920000e-05,1.286939e+01
5.930000e-05,1.265405e+01
5.940000e-05,1.243871e+01
5.950000e-05,1.222337e+01
5.960000e-05,1.200802e+01
5.970000e-05,1.179268e+01
5.980000e-05,1.157734e+01
5.990000e-05,1.136200e+01
6.000000e-05,1.114665e+01
6.010000e-05,1.096583e+01
6.020000e-05,1.078500e+01
6.030000e-05,1.060418e+01
6.040000e-05,1.042335e+01
6.050000e-05,1.024252e+01
6.060000e-05,1.006169e+01
6.070000e-05,9.880864e+00
6.080000e-05,9.700043e+00
6.090000e-05,9.519215e+00
6.100000e-05,9.338387e+00
6.110000e-05,9.186606e+00
6.120000e-05,9.034825e+00
6.130000e-05,8.883045e+00
6.140000e-05,8.731264e+00
6.150000e-05,8.579494e+00
6.160000e-05,8.427714e+00
6.170000e-05,8.275933e+00
6.180000e-05,8.124152e+00
6.190000e-05,7.972372e+00
6.200000e-05,7.820591e+00
6.210000e-05,7.693244e+00
6.220000e-05,7.565897e+00
6.230000e-05,7.438550e+00
6.239999e-05,7.311213e+00
6.250000e-05,7.183866e+00
6.260000e-05,7.056519e+00
6.270000e-05,6.929172e+00
6.280000e-05,6.801825e+00
6.290000e-05,6.674479e+00
6.300000e-05,6.547132e+00
6.310000e-05,6.440328e+00
6.320000e-05,6.333524e+00
6.330000e-05,6.226721e+00
6.340000e-05,6.119925e+00
6.350000e-05,6.013121e+00
6.360000e-05,5.906318e+00
6.370000e-05,5.799514e+00
6.380000e-05,5.692711e+00
6.390000e-05,5.585907e+00
6.400000e-05,5.479103e+00
6.410000e-05,5.389565e+00
6.420000e-05,5.300026e+00
6.429999e-05,5.210494e+00
6.440000e-05,5.120955e+00
6.450000e-05,5.031416e+00
6.460000e-05,4.941878e+00
6.470000e-05,4.852339e+00
6.480000e-05,4.762800e+00
6.490000e-05,4.673262e+00
6.500000e-05,4.583723e+00
6.510000e-05,4.508687e+00
6.520000e-05,4.433651e+00
6.530000e-05,4.358621e+00
6.540000e-05,4.283585e+00
6.550000e-05,4.208550e+00
6.560000e-05,4.133514e+00
6.570000e-05,4.058478e+00
6.580000e-05,3.983442e+00
6.590000e-05,3.908407e+00
6.600000e-05,3.833371e+00
6.610000e-05,3.770512e+00
6.619999e-05,3.707658e+00
6.630000e-05,3.644800e+00
6.640000e-05,3.581941e+00
6.650000e-05,3.519083e+00
6.660000e-05,3.456225e+00
6.670000e-05,3.393366e+00
6.680000e-05,3.330508e+00
6.690000e-05,3.267649e+00
6.700000e-05,3.204791e+00
6.710000e-05,3.152153e+00
6.720000e-05,3.099519e+00
6.730000e-05,3.046881e+00
6.740000e-05,2.994243e+00
6.750000e-05,2.941605e+00
6.760000e-05,2.888967e+00
6.770000e-05,2.836329e+00
6.780000e-05,2.783691e+00
6.790000e-05,2.731053e+00
6.800000e-05,2.678416e+00
6.809999e-05,2.634356e+00
6.820000e-05,2.590292e+00
6.830000e-05,2.546229e+00
6.840000e-05,2.502166e+00
6.850000e-05,2.458103e+00
6.860000e-05,2.414040e+00
6.870000e-05,2.369976e+00
6.880000e-05,2.325913e+00
6.890000e-05,2.281850e+00
6.900000e-05,2.237787e+00
6.910000e-05,2.200917e+00
6.920000e-05,2.164045e+00
6.930000e-05,2.127172e+00
6.940000e-05,2.090300e+00
6.950000e-05,2.053428e+00
6.960000e-05,2.016555e+00
6.970000e-05,1.979683e+00
6.980000e-05,1.942810e+00
6.990000e-05,1.905938e+00
6.999999e-05,1.869068e+00
7.010000e-05,1.838223e+00
7.020000e-05,1.807379e+00
7.030000e-05,1.776534e+00
7.040000e-05,1.745690e+00
7.050000e-05,1.714845e+00
7.060000e-05,1.684001e+00
7.070000e-05,1.653156e+00
7.080000e-05,1.622312e+00
7.090000e-05,1.591467e+00
7.099999e-05,1.560625e+00
7.110000e-05,1.534832e+00
7.120000e-05,1.509038e+00
7.130000e-05,1.483245e+00
7.140000e-05,1.457452e+00
7.150000e-05,1.431659e+00
7.160000e-05,1.405866e+00
7.170000e-05,1.380072e+00
7.180000e-05,1.354279e+00
7.190000e-05,1.328486e+00
7.200000e-05,1.302695e+00
7.210000e-05,1.281132e+00
7.220000e-05,1.259570e+00
7.230000e-05,1.238008e+00
7.240000e-05,1.216446e+00
7.250000e-05,1.194884e+00
7.260000e-05,1.173322e+00
7.270000e-05,1.151760e+00
7.280000e-05,1.130198e+00
7.289999e-05,1.108637e+00
7.300000e-05,1.087075e+00
7.310000e-05,1.069056e+00
7.320000e-05,1.051037e+00
7.330000e-05,1.033017e+00
7.340000e-05,1.014998e+00
7.350000e-05,9.969790e-01
7.360000e-05,9.789598e-01
7.370000e-05,9.609406e-01
7.380000e-05,9.429214e-01
7.390000e-05,9.249035e-01
7.400000e-05,9.068843e-01
7.410000e-05,8.918304e-01
7.420000e-05,8.767768e-01
7.430000e-05,8.617231e-01
7.440000e-05,8.466694e-01
7.450000e-05,8.316158e-01
7.460000e-05,8.165621e-01
7.470000e-05,8.015085e-01
7.479999e-05,7.864559e-01
7.490000e-05,7.714022e-01
7.500000e-05,7.563486e-01
7.510000e-05,7.437761e-01
7.520000e-05,7.312037e-01
7.530000e-05,7.186314e-01
7.540000e-05,7.060590e-01
7.550000e-05,6.934867e-01
7.560000e-05,6.809143e-01
7.570000e-05,6.683420e-01
7.580000e-05,6.557705e-01
7.590000e-05,6.431982e-01
7.600000e-05,6.306258e-01
7.610000e-05,6.201291e-01
7.620000e-05,6.096324e-01
7.630000e-05,5.991356e-01
7.640000e-05,5.886389e-01
7.650000e-05,5.781422e-01
7.660000e-05,5.676455e-01
7.669999e-05,5.571495e-01
7.680000e-05,5.466528e-01
7.690000e-05,5.361560e-01
7.700000e-05,5.256593e-01
7.710000e-05,5.168981e-01
7.720000e-05,5.081369e-01
7.730000e-05,4.993757e-01
7.740000e-05,4.906145e-01
7.750000e-05,4.818533e-01
7.760000e-05,4.730921e-01
7.770000e-05,4.643315e-01
7.780000e-05,4.555703e-01
7.790000e-05,4.468091e-01
7.800000e-05,4.380479e-01
7.810000e-05,4.307374e-01
7.820000e-05,4.234269e-01
7.830000e-05,4.161164e-01
7.840000e-05,4.088059e-01
7.850000e-05,4.014954e-01
7.859999e-05,3.941855e-01
7.870000e-05,3.868750e-01
7.880000e-05,3.795645e-01
7.890000e-05,3.722540e-01
7.900000e-05,3.649435e-01
7.910000e-05,3.588452e-01
7.920000e-05,3.527470e-01
7.930000e-05,3.466487e-01
7.940000e-05,3.405505e-01
7.950000e-05,3.344522e-01
7.959999e-05,3.283544e-01
7.970000e-05,3.222561e-01
7.980000e-05,3.161579e-01
7.990000e-05,3.100596e-01
8.000000e-05,3.039613e-01
8.010000e-05,2.988757e-01
8.020000e-05,2.937901e-01
8.030000e-05,2.887045e-01
8.040000e-05,2.836189e-01
8.049999e-05,2.785337e-01
8.060000e-05,2.734481e-01
8.070000e-05,2.683625e-01
8.080000e-05,2.632769e-01
8.090000e-05,2.581913e-01
8.100000e-05,2.531057e-01
8.110000e-05,2.488658e-01
8.120000e-05,2.446258e-01
8.130000e-05,2.403859e-01
8.140000e-05,2.361460e-01
8.149999e-05,2.319064e-01
8.160000e-05,2.276664e-01
8.170000e-05,2.234265e-01
8.180000e-05,2.191866e-01
8.190000e-05,2.149467e-01
8.200000e-05,2.107067e-01
8.210000e-05,2.071728e-01
8.220000e-05,2.036389e-01
8.230000e-05,2.001049e-01
8.239999e-05,1.965712e-01
8.250000e-05,1.930373e-01
8.260000e-05,1.895034e-01
8.270000e-05,1.859694e-01
8.280000e-05,1.824355e-01
8.290000e-05,1.789016e-01
8.300000e-05,1.753676e-01
8.310000e-05,1.724229e-01
8.320000e-05,1.694782e-01
8.330000e-05,1.665335e-01
8.339999e-05,1.635890e-01
8.350000e-05,1.606443e-01
8.360000e-05,1.576996e-01
8.370000e-05,1.547549e-01
8.380000e-05,1.518102e-01
8.390000e-05,1.488655e-01
8.400000e-05,1.459207e-01
8.410000e-05,1.434677e-01
8.420000e-05,1.410146e-01
8.429999e-05,1.385617e-01
8.440000e-05,1.361086e-01
8.450000e-05,1.336555e-01
8.460000e-05,1.312024e-01
8.470000e-05,1.287493e-01
8.480000e-05,1.262962e-01
8.490000e-05,1.238432e-01
8.500000e-05,1.213901e-01
8.510000e-05,1.193471e-01
8.520000e-05,1.173040e-01
8.529999e-05,1.152612e-01
8.540000e-05,1.132181e-01
8.550000e-05,1.111751e-01
8.560000e-05,1.091321e-01
8.570000e-05,1.070891e-01
8.580000e-05,1.050460e-01
8.590000e-05,1.030030e-01
8.600000e-05,1.009600e-01
8.610000e-05,9.925891e-02
8.619999e-05,9.755796e-02
8.630000e-05,9.585688e-02
8.640000e-05,9.415581e-02
8.650000e-05,9.245473e-02
8.660000e-05,9.075365e-02
8.670000e-05,8.905258e-02
8.680000e-05,8.735150e-02
8.690000e-05,8.565043e-02
8.700000e-05,8.394935e-02
8.710000e-05,8.253334e-02
8.719999e-05,8.111743e-02
8.730000e-05,7.970142e-02
8.740000e-05,7.828541e-02
8.750000e-05,7.686940e-02
8.760000e-05,7.545338e-02
8.770000e-05,7.403737e-02
8.780000e-05,7.262136e-02
8.790000e-05,7.120535e-02
8.800000e-05,6.978934e-02
8.809999e-05,6.861099e-02
8.819999e-05,6.743255e-02
8.830000e-05,6.625411e-02
8.840000e-05,6.507568e-02
8.850000e-05,6.389724e-02
8.860000e-05,6.271880e-02
8.870000e-05,6.154036e-02
8.880000e-05,6.036193e-02
8.890000e-05,5.918349e-02
8.900000e-05,5.800505e-02
8.909999e-05,5.702464e-02
8.920000e-05,5.604415e-02
8.930000e-05,5.506366e-02
8.940000e-05,5.408318e-02
8.950000e-05,5.310269e-02
8.960000e-05,5.212221e-02
8.970000e-05,5.114172e-02
8.980000e-05,5.016123e-02
8.990000e-05,4.918075e-02
9.000000e-05,4.820026e-02
9.009999e-05,4.738473e-02
9.020000e-05,4.656913e-02
9.030000e-05,4.575354e-02
9.040000e-05,4.493794e-02
9.050000e-05,4.412235e-02
9.060000e-05,4.330675e-02
9.070000e-05,4.249116e-02
9.080000e-05,4.167556e-02
9.090000e-05,4.085997e-02
9.099999e-05,4.004443e-02
9.110000e-05,3.936614e-02
9.120000e-05,3.868786e-02
9.130000e-05,3.800958e-02
9.140000e-05,3.733130e-02
9.150000e-05,3.665302e-02
9.160000e-05,3.597474e-02
9.170000e-05,3.529645e-02
9.180000e-05,3.461817e-02
9.190000e-05,3.393989e-02
9.199999e-05,3.326166e-02
9.210000e-05,3.269769e-02
9.220000e-05,3.213374e-02
9.230000e-05,3.156978e-02
9.240000e-05,3.100582e-02
9.250000e-05,3.044187e-02
9.260000e-05,2.987791e-02
9.270000e-05,2.931395e-02
9.280000e-05,2.875000e-02
9.289999e-05,2.818608e-02
9.300000e-05,2.762213e-02
9.310000e-05,2.715332e-02
9.320000e-05,2.668452e-02
9.330000e-05,2.621572e-02
9.340000e-05,2.574692e-02
9.350000e-05,2.527813e-02
9.360000e-05,2.480933e-02
9.370000e-05,2.434053e-02
9.380000e-05,2.387173e-02
9.389999e-05,2.340297e-02
9.400000e-05,2.293417e-02
9.410000e-05,2.254455e-02
9.420000e-05,2.215494e-02
9.430000e-05,2.176533e-02
9.440000e-05,2.137572e-02
9.450000e-05,2.098610e-02
9.460000e-05,2.059649e-02
9.470000e-05,2.020688e-02
9.479999e-05,1.981730e-02
9.490000e-05,1.942769e-02
9.500000e-05,1.903808e-02
9.510000e-05,1.871434e-02
9.520000e-05,1.839061e-02
9.530000e-05,1.806688e-02
9.540000e-05,1.774315e-02
9.550000e-05,1.741942e-02
9.560000e-05,1.709569e-02
9.570000e-05,1.677196e-02
9.579999e-05,1.644825e-02
9.590000e-05,1.612452e-02
9.600000e-05,1.580079e-02
9.610000e-05,1.553185e-02
9.620000e-05,1.526292e-02
9.630000e-05,1.499398e-02
9.640000e-05,1.472504e-02
9.650000e-05,1.445611e-02
9.660000e-05,1.418717e-02
9.669999e-05,1.391826e-02
9.679999e-05,1.364932e-02
9.690000e-05,1.338038e-02
9.700000e-05,1.311145e-02
9.710000e-05,1.288808e-02
9.720000e-05,1.266472e-02
9.730000e-05,1.244135e-02
9.740000e-05,1.221799e-02
9.750000e-05,1.199462e-02
9.760000e-05,1.177126e-02
9.769999e-05,1.154791e-02
9.780000e-05,1.132454e-02
9.790000e-05,1.110117e-02
9.800000e-05,1.087781e-02
9.810000e-05,1.069233e-02
9.820000e-05,1.050685e-02
9.830000e-05,1.032137e-02
9.840000e-05,1.013589e-02
9.850000e-05,9.950405e-03
9.859999e-05,9.764937e-03
9.869999e-05,9.579457e-03
9.880000e-05,9.393976e-03
9.890000e-05,9.208495e-03
9.900000e-05,9.023014e-03
9.910000e-05,8.938872e-03
9.920000e-05,8.854730e-03
9.930000e-05,8.770588e-03
9.940000e-05,8.686446e-03
9.950000e-05,8.602304e-03
9.959999e-05,8.518169e-03
9.970000e-05,8.434027e-03
9.980000e-05,8.349885e-03
9.990000e-05,8.265743e-03
1.000000e-04,8.181601e-03


==> data/negative_charges_0.csv <==
arc_length,c1,c2,field_input_1,negative_charge
0.000000e+00,7.235818e-24,1.000000e-17,1.345247e-43,1.000001e-17
9.999999e-08,7.651590e-24,1.000000e-17,1.429324e-43,1.000001e-17
2.000000e-07,8.067361e-24,1.000000e-17,1.499389e-43,1.000001e-17
3.000000e-07,8.483133e-24,1.000000e-17,1.583467e-43,1.000001e-17
4.000000e-07,8.898904e-24,1.000000e-17,1.653532e-43,1.000001e-17
5.000000e-07,9.314676e-24,1.000000e-17,1.737610e-43,1.000001e-17
6.000000e-07,9.730447e-24,1.000000e-17,1.821688e-43,1.000001e-17
7.000000e-07,1.014622e-23,1.000000e-17,1.891753e-43,1.000001e-17
8.000000e-07,1.056199e-23,1.000000e-17,1.975831e-43,1.000001e-17
9.000000e-07,1.097776e-23,1.000000e-17,2.045896e-43,1.000001e-17
1.000000e-06,1.139353e-23,1.000000e-17,2.129974e-43,1.000001e-17
1.100000e-06,1.270224e-23,1.000000e-17,2.382207e-43,1.000001e-17
1.200000e-06,1.401095e-23,1.000000e-17,2.634441e-43,1.000001e-17
1.300000e-06,1.531966e-23,1.000000e-17,2.872662e-43,1.000002e-17
1.400000e-06,1.662837e-23,1.000000e-17,3.124896e-43,1.000002e-17
1.500000e-06,1.793708e-23,1.000000e-17,3.377129e-43,1.000002e-17
1.600000e-06,1.924579e-23,1.000000e-17,3.629363e-43,1.000002e-17
1.700000e-06,2.055450e-23,1.000000e-17,3.881597e-43,1.000002e-17
1.800000e-06,2.186321e-23,1.000000e-17,4.119817e-43,1.000002e-17
1.900000e-06,2.317192e-23,1.000000e-17,4.372051e-43,1.000002e-17
2.000000e-06,2.448063e-23,1.000000e-17,4.624285e-43,1.000002e-17
2.100000e-06,2.729054e-23,1.000000e-17,5.170791e-43,1.000003e-17
2.200000e-06,3.010045e-23,1.000000e-17,5.703285e-43,1.000003e-17
2.300000e-06,3.291036e-23,1.000000e-17,6.249791e-43,1.000003e-17
2.400000e-06,3.572027e-23,1.000000e-17,6.782285e-43,1.000004e-17
2.500000e-06,3.853018e-23,1.000000e-17,7.328791e-43,1.000004e-17
2.600000e-06,4.134009e-23,1.000000e-17,7.875297e-43,1.000004e-17
2.700000e-06,4.414999e-23,1.000000e-17,8.407791e-43,1.000004e-17
2.800000e-06,4.695990e-23,1.000000e-17,8.954297e-43,1.000005e-17
2.900000e-06,4.976982e-23,1.000000e-17,9.486791e-43,1.000005e-17
3.000000e-06,5.257972e-23,1.000000e-17,1.003330e-42,1.000005e-17
3.100000e-06,5.861040e-23,1.000000e-17,1.121039e-42,1.000006e-17
3.200000e-06,6.464107e-23,1.000000e-17,1.237347e-42,1.000006e-17
3.300000e-06,7.067175e-23,1.000000e-17,1.355056e-42,1.000007e-17
3.400000e-06,7.670244e-23,1.000000e-17,1.471363e-42,1.000008e-17
3.500000e-06,8.273311e-23,1.000000e-17,1.589072e-42,1.000008e-17
3.600000e-06,8.876379e-23,1.000000e-17,1.706782e-42,1.000009e-17
3.700000e-06,9.479447e-23,1.000000e-17,1.823089e-42,1.000009e-17
3.800000e-06,1.008251e-22,1.000000e-17,1.940798e-42,1.000010e-17
3.900000e-06,1.068558e-22,1.000000e-17,2.057106e-42,1.000011e-17
4.000000e-06,1.128865e-22,1.000000e-17,2.174815e-42,1.000011e-17
4.100000e-06,1.258243e-22,1.000000e-17,2.428450e-42,1.000013e-17
4.200000e-06,1.387621e-22,1.000000e-17,2.683487e-42,1.000014e-17
4.300000e-06,1.517000e-22,1.000000e-17,2.937122e-42,1.000015e-17
4.400000e-06,1.646378e-22,1.000000e-17,3.192158e-42,1.000016e-17
4.500000e-06,1.775757e-22,1.000000e-17,3.445793e-42,1.000018e-17
4.600000e-06,1.905135e-22,1.000000e-17,3.699428e-42,1.000019e-17
4.700000e-06,2.034513e-22,1.000000e-17,3.954464e-42,1.000020e-17
4.800000e-06,2.163892e-22,1.000000e-17,4.208099e-42,1.000022e-17
4.900000e-06,2.293270e-22,1.000000e-17,4.463136e-42,1.000023e-17
5.000000e-06,2.422648e-22,1.000000e-17,4.716771e-42,1.000024e-17
5.100000e-06,2.700092e-22,1.000000e-17,5.267481e-42,1.000027e-17
5.200000e-06,2.977536e-22,1.000000e-17,5.818191e-42,1.000030e-17
5.300000e-06,3.254979e-22,1.000000e-17,6.370303e-42,1.000033e-17
5.400000e-06,3.532422e-22,1.000000e-17,6.921013e-42,1.000035e-17
5.500000e-06,3.809867e-22,1.000000e-17,7.471723e-42,1.000038e-17
5.600000e-06,4.087310e-22,1.000000e-17,8.022434e-42,1.000041e-17
5.700000e-06,4.364753e-22,1.000000e-17,8.573144e-42,1.000044e-17
5.800000e-06,4.642197e-22,1.000000e-17,9.125256e-42,1.000046e-17
5.900000e-06,4.919641e-22,1.000000e-17,9.675966e-42,1.000049e-17
6.000000e-06,5.197084e-22,1.000000e-17,1.022668e-41,1.000052e-17
6.100000e-06,5.791790e-22,1.000000e-17,1.142058e-41,1.000058e-17
6.200000e-06,6.386494e-22,1.000000e-17,1.261449e-41,1.000064e-17
6.300000e-06,6.981199e-22,1.000000e-17,1.380840e-41,1.000070e-17
6.400000e-06,7.575904e-22,1.000000e-17,1.500230e-41,1.000076e-17
6.500000e-06,8.170611e-22,1.000000e-17,1.619621e-41,1.000082e-17
6.600000e-06,8.765316e-22,1.000000e-17,1.739011e-41,1.000088e-17
6.700000e-06,9.360021e-22,1.000000e-17,1.858402e-41,1.000094e-17
6.800000e-06,9.954728e-22,1.000000e-17,1.977793e-41,1.000100e-17
6.900000e-06,1.054943e-21,1.000000e-17,2.097183e-41,1.000105e-17
7.000000e-06,1.114414e-21,1.000000e-17,2.216574e-41,1.000111e-17
7.100000e-06,1.241834e-21,1.000000e-17,2.475254e-41,1.000124e-17
7.200000e-06,1.369255e-21,1.000000e-17,2.733793e-41,1.000137e-17
7.300000e-06,1.496675e-21,1.000000e-17,2.992473e-41,1.000150e-17
7.400000e-06,1.624096e-21,1.000000e-17,3.251012e-41,1.000162e-17
7.500000e-06,1.751516e-21,1.000000e-17,3.509692e-41,1.000175e-17
7.600000e-06,1.878937e-21,1.000000e-17,3.768372e-41,1.000188e-17
7.700000e-06,2.006357e-21,1.000000e-17,4.026911e-41,1.000201e-17
7.799999e-06,2.133777e-21,1.000000e-17,4.285591e-41,1.000213e-17
7.900000e-06,2.261199e-21,1.000000e-17,4.544131e-41,1.000226e-17
8.000000e-06,2.388619e-21,1.000000e-17,4.802810e-41,1.000239e-17
8.100000e-06,2.661505e-21,1.000000e-17,5.362769e-41,1.000266e-17
8.200000e-06,2.934392e-21,1.000000e-17,5.922728e-41,1.000293e-17
8.300000e-06,3.207278e-21,1.000000e-17,6.482827e-41,1.000321e-17
8.399999e-06,3.480165e-21,1.000000e-17,7.042786e-41,1.000348e-17
8.500000e-06,3.753053e-21,1.000000e-17,7.602745e-41,1.000375e-17
8.600000e-06,4.025940e-21,1.000000e-17,8.162704e-41,1.000403e-17
8.700000e-06,4.298826e-21,1.000000e-17,8.722663e-41,1.000430e-17
8.800000e-06,4.571713e-21,1.000000e-17,9.282762e-41,1.000457e-17
8.900000e-06,4.844599e-21,1.000000e-17,9.842720e-41,1.000484e-17
8.999999e-06,5.117485e-21,1.000000e-17,1.040268e-40,1.000512e-17
9.100000e-06,5.701642e-21,1.000000e-17,1.161480e-40,1.000570e-17
9.200000e-06,6.285796e-21,1.000000e-17,1.282707e-40,1.000629e-17
9.300000e-06,6.869951e-21,1.000000e-17,1.403919e-40,1.000687e-17
9.400000e-06,7.454105e-21,1.000000e-17,1.525145e-40,1.000745e-17
9.500000e-06,8.038259e-21,1.000000e-17,1.646358e-40,1.000804e-17
9.599999e-06,8.622414e-21,1.000000e-17,1.767570e-40,1.000862e-17
9.700000e-06,9.206573e-21,1.000000e-17,1.888796e-40,1.000921e-17
9.800000e-06,9.790727e-21,1.000000e-17,2.010009e-40,1.000979e-17
9.900000e-06,1.037488e-20,1.000000e-17,2.131235e-40,1.001037e-17
1.000000e-05,1.095904e-20,1.000000e-17,2.252447e-40,1.001096e-17
1.010000e-05,1.220892e-20,1.000000e-17,2.514756e-40,1.001221e-17
1.020000e-05,1.345881e-20,1.000000e-17,2.777051e-40,1.001346e-17
1.030000e-05,1.470869e-20,1.000000e-17,3.039360e-40,1.001471e-17
1.040000e-05,1.595859e-20,1.000000e-17,3.301655e-40,1.001596e-17
1.050000e-05,1.720847e-20,1.000000e-17,3.563964e-40,1.001721e-17
1.060000e-05,1.845836e-20,1.000000e-17,3.826273e-40,1.001846e-17
1.070000e-05,1.970824e-20,1.000000e-17,4.088569e-40,1.001971e-17
1.080000e-05,2.095813e-20,1.000000e-17,4.350878e-40,1.002096e-17
1.090000e-05,2.220801e-20,1.000000e-17,4.613173e-40,1.002221e-17
1.100000e-05,2.345791e-20,1.000000e-17,4.875482e-40,1.002346e-17
1.110000e-05,2.613095e-20,1.000000e-17,5.442881e-40,1.002613e-17
1.120000e-05,2.880400e-20,1.000000e-17,6.010281e-40,1.002880e-17
1.130000e-05,3.147704e-20,1.000000e-17,6.577681e-40,1.003148e-17
1.140000e-05,3.415008e-20,1.000000e-17,7.145095e-40,1.003415e-17
1.150000e-05,3.682313e-20,1.000000e-17,7.712495e-40,1.003682e-17
1.160000e-05,3.949620e-20,1.000000e-17,8.279894e-40,1.003950e-17
1.170000e-05,4.216924e-20,1.000000e-17,8.847294e-40,1.004217e-17
1.180000e-05,4.484228e-20,1.000000e-17,9.414694e-40,1.004484e-17
1.190000e-05,4.751533e-20,1.000000e-17,9.982108e-40,1.004752e-17
1.200000e-05,5.018837e-20,1.000000e-17,1.054951e-39,1.005019e-17
1.210000e-05,5.590222e-20,1.000000e-17,1.177644e-39,1.005590e-17
1.220000e-05,6.161615e-20,1.000000e-17,1.300339e-39,1.006162e-17
1.230000e-05,6.733003e-20,1.000000e-17,1.423033e-39,1.006733e-17
1.240000e-05,7.304391e-20,1.000000e-17,1.545727e-39,1.007304e-17
1.250000e-05,7.875779e-20,1.000000e-17,1.668421e-39,1.007876e-17
1.260000e-05,8.447167e-20,1.000000e-17,1.791116e-39,1.008447e-17
1.270000e-05,9.018555e-20,1.000000e-17,1.913809e-39,1.009019e-17
1.280000e-05,9.589943e-20,1.000000e-17,2.036503e-39,1.009590e-17
1.290000e-05,1.016134e-19,1.000000e-17,2.159199e-39,1.010161e-17
1.300000e-05,1.073272e-19,1.000000e-17,2.281893e-39,1.010733e-17
1.310000e-05,1.195351e-19,1.000000e-17,2.547108e-39,1.011954e-17
1.320000e-05,1.317429e-19,1.000000e-17,2.812323e-39,1.013174e-17
1.330000e-05,1.439508e-19,1.000000e-17,3.077539e-39,1.014395e-17
1.340000e-05,1.561586e-19,1.000000e-17,3.342753e-39,1.015616e-17
1.350000e-05,1.683666e-19,1.000000e-17,3.607971e-39,1.016837e-17
1.360000e-05,1.805744e-19,1.000000e-17,3.873186e-39,1.018057e-17
1.370000e-05,1.927823e-19,1.000000e-17,4.138402e-39,1.019278e-17
1.380000e-05,2.049901e-19,1.000000e-17,4.403617e-39,1.020499e-17
1.390000e-05,2.171980e-19,1.000000e-17,4.668831e-39,1.021720e-17
1.400000e-05,2.294058e-19,1.000000e-17,4.934046e-39,1.022941e-17
1.410000e-05,2.554751e-19,1.000000e-17,5.507125e-39,1.025548e-17
1.420000e-05,2.815442e-19,1.000000e-17,6.080202e-39,1.028154e-17
1.430000e-05,3.076134e-19,1.000000e-17,6.653277e-39,1.030761e-17
1.440000e-05,3.336825e-19,1.000000e-17,7.226353e-39,1.033368e-17
1.450000e-05,3.597517e-19,1.000000e-17,7.799430e-39,1.035975e-17
1.460000e-05,3.858208e-19,1.000000e-17,8.372506e-39,1.038582e-17
1.470000e-05,4.118902e-19,1.000000e-17,8.945588e-39,1.041189e-17
1.480000e-05,4.379594e-19,1.000000e-17,9.518663e-39,1.043796e-17
1.490000e-05,4.640285e-19,1.000000e-17,1.009174e-38,1.046403e-17
1.500000e-05,4.900977e-19,1.000000e-17,1.066482e-38,1.049010e-17
1.510000e-05,5.457377e-19,1.000000e-17,1.190264e-38,1.054574e-17
1.520000e-05,6.013778e-19,1.000000e-17,1.314047e-38,1.060138e-17
1.530000e-05,6.570183e-19,1.000000e-17,1.437831e-38,1.065702e-17
1.540000e-05,7.126579e-19,1.000000e-17,1.561613e-38,1.071266e-17
1.550000e-05,7.682985e-19,1.000000e-17,1.685397e-38,1.076830e-17
1.560000e-05,8.239380e-19,1.000000e-17,1.809179e-38,1.082394e-17
1.570000e-05,8.795786e-19,1.000000e-17,1.932963e-38,1.087958e-17
1.580000e-05,9.352192e-19,1.000000e-17,2.056747e-38,1.093522e-17
1.590000e-05,9.908587e-19,1.000000e-17,2.180529e-38,1.099086e-17
1.600000e-05,1.046499e-18,1.000000e-17,2.304313e-38,1.104650e-17
1.610000e-05,1.165189e-18,1.000000e-17,2.571574e-38,1.116519e-17
1.620000e-05,1.283881e-18,1.000000e-17,2.838841e-38,1.128388e-17
1.630000e-05,1.402573e-18,1.000000e-17,3.106108e-38,1.140257e-17
1.640000e-05,1.521263e-18,1.000000e-17,3.373369e-38,1.152126e-17
1.650000e-05,1.639955e-18,1.000000e-17,3.640636e-38,1.163995e-17
1.660000e-05,1.758645e-18,1.000000e-17,3.907897e-38,1.175864e-17
1.670000e-05,1.877336e-18,1.000000e-17,4.175164e-38,1.187734e-17
1.680000e-05,1.996026e-18,1.000000e-17,4.442426e-38,1.199603e-17
1.690000e-05,2.114718e-18,1.000000e-17,4.709692e-38,1.211472e-17
1.700000e-05,2.233410e-18,1.000000e-17,4.976959e-38,1.223341e-17
1.710000e-05,2.486460e-18,1.000000e-17,5.553784e-38,1.248646e-17
1.720000e-05,2.739515e-18,1.000000e-17,6.130619e-38,1.273951e-17
1.730000e-05,2.992565e-18,1.000000e-17,6.707444e-38,1.299256e-17
1.740000e-05,3.245619e-18,1.000000e-17,7.284280e-38,1.324562e-17
1.750000e-05,3.498669e-18,1.000000e-17,7.861104e-38,1.349867e-17
1.760000e-05,3.751724e-18,1.000000e-17,8.437940e-38,1.375172e-17
1.770000e-05,4.004779e-18,1.000000e-17,9.014775e-38,1.400478e-17
1.780000e-05,4.257829e-18,1.000000e-17,9.591600e-38,1.425783e-17
1.790000e-05,4.510883e-18,1.000000e-17,1.016844e-37,1.451088e-17
1.800000e-05,4.763933e-18,1.000000e-17,1.074526e-37,1.476393e-17
1.810000e-05,5.303147e-18,1.000000e-17,1.198971e-37,1.530315e-17
1.820000e-05,5.842367e-18,1.000000e-17,1.323418e-37,1.584237e-17
1.830000e-05,6.381576e-18,1.000000e-17,1.447863e-37,1.638158e-17
1.840000e-05,6.920795e-18,1.000000e-17,1.572309e-37,1.692080e-17
1.850000e-05,7.460005e-18,1.000000e-17,1.696754e-37,1.746000e-17
1.860000e-05,7.999224e-18,1.000000e-17,1.821200e-37,1.799922e-17
1.870000e-05,8.538434e-18,1.000000e-17,1.945645e-37,1.853843e-17
1.880000e-05,9.077653e-18,1.000000e-17,2.070091e-37,1.907765e-17
1.890000e-05,9.616872e-18,1.000000e-17,2.194538e-37,1.961687e-17
1.900000e-05,1.015608e-17,1.000000e-17,2.318982e-37,2.015608e-17
1.910000e-05,1.130441e-17,1.000000e-17,2.587351e-37,2.130441e-17
1.920000e-05,1.245272e-17,1.000000e-17,2.855715e-37,2.245272e-17
1.930000e-05,1.360105e-17,1.000000e-17,3.124084e-37,2.360105e-17
1.940000e-05,1.474938e-17,1.000000e-17,3.392453e-37,2.474938e-17
1.950000e-05,1.589769e-17,1.000000e-17,3.660817e-37,2.589769e-17
1.960000e-05,1.704602e-17,1.000000e-17,3.929186e-37,2.704602e-17
1.970000e-05,1.819433e-17,1.000000e-17,4.197550e-37,2.819433e-17
1.980000e-05,1.934266e-17,1.000000e-17,4.465919e-37,2.934266e-17
1.990000e-05,2.049097e-17,1.000000e-17,4.734283e-37,3.049097e-17
2.000000e-05,2.163930e-17,1.000000e-17,5.002652e-37,3.163930e-17
2.010000e-05,2.408337e-17,1.000000e-17,5.581143e-37,3.408337e-17
2.020000e-05,2.652740e-17,1.000000e-17,6.159623e-37,3.652740e-17
2.030000e-05,2.897148e-17,1.000000e-17,6.738114e-37,3.897148e-17
2.040000e-05,3.141551e-17,1.000000e-17,7.316595e-37,4.141551e-17
2.050000e-05,3.385958e-17,1.000000e-17,7.895086e-37,4.385958e-17
2.060000e-05,3.630361e-17,1.000000e-17,8.473566e-37,4.630361e-17
2.070000e-05,3.874769e-17,1.000000e-17,9.052057e-37,4.874769e-17
2.080000e-05,4.119176e-17,1.000000e-17,9.630549e-37,5.119176e-17
2.090000e-05,4.363579e-17,1.000000e-17,1.020903e-36,5.363579e-17
2.100000e-05,4.607987e-17,1.000000e-17,1.078752e-36,5.607987e-17
2.110000e-05,5.127855e-17,1.000000e-17,1.203394e-36,6.127855e-17
2.120000e-05,5.647733e-17,1.000000e-17,1.328038e-36,6.647733e-17
2.130000e-05,6.167611e-17,1.000000e-17,1.452682e-36,7.167611e-17
2.140000e-05,6.687480e-17,1.000000e-17,1.577324e-36,7.687480e-17
2.150000e-05,7.207358e-17,1.000000e-17,1.701968e-36,8.207358e-17
2.160000e-05,7.727227e-17,1.000000e-17,1.826609e-36,8.727227e-17
2.170000e-05,8.247105e-17,1.000000e-17,1.951253e-36,9.247105e-17
2.180000e-05,8.766974e-17,1.000000e-17,2.075895e-36,9.766974e-17
2.190000e-05,9.286852e-17,1.000000e-17,2.200539e-36,1.028685e-16
2.200000e-05,9.806730e-17,1.000000e-17,2.325183e-36,1.080673e-16
2.210000e-05,1.091186e-16,1.000000e-17,2.593621e-36,1.191186e-16
2.220000e-05,1.201701e-16,1.000000e-17,2.862064e-36,1.301701e-16
2.230000e-05,1.312214e-16,1.000000e-17,3.130502e-36,1.412214e-16
2.240000e-05,1.422729e-16,1.000000e-17,3.398945e-36,1.522729e-16
2.250000e-05,1.533244e-16,1.000000e-17,3.667387e-36,1.633244e-16
2.260000e-05,1.643757e-16,1.000000e-17,3.935825e-36,1.743757e-16
2.270000e-05,1.754272e-16,1.000000e-17,4.204268e-36,1.854272e-16
2.280000e-05,1.864786e-16,1.000000e-17,4.472706e-36,1.964786e-16
2.290000e-05,1.975301e-16,1.000000e-17,4.741149e-36,2.075301e-16
2.300000e-05,2.085814e-16,1.000000e-17,5.009587e-36,2.185814e-16
2.310000e-05,2.320595e-16,1.000000e-17,5.587455e-36,2.420595e-16
2.320000e-05,2.555378e-16,1.000000e-17,6.165329e-36,2.655378e-16
2.330000e-05,2.790158e-16,1.000000e-17,6.743192e-36,2.890158e-16
2.340000e-05,3.024941e-16,1.000000e-17,7.321065e-36,3.124941e-16
2.350000e-05,3.259720e-16,1.000000e-17,7.898929e-36,3.359720e-16
2.360000e-05,3.494504e-16,1.000000e-17,8.476802e-36,3.594504e-16
2.370000e-05,3.729283e-16,1.000000e-17,9.054666e-36,3.829283e-16
2.380000e-05,3.964067e-16,1.000000e-17,9.632539e-36,4.064067e-16
2.390000e-05,4.198850e-16,1.000000e-17,1.021041e-35,4.298850e-16
2.400000e-05,4.433629e-16,1.000000e-17,1.078828e-35,4.533629e-16
2.410000e-05,4.932088e-16,1.000000e-17,1.203166e-35,5.032088e-16
2.420000e-05,5.430543e-16,1.000000e-17,1.327504e-35,5.530543e-16
2.430000e-05,5.929006e-16,1.000000e-17,1.451844e-35,6.029006e-16
2.440000e-05,6.427470e-16,1.000000e-17,1.576184e-35,6.527470e-16
2.450000e-05,6.925924e-16,1.000000e-17,1.700521e-35,7.025924e-16
2.460000e-05,7.424388e-16,1.000000e-17,1.824861e-35,7.524388e-16
2.470000e-05,7.922842e-16,1.000000e-17,1.949199e-35,8.022842e-16
2.480000e-05,8.421306e-16,1.000000e-17,2.073539e-35,8.521306e-16
2.490000e-05,8.919760e-16,1.000000e-17,2.197877e-35,9.019760e-16
2.500000e-05,9.418224e-16,1.000000e-17,2.322217e-35,9.518224e-16
2.510000e-05,1.047580e-15,1.000000e-17,2.589626e-35,1.057580e-15
2.520000e-05,1.153335e-15,1.000000e-17,2.857031e-35,1.163335e-15
2.530000e-05,1.259092e-15,1.000000e-17,3.124441e-35,1.269092e-15
2.540000e-05,1.364847e-15,1.000000e-17,3.391846e-35,1.374847e-15
2.550000e-05,1.470604e-15,1.000000e-17,3.659256e-35,1.480604e-15
2.560000e-05,1.576359e-15,1.000000e-17,3.926661e-35,1.586359e-15
2.570000e-05,1.682116e-15,1.000000e-17,4.194071e-35,1.692116e-15
2.580000e-05,1.787874e-15,1.000000e-17,4.461481e-35,1.797874e-15
2.590000e-05,1.893629e-15,1.000000e-17,4.728885e-35,1.903629e-15
2.600000e-05,1.999386e-15,1.000000e-17,4.996295e-35,2.009386e-15
2.610000e-05,2.223610e-15,1.000000e-17,5.571102e-35,2.233610e-15
2.620000e-05,2.447839e-15,1.000000e-17,6.145920e-35,2.457839e-15
2.630000e-05,2.672067e-15,1.000000e-17,6.720737e-35,2.682067e-15
2.640000e-05,2.896292e-15,1.000000e-17,7.295544e-35,2.906292e-15
2.650000e-05,3.120520e-15,1.000000e-17,7.870361e-35,3.130520e-15
2.660000e-05,3.344744e-15,1.000000e-17,8.445168e-35,3.354744e-15
2.670000e-05,3.568973e-15,1.000000e-17,9.019985e-35,3.578973e-15
2.680000e-05,3.793197e-15,1.000000e-17,9.594792e-35,3.803197e-15
2.690000e-05,4.017426e-15,1.000000e-17,1.016961e-34,4.027426e-15
2.700000e-05,4.241654e-15,1.000000e-17,1.074443e-34,4.251654e-15
2.710000e-05,4.716727e-15,1.000000e-17,1.197939e-34,4.726727e-15
2.720000e-05,5.191809e-15,1.000000e-17,1.321438e-34,5.201809e-15
2.730000e-05,5.666882e-15,1.000000e-17,1.444934e-34,5.676882e-15
2.740000e-05,6.141964e-15,1.000000e-17,1.568433e-34,6.151964e-15
2.750000e-05,6.617045e-15,1.000000e-17,1.691931e-34,6.627045e-15
2.760000e-05,7.092118e-15,1.000000e-17,1.815428e-34,7.102118e-15
2.770000e-05,7.567200e-15,1.000000e-17,1.938926e-34,7.577200e-15
2.780000e-05,8.042273e-15,1.000000e-17,2.062423e-34,8.052273e-15
2.790000e-05,8.517355e-15,1.000000e-17,2.185921e-34,8.527355e-15
2.800000e-05,8.992428e-15,1.000000e-17,2.309418e-34,9.002428e-15
2.810000e-05,9.998270e-15,1.000000e-17,2.574612e-34,1.000827e-14
2.820000e-05,1.100412e-14,1.000000e-17,2.839808e-34,1.101412e-14
2.830000e-05,1.200995e-14,1.000000e-17,3.105000e-34,1.201995e-14
2.840000e-05,1.301581e-14,1.000000e-17,3.370196e-34,1.302581e-14
2.850000e-05,1.402164e-14,1.000000e-17,3.635388e-34,1.403164e-14
2.860000e-05,1.502749e-14,1.000000e-17,3.900585e-34,1.503749e-14
2.870000e-05,1.603332e-14,1.000000e-17,4.165776e-34,1.604332e-14
2.880000e-05,1.703918e-14,1.000000e-17,4.430973e-34,1.704918e-14
2.890000e-05,1.804503e-14,1.000000e-17,4.696169e-34,1.805503e-14
2.900000e-05,1.905086e-14,1.000000e-17,4.961361e-34,1.906086e-14
2.910000e-05,2.117888e-14,1.000001e-17,5.530526e-34,2.118888e-14
2.920000e-05,2.330688e-14,1.000001e-17,6.099685e-34,2.331688e-14
2.930000e-05,2.543492e-14,1.000001e-17,6.668855e-34,2.544492e-14
2.940000e-05,2.756296e-14,1.000001e-17,7.238025e-34,2.757296e-14
2.950000e-05,2.969097e-14,1.000001e-17,7.807184e-34,2.970097e-14
2.960000e-05,3.181901e-14,1.000001e-17,8.376354e-34,3.182901e-14
2.970000e-05,3.394701e-14,1.000001e-17,8.945514e-34,3.395701e-14
2.980000e-05,3.607505e-14,1.000001e-17,9.514684e-34,3.608505e-14
2.990000e-05,3.820305e-14,1.000001e-17,1.008384e-33,3.821305e-14
3.000000e-05,4.033109e-14,1.000001e-17,1.065301e-33,4.034109e-14
3.010000e-05,4.482988e-14,1.000001e-17,1.187390e-33,4.483988e-14
3.020000e-05,4.932858e-14,1.000001e-17,1.309477e-33,4.933858e-14
3.030000e-05,5.382736e-14,1.000001e-17,1.431565e-33,5.383736e-14
3.040000e-05,5.832607e-14,1.000002e-17,1.553652e-33,5.833607e-14
3.050000e-05,6.282485e-14,1.000002e-17,1.675741e-33,6.283485e-14
3.060000e-05,6.732363e-14,1.000002e-17,1.797830e-33,6.733363e-14
3.070000e-05,7.182242e-14,1.000002e-17,1.919918e-33,7.183242e-14
3.080000e-05,7.632104e-14,1.000002e-17,2.042003e-33,7.633104e-14
3.090000e-05,8.081982e-14,1.000002e-17,2.164091e-33,8.082982e-14
3.100000e-05,8.531860e-14,1.000002e-17,2.286180e-33,8.532860e-14
3.110000e-05,9.482187e-14,1.000003e-17,2.547917e-33,9.483187e-14
3.120000e-05,1.043248e-13,1.000003e-17,2.809645e-33,1.043348e-13
3.130000e-05,1.138280e-13,1.000003e-17,3.071382e-33,1.138380e-13
3.140000e-05,1.233313e-13,1.000003e-17,3.333119e-33,1.233413e-13
3.150000e-05,1.328346e-13,1.000004e-17,3.594856e-33,1.328446e-13
3.160000e-05,1.423378e-13,1.000004e-17,3.856593e-33,1.423478e-13
3.170000e-05,1.518407e-13,1.000004e-17,4.118320e-33,1.518507e-13
3.180000e-05,1.613440e-13,1.000004e-17,4.380057e-33,1.613540e-13
3.190000e-05,1.708473e-13,1.000005e-17,4.641794e-33,1.708573e-13
3.200000e-05,1.803505e-13,1.000005e-17,4.903531e-33,1.803605e-13
3.210000e-05,2.004092e-13,1.000005e-17,5.464323e-33,2.004192e-13
3.220000e-05,2.204671e-13,1.000006e-17,6.025095e-33,2.204771e-13
3.230000e-05,2.405258e-13,1.000007e-17,6.585888e-33,2.405358e-13
3.240000e-05,2.605844e-13,1.000007e-17,7.146680e-33,2.605944e-13
3.250000e-05,2.806431e-13,1.000008e-17,7.707473e-33,2.806531e-13
3.260000e-05,3.007018e-13,1.000008e-17,8.268265e-33,3.007118e-13
3.270000e-05,3.207597e-13,1.000009e-17,8.829037e-33,3.207697e-13
3.280000e-05,3.408183e-13,1.000009e-17,9.389830e-33,3.408283e-13
3.290000e-05,3.608770e-13,1.000010e-17,9.950622e-33,3.608870e-13
3.300000e-05,3.809357e-13,1.000011e-17,1.051141e-32,3.809457e-13
3.310000e-05,4.232373e-13,1.000012e-17,1.171220e-32,4.232473e-13
3.320000e-05,4.655405e-13,1.000013e-17,1.291302e-32,4.655505e-13
3.330000e-05,5.078436e-13,1.000014e-17,1.411385e-32,5.078536e-13
3.340000e-05,5.501468e-13,1.000015e-17,1.531467e-32,5.501568e-13
3.350000e-05,5.924500e-13,1.000017e-17,1.651550e-32,5.924600e-13
3.360000e-05,6.347516e-13,1.000018e-17,1.771628e-32,6.347616e-13
3.370000e-05,6.770548e-13,1.000019e-17,1.891710e-32,6.770648e-13
3.380000e-05,7.193580e-13,1.000020e-17,2.011793e-32,7.193680e-13
3.390000e-05,7.616611e-13,1.000021e-17,2.131875e-32,7.616711e-13
3.400000e-05,8.039643e-13,1.000023e-17,2.251958e-32,8.039743e-13
3.410000e-05,8.931016e-13,1.000025e-17,2.508923e-32,8.931116e-13
3.420000e-05,9.822421e-13,1.000028e-17,2.765898e-32,9.822521e-13
3.430000e-05,1.071383e-12,1.000030e-17,3.022873e-32,1.071393e-12
3.440000e-05,1.160523e-12,1.000033e-17,3.279848e-32,1.160533e-12
3.450000e-05,1.249664e-12,1.000035e-17,3.536823e-32,1.249674e-12
3.460000e-05,1.338801e-12,1.000038e-17,3.793788e-32,1.338811e-12
3.470000e-05,1.427941e-12,1.000041e-17,4.050763e-32,1.427951e-12
3.480000e-05,1.517082e-12,1.000043e-17,4.307738e-32,1.517092e-12
3.490000e-05,1.606223e-12,1.000046e-17,4.564713e-32,1.606233e-12
3.500000e-05,1.695360e-12,1.000048e-17,4.821678e-32,1.695370e-12
3.510000e-05,1.883027e-12,1.000054e-17,5.371242e-32,1.883037e-12
3.520000e-05,2.070699e-12,1.000059e-17,5.920817e-32,2.070709e-12
3.530000e-05,2.258370e-12,1.000065e-17,6.470391e-32,2.258380e-12
3.540000e-05,2.446041e-12,1.000070e-17,7.019966e-32,2.446051e-12
3.550000e-05,2.633706e-12,1.000076e-17,7.569521e-32,2.633716e-12
3.560000e-05,2.821377e-12,1.000081e-17,8.119095e-32,2.821387e-12
3.570000e-05,3.009048e-12,1.000087e-17,8.668670e-32,3.009058e-12
3.580000e-05,3.196719e-12,1.000092e-17,9.218244e-32,3.196729e-12
3.590000e-05,3.384390e-12,1.000098e-17,9.767819e-32,3.384400e-12
3.600000e-05,3.572055e-12,1.000103e-17,1.031737e-31,3.572065e-12
3.610000e-05,3.966803e-12,1.000115e-17,1.149192e-31,3.966813e-12
3.620000e-05,4.361559e-12,1.000127e-17,1.266650e-31,4.361569e-12
3.630000e-05,4.756316e-12,1.000138e-17,1.384107e-31,4.756326e-12
3.640000e-05,5.151072e-12,1.000150e-17,1.501564e-31,5.151082e-12
3.650000e-05,5.545813e-12,1.000162e-17,1.619017e-31,5.545823e-12
3.660000e-05,5.940569e-12,1.000174e-17,1.736475e-31,5.940579e-12
3.670000e-05,6.335326e-12,1.000185e-17,1.853932e-31,6.335336e-12
3.680000e-05,6.730082e-12,1.000197e-17,1.971389e-31,6.730092e-12
3.690000e-05,7.124838e-12,1.000209e-17,2.088846e-31,7.124848e-12
3.700000e-05,7.519579e-12,1.000221e-17,2.206299e-31,7.519589e-12
3.710000e-05,8.349144e-12,1.000246e-17,2.457162e-31,8.349154e-12
3.720000e-05,9.178724e-12,1.000271e-17,2.708029e-31,9.178734e-12
3.730000e-05,1.000830e-11,1.000296e-17,2.958896e-31,1.000831e-11
3.740000e-05,1.083785e-11,1.000321e-17,3.209754e-31,1.083786e-11
3.750000e-05,1.166743e-11,1.000346e-17,3.460621e-31,1.166744e-11
3.760000e-05,1.249701e-11,1.000371e-17,3.711488e-31,1.249702e-11
3.770000e-05,1.332659e-11,1.000396e-17,3.962355e-31,1.332660e-11
3.780000e-05,1.415617e-11,1.000421e-17,4.213222e-31,1.415618e-11
3.790000e-05,1.498572e-11,1.000446e-17,4.464080e-31,1.498573e-11
3.800000e-05,1.581530e-11,1.000471e-17,4.714947e-31,1.581531e-11
3.810000e-05,1.755698e-11,1.000525e-17,5.250378e-31,1.755699e-11
3.820000e-05,1.929867e-11,1.000579e-17,5.785810e-31,1.929868e-11
3.830000e-05,2.104035e-11,1.000632e-17,6.321241e-31,2.104036e-11
3.840000e-05,2.278197e-11,1.000686e-17,6.856652e-31,2.278198e-11
3.850000e-05,2.452365e-11,1.000739e-17,7.392084e-31,2.452366e-11
3.860000e-05,2.626533e-11,1.000793e-17,7.927515e-31,2.626534e-11
3.870000e-05,2.800701e-11,1.000846e-17,8.462946e-31,2.800702e-11
3.880000e-05,2.974869e-11,1.000900e-17,8.998377e-31,2.974870e-11
3.890000e-05,3.149031e-11,1.000953e-17,9.533790e-31,3.149032e-11
3.900000e-05,3.323199e-11,1.001007e-17,1.006922e-30,3.323200e-11
3.910000e-05,3.688501e-11,1.001121e-17,1.121119e-30,3.688502e-11
3.920000e-05,4.053802e-11,1.001235e-17,1.235317e-30,4.053803e-11
3.930000e-05,4.419090e-11,1.001350e-17,1.349510e-30,4.419091e-11
3.940000e-05,4.784392e-11,1.001464e-17,1.463707e-30,4.784393e-11
3.950000e-05,5.149694e-11,1.001578e-17,1.577905e-30,5.149695e-11
3.960000e-05,5.514995e-11,1.001692e-17,1.692102e-30,5.514996e-11
3.970000e-05,5.880297e-11,1.001806e-17,1.806299e-30,5.880298e-11
3.980000e-05,6.245585e-11,1.001920e-17,1.920493e-30,6.245586e-11
3.990000e-05,6.610887e-11,1.002035e-17,2.034690e-30,6.610888e-11
4.000000e-05,6.976188e-11,1.002149e-17,2.148887e-30,6.976189e-11
4.010000e-05,7.741594e-11,1.002392e-17,2.392269e-30,7.741595e-11
4.020000e-05,8.507000e-11,1.002636e-17,2.635652e-30,8.507001e-11
4.030000e-05,9.272377e-11,1.002879e-17,2.879025e-30,9.272378e-11
4.040000e-05,1.003778e-10,1.003122e-17,3.122407e-30,1.003778e-10
4.050000e-05,1.080319e-10,1.003366e-17,3.365789e-30,1.080319e-10
4.060000e-05,1.156859e-10,1.003609e-17,3.609172e-30,1.156859e-10
4.070000e-05,1.233400e-10,1.003853e-17,3.852554e-30,1.233400e-10
4.080000e-05,1.309938e-10,1.004096e-17,4.095927e-30,1.309938e-10
4.090000e-05,1.386478e-10,1.004339e-17,4.339309e-30,1.386478e-10
4.100000e-05,1.463019e-10,1.004583e-17,4.582692e-30,1.463019e-10
4.110000e-05,1.623223e-10,1.005101e-17,5.101005e-30,1.623223e-10
4.120000e-05,1.783422e-10,1.005619e-17,5.619299e-30,1.783422e-10
4.130000e-05,1.943626e-10,1.006138e-17,6.137612e-30,1.943626e-10
4.140000e-05,2.103830e-10,1.006656e-17,6.655925e-30,2.103830e-10
4.150000e-05,2.264035e-10,1.007174e-17,7.174238e-30,2.264035e-10
4.160000e-05,2.424239e-10,1.007693e-17,7.692552e-30,2.424239e-10
4.170000e-05,2.584438e-10,1.008211e-17,8.210846e-30,2.584438e-10
4.180000e-05,2.744642e-10,1.008729e-17,8.729159e-30,2.744642e-10
4.190000e-05,2.904846e-10,1.009247e-17,9.247472e-30,2.904846e-10
4.200000e-05,3.065051e-10,1.009766e-17,9.765785e-30,3.065051e-10
4.210000e-05,3.400004e-10,1.010869e-17,1.086873e-29,3.400004e-10
4.220000e-05,3.734945e-10,1.011972e-17,1.197164e-29,3.734945e-10
4.230000e-05,4.069899e-10,1.013075e-17,1.307459e-29,4.069899e-10
4.240000e-05,4.404852e-10,1.014178e-17,1.417754e-29,4.404852e-10
4.250000e-05,4.739805e-10,1.015280e-17,1.528049e-29,4.739805e-10
4.260000e-05,5.074759e-10,1.016383e-17,1.638344e-29,5.074759e-10
4.270000e-05,5.409700e-10,1.017486e-17,1.748634e-29,5.409700e-10
4.280000e-05,5.744653e-10,1.018589e-17,1.858929e-29,5.744653e-10
4.290000e-05,6.079607e-10,1.019692e-17,1.969224e-29,6.079607e-10
4.300000e-05,6.414560e-10,1.020795e-17,2.079519e-29,6.414560e-10
4.310000e-05,7.114064e-10,1.023140e-17,2.314023e-29,7.114064e-10
4.320000e-05,7.813593e-10,1.025485e-17,2.548536e-29,7.813593e-10
4.330000e-05,8.513122e-10,1.027830e-17,2.783049e-29,8.513122e-10
4.340000e-05,9.212651e-10,1.030176e-17,3.017562e-29,9.212651e-10
4.350000e-05,9.912180e-10,1.032521e-17,3.252075e-29,9.912180e-10
4.360000e-05,1.061168e-09,1.034866e-17,3.486579e-29,1.061168e-09
4.370000e-05,1.131121e-09,1.037211e-17,3.721092e-29,1.131121e-09
4.380000e-05,1.201074e-09,1.039556e-17,3.955605e-29,1.201074e-09
4.390000e-05,1.271027e-09,1.041901e-17,4.190117e-29,1.271027e-09
4.400000e-05,1.340980e-09,1.044246e-17,4.424630e-29,1.340980e-09
4.410000e-05,1.486897e-09,1.049228e-17,4.922825e-29,1.486897e-09
4.420000e-05,1.632819e-09,1.054210e-17,5.421038e-29,1.632819e-09
4.430000e-05,1.778742e-09,1.059193e-17,5.919250e-29,1.778742e-09
4.440000e-05,1.924664e-09,1.064175e-17,6.417463e-29,1.924664e-09
4.450000e-05,2.070586e-09,1.069157e-17,6.915676e-29,2.070587e-09
4.460000e-05,2.216504e-09,1.074139e-17,7.413870e-29,2.216504e-09
4.470000e-05,2.362426e-09,1.079121e-17,7.912083e-29,2.362426e-09
4.480000e-05,2.508348e-09,1.084103e-17,8.410295e-29,2.508348e-09
4.490000e-05,2.654271e-09,1.089085e-17,8.908508e-29,2.654271e-09
4.500000e-05,2.800193e-09,1.094067e-17,9.406721e-29,2.800193e-09
4.510000e-05,3.104211e-09,1.104642e-17,1.046420e-28,3.104211e-09
4.520000e-05,3.408239e-09,1.115217e-17,1.152171e-28,3.408239e-09
4.530000e-05,3.712268e-09,1.125792e-17,1.257923e-28,3.712268e-09
4.540000e-05,4.016297e-09,1.136367e-17,1.363675e-28,4.016297e-09
4.550000e-05,4.320315e-09,1.146942e-17,1.469422e-28,4.320315e-09
4.560000e-05,4.624343e-09,1.157517e-17,1.575174e-28,4.624343e-09
4.570000e-05,4.928372e-09,1.168093e-17,1.680926e-28,4.928372e-09
4.580000e-05,5.232401e-09,1.178668e-17,1.786677e-28,5.232401e-09
4.590000e-05,5.536429e-09,1.189243e-17,1.892429e-28,5.536429e-09
4.600000e-05,5.840447e-09,1.199818e-17,1.998177e-28,5.840447e-09
4.610000e-05,6.473088e-09,1.222244e-17,2.222442e-28,6.473088e-09
4.620000e-05,7.105741e-09,1.244671e-17,2.446712e-28,7.105741e-09
4.630000e-05,7.738395e-09,1.267098e-17,2.670981e-28,7.738395e-09
4.640000e-05,8.371048e-09,1.289525e-17,2.895250e-28,8.371048e-09
4.650000e-05,9.003678e-09,1.311951e-17,3.119512e-28,9.003678e-09
4.660000e-05,9.636331e-09,1.334378e-17,3.343782e-28,9.636331e-09
4.670000e-05,1.026898e-08,1.356805e-17,3.568051e-28,1.026898e-08
4.680000e-05,1.090164e-08,1.379232e-17,3.792320e-28,1.090164e-08
4.690000e-05,1.153429e-08,1.401659e-17,4.016590e-28,1.153429e-08
4.700000e-05,1.216692e-08,1.424085e-17,4.240852e-28,1.216692e-08
4.710000e-05,1.348168e-08,1.471601e-17,4.716015e-28,1.348168e-08
4.720000e-05,1.479647e-08,1.519119e-17,5.191187e-28,1.479647e-08
4.730000e-05,1.611126e-08,1.566636e-17,5.666359e-28,1.611126e-08
4.740000e-05,1.742599e-08,1.614151e-17,6.141514e-28,1.742599e-08
4.750000e-05,1.874078e-08,1.661669e-17,6.616686e-28,1.874078e-08
4.760000e-05,2.005557e-08,1.709186e-17,7.091858e-28,2.005557e-08
4.770000e-05,2.137035e-08,1.756703e-17,7.567030e-28,2.137035e-08
4.780000e-05,2.268514e-08,1.804220e-17,8.042202e-28,2.268514e-08
4.790000e-05,2.399988e-08,1.851736e-17,8.517357e-28,2.399988e-08
4.800000e-05,2.531467e-08,1.899253e-17,8.992529e-28,2.531467e-08
4.810000e-05,2.804337e-08,1.999832e-17,9.998320e-28,2.804337e-08
4.820000e-05,3.077212e-08,2.100413e-17,1.100413e-27,3.077212e-08
4.830000e-05,3.350087e-08,2.200994e-17,1.200994e-27,3.350087e-08
4.840000e-05,3.622952e-08,2.301571e-17,1.301571e-27,3.622952e-08
4.850000e-05,3.895828e-08,2.402152e-17,1.402152e-27,3.895828e-08
4.860000e-05,4.168703e-08,2.502733e-17,1.502733e-27,4.168703e-08
4.870000e-05,4.441578e-08,2.603314e-17,1.603314e-27,4.441578e-08
4.880000e-05,4.714454e-08,2.703895e-17,1.703895e-27,4.714454e-08
4.890000e-05,4.987319e-08,2.804472e-17,1.804473e-27,4.987319e-08
4.900000e-05,5.260194e-08,2.905053e-17,1.905053e-27,5.260194e-08
4.910000e-05,5.825737e-08,3.117742e-17,2.117743e-27,5.825737e-08
4.920000e-05,6.391280e-08,3.330431e-17,2.330431e-27,6.391280e-08
4.930000e-05,6.956803e-08,3.543113e-17,2.543113e-27,6.956803e-08
4.940000e-05,7.522346e-08,3.755802e-17,2.755802e-27,7.522346e-08
4.950000e-05,8.087889e-08,3.968491e-17,2.968491e-27,8.087889e-08
4.960000e-05,8.653432e-08,4.181180e-17,3.181180e-27,8.653433e-08
4.970000e-05,9.218976e-08,4.393869e-17,3.393869e-27,9.218976e-08
4.980000e-05,9.784498e-08,4.606550e-17,3.606550e-27,9.784498e-08
4.990000e-05,1.035004e-07,4.819239e-17,3.819239e-27,1.035004e-07
5.000000e-05,1.091558e-07,5.031928e-17,4.031928e-27,1.091558e-07
5.010000e-05,1.208600e-07,5.481219e-17,4.481218e-27,1.208600e-07
5.020000e-05,1.325642e-07,5.930509e-17,4.930509e-27,1.325642e-07
5.030000e-05,1.442680e-07,6.379783e-17,5.379783e-27,1.442680e-07
5.040000e-05,1.559722e-07,6.829073e-17,5.829073e-27,1.559722e-07
5.050000e-05,1.676764e-07,7.278364e-17,6.278364e-27,1.676764e-07
5.060000e-05,1.793806e-07,7.727654e-17,6.727654e-27,1.793806e-07
5.070000e-05,1.910848e-07,8.176944e-17,7.176944e-27,1.910848e-07
5.080000e-05,2.027885e-07,8.626218e-17,7.626219e-27,2.027885e-07
5.090000e-05,2.144927e-07,9.075509e-17,8.075509e-27,2.144927e-07
5.100000e-05,2.261969e-07,9.524799e-17,8.524799e-27,2.261969e-07
5.110000e-05,2.503830e-07,1.047288e-16,9.472875e-27,2.503830e-07
5.120000e-05,2.745682e-07,1.142092e-16,1.042092e-26,2.745682e-07
5.130000e-05,2.987542e-07,1.236899e-16,1.136899e-26,2.987542e-07
5.140000e-05,3.229403e-07,1.331707e-16,1.231707e-26,3.229403e-07
5.150000e-05,3.471263e-07,1.426515e-16,1.326515e-26,3.471263e-07
5.160000e-05,3.713124e-07,1.521322e-16,1.421322e-26,3.713124e-07
5.170000e-05,3.954976e-07,1.616126e-16,1.516126e-26,3.954976e-07
5.180000e-05,4.196837e-07,1.710934e-16,1.610934e-26,4.196837e-07
5.190000e-05,4.438697e-07,1.805742e-16,1.705741e-26,4.438697e-07
5.200000e-05,4.680558e-07,1.900549e-16,1.800549e-26,4.680558e-07
5.210000e-05,5.179570e-07,2.100386e-16,2.000386e-26,5.179570e-07
5.220000e-05,5.678564e-07,2.300215e-16,2.200215e-26,5.678564e-07
5.230000e-05,6.177576e-07,2.500052e-16,2.400052e-26,6.177576e-07
5.240000e-05,6.676588e-07,2.699889e-16,2.599889e-26,6.676588e-07
5.250000e-05,7.175600e-07,2.899725e-16,2.799725e-26,7.175600e-07
5.260000e-05,7.674612e-07,3.099562e-16,2.999562e-26,7.674612e-07
5.270000e-05,8.173605e-07,3.299392e-16,3.199391e-26,8.173605e-07
5.280000e-05,8.672617e-07,3.499228e-16,3.399228e-26,8.672617e-07
5.290000e-05,9.171629e-07,3.699065e-16,3.599065e-26,9.171629e-07
5.300000e-05,9.670641e-07,3.898902e-16,3.798902e-26,9.670641e-07
5.310000e-05,1.069850e-06,4.319617e-16,4.219617e-26,1.069850e-06
5.320000e-05,1.172640e-06,4.740348e-16,4.640348e-26,1.172640e-06
5.330000e-05,1.275431e-06,5.161079e-16,5.061079e-26,1.275431e-06
5.340000e-05,1.378221e-06,5.581809e-16,5.481809e-26,1.378221e-06
5.350000e-05,1.481011e-06,6.002540e-16,5.902540e-26,1.481011e-06
5.360000e-05,1.583797e-06,6.423255e-16,6.323256e-26,1.583797e-06
5.370000e-05,1.686587e-06,6.843986e-16,6.743986e-26,1.686587e-06
5.380000e-05,1.789377e-06,7.264717e-16,7.164717e-26,1.789377e-06
5.390000e-05,1.892167e-06,7.685448e-16,7.585447e-26,1.892167e-06
5.400000e-05,1.994957e-06,8.106178e-16,8.006178e-26,1.994957e-06
5.410000e-05,2.206326e-06,8.990873e-16,8.890873e-26,2.206326e-06
5.420000e-05,2.417702e-06,9.875601e-16,9.775601e-26,2.417702e-06
5.430000e-05,2.629078e-06,1.076033e-15,1.066033e-25,2.629078e-06
5.440000e-05,2.840454e-06,1.164506e-15,1.154506e-25,2.840454e-06
5.450000e-05,3.051831e-06,1.252978e-15,1.242978e-25,3.051831e-06
5.460000e-05,3.263199e-06,1.341448e-15,1.331448e-25,3.263199e-06
5.470000e-05,3.474576e-06,1.429921e-15,1.419921e-25,3.474576e-06
5.480000e-05,3.685952e-06,1.518393e-15,1.508393e-25,3.685952e-06
5.490000e-05,3.897328e-06,1.606866e-15,1.596866e-25,3.897328e-06
5.500000e-05,4.108704e-06,1.695339e-15,1.685339e-25,4.108704e-06
5.510000e-05,4.542594e-06,1.881142e-15,1.871142e-25,4.542594e-06
5.520000e-05,4.976499e-06,2.066952e-15,2.056952e-25,4.976499e-06
5.530000e-05,5.410405e-06,2.252763e-15,2.242763e-25,5.410405e-06
5.540000e-05,5.844310e-06,2.438573e-15,2.428573e-25,5.844310e-06
5.550000e-05,6.278200e-06,2.624376e-15,2.614376e-25,6.278200e-06
5.560000e-05,6.712105e-06,2.810187e-15,2.800187e-25,6.712105e-06
5.570000e-05,7.146010e-06,2.995997e-15,2.985997e-25,7.146010e-06
5.580000e-05,7.579916e-06,3.181807e-15,3.171807e-25,7.579916e-06
5.590000e-05,8.013821e-06,3.367617e-15,3.357617e-25,8.013821e-06
5.600000e-05,8.447711e-06,3.553421e-15,3.543421e-25,8.447711e-06
5.610000e-05,9.336761e-06,3.943141e-15,3.933141e-25,9.336761e-06
5.620000e-05,1.022583e-05,4.332869e-15,4.322869e-25,1.022583e-05
5.630000e-05,1.111489e-05,4.722597e-15,4.712597e-25,1.111489e-05
5.640000e-05,1.200396e-05,5.112325e-15,5.102325e-25,1.200396e-05
5.650000e-05,1.289300e-05,5.502039e-15,5.492039e-25,1.289300e-05
5.660000e-05,1.378206e-05,5.891767e-15,5.881767e-25,1.378206e-05
5.670000e-05,1.467113e-05,6.281494e-15,6.271494e-25,1.467113e-05
5.680000e-05,1.556020e-05,6.671222e-15,6.661222e-25,1.556020e-05
5.690000e-05,1.644926e-05,7.060950e-15,7.050950e-25,1.644926e-05
5.700000e-05,1.733830e-05,7.450664e-15,7.440664e-25,1.733830e-05
5.710000e-05,1.915645e-05,8.266969e-15,8.256969e-25,1.915645e-05
5.720000e-05,2.097464e-05,9.083290e-15,9.073290e-25,2.097464e-05
5.730000e-05,2.279283e-05,9.899610e-15,9.889610e-25,2.279283e-05
5.740000e-05,2.461095e-05,1.071590e-14,1.070590e-24,2.461095e-05
5.750000e-05,2.642914e-05,1.153222e-14,1.152222e-24,2.642914e-05
5.760000e-05,2.824732e-05,1.234854e-14,1.233854e-24,2.824732e-05
5.770000e-05,3.006551e-05,1.316486e-14,1.315486e-24,3.006551e-05
5.780000e-05,3.188370e-05,1.398118e-14,1.397118e-24,3.188370e-05
5.790000e-05,3.370182e-05,1.479747e-14,1.478747e-24,3.370182e-05
5.800000e-05,3.552001e-05,1.561379e-14,1.560379e-24,3.552001e-05
5.810000e-05,3.923076e-05,1.732119e-14,1.731119e-24,3.923076e-05
5.820000e-05,4.294158e-05,1.902861e-14,1.901861e-24,4.294158e-05
5.830000e-05,4.665240e-05,2.073603e-14,2.072603e-24,4.665240e-05
5.840000e-05,5.036309e-05,2.244339e-14,2.243339e-24,5.036309e-05
5.850000e-05,5.407391e-05,2.415082e-14,2.414082e-24,5.407391e-05
5.860000e-05,5.778473e-05,2.585824e-14,2.584824e-24,5.778473e-05
5.870000e-05,6.149555e-05,2.756566e-14,2.755566e-24,6.149555e-05
5.880000e-05,6.520638e-05,2.927309e-14,2.926309e-24,6.520638e-05
5.890000e-05,6.891706e-05,3.098045e-14,3.097045e-24,6.891706e-05
5.900000e-05,7.262788e-05,3.268787e-14,3.267787e-24,7.262788e-05
5.910000e-05,8.018544e-05,3.625376e-14,3.624376e-24,8.018544e-05
5.920000e-05,8.774314e-05,3.981973e-14,3.980972e-24,8.774314e-05
5.930000e-05,9.530056e-05,4.338556e-14,4.337556e-24,9.530056e-05
5.940000e-05,1.028583e-04,4.695152e-14,4.694152e-24,1.028583e-04
5.950000e-05,1.104160e-04,5.051748e-14,5.050748e-24,1.104160e-04
5.960000e-05,1.179737e-04,5.408344e-14,5.407344e-24,1.179737e-04
5.970000e-05,1.255314e-04,5.764940e-14,5.763940e-24,1.255314e-04
5.980000e-05,1.330888e-04,6.121524e-14,6.120524e-24,1.330888e-04
5.990000e-05,1.406465e-04,6.478120e-14,6.477120e-24,1.406465e-04
6.000000e-05,1.482042e-04,6.834716e-14,6.833716e-24,1.482042e-04
6.010000e-05,1.635627e-04,7.578304e-14,7.577304e-24,1.635627e-04
6.020000e-05,1.789212e-04,8.321893e-14,8.320893e-24,1.789212e-04
6.030000e-05,1.942791e-04,9.065454e-14,9.064454e-24,1.942791e-04
6.040000e-05,2.096376e-04,9.809043e-14,9.808043e-24,2.096376e-04
6.050000e-05,2.249961e-04,1.055263e-13,1.055163e-23,2.249961e-04
6.060000e-05,2.403546e-04,1.129622e-13,1.129522e-23,2.403546e-04
6.070000e-05,2.557131e-04,1.203981e-13,1.203881e-23,2.557131e-04
6.080000e-05,2.710711e-04,1.278337e-13,1.278237e-23,2.710711e-04
6.090000e-05,2.864296e-04,1.352696e-13,1.352596e-23,2.864296e-04
6.100000e-05,3.017881e-04,1.427055e-13,1.426955e-23,3.017881e-04
6.110000e-05,3.329272e-04,1.581859e-13,1.581759e-23,3.329272e-04
6.120000e-05,3.640663e-04,1.736663e-13,1.736563e-23,3.640663e-04
6.130000e-05,3.952054e-04,1.891466e-13,1.891366e-23,3.952054e-04
6.140000e-05,4.263445e-04,2.046270e-13,2.046170e-23,4.263445e-04
6.150000e-05,4.574814e-04,2.201063e-13,2.200963e-23,4.574814e-04
6.160000e-05,4.886205e-04,2.355867e-13,2.355767e-23,4.886205e-04
6.170000e-05,5.197596e-04,2.510671e-13,2.510571e-23,5.197596e-04
6.180000e-05,5.508987e-04,2.665475e-13,2.665375e-23,5.508987e-04
6.190000e-05,5.820379e-04,2.820279e-13,2.820179e-23,5.820379e-04
6.200000e-05,6.131770e-04,2.975083e-13,2.974983e-23,6.131770e-04
6.210000e-05,6.761580e-04,3.296810e-13,3.296710e-23,6.761580e-04
6.220000e-05,7.391391e-04,3.618538e-13,3.618438e-23,7.391391e-04
6.230000e-05,8.021202e-04,3.940266e-13,3.940166e-23,8.021202e-04
6.239999e-05,8.650967e-04,4.261970e-13,4.261871e-23,8.650967e-04
6.250000e-05,9.280777e-04,4.583698e-13,4.583598e-23,9.280777e-04
6.260000e-05,9.910588e-04,4.905426e-13,4.905326e-23,9.910588e-04
6.270000e-05,1.054040e-03,5.227154e-13,5.227054e-23,1.054040e-03
6.280000e-05,1.117021e-03,5.548882e-13,5.548782e-23,1.117021e-03
6.290000e-05,1.180002e-03,5.870610e-13,5.870510e-23,1.180002e-03
6.300000e-05,1.242983e-03,6.192338e-13,6.192238e-23,1.242983e-03
6.310000e-05,1.370042e-03,6.859784e-13,6.859684e-23,1.370042e-03
6.320000e-05,1.497101e-03,7.527230e-13,7.527130e-23,1.497101e-03
6.330000e-05,1.624160e-03,8.194677e-13,8.194577e-23,1.624160e-03
6.340000e-05,1.751210e-03,8.862075e-13,8.861974e-23,1.751210e-03
6.350000e-05,1.878269e-03,9.529521e-13,9.529421e-23,1.878269e-03
6.360000e-05,2.005329e-03,1.019697e-12,1.019687e-22,2.005329e-03
6.370000e-05,2.132388e-03,1.086441e-12,1.086431e-22,2.132388e-03
6.380000e-05,2.259447e-03,1.153186e-12,1.153176e-22,2.259447e-03
6.390000e-05,2.386506e-03,1.219931e-12,1.219921e-22,2.386506e-03
6.400000e-05,2.513565e-03,1.286675e-12,1.286665e-22,2.513565e-03
6.410000e-05,2.769209e-03,1.424881e-12,1.424871e-22,2.769209e-03
6.420000e-05,3.024853e-03,1.563086e-12,1.563076e-22,3.024853e-03
6.429999e-05,3.280479e-03,1.701282e-12,1.701272e-22,3.280479e-03
6.440000e-05,3.536123e-03,1.839487e-12,1.839477e-22,3.536123e-03
6.450000e-05,3.791767e-03,1.977693e-12,1.977683e-22,3.791767e-03
6.460000e-05,4.047412e-03,2.115898e-12,2.115889e-22,4.047412e-03
6.470000e-05,4.303056e-03,2.254104e-12,2.254094e-22,4.303056e-03
6.480000e-05,4.558700e-03,2.392310e-12,2.392300e-22,4.558700e-03
6.490000e-05,4.814344e-03,2.530515e-12,2.530505e-22,4.814344e-03
6.500000e-05,5.069988e-03,2.668721e-12,2.668711e-22,5.069988e-03
6.510000e-05,5.582894e-03,2.954331e-12,2.954320e-22,5.582894e-03
6.520000e-05,6.095799e-03,3.239940e-12,3.239930e-22,6.095799e-03
6.530000e-05,6.608666e-03,3.525530e-12,3.525520e-22,6.608666e-03
6.540000e-05,7.121572e-03,3.811140e-12,3.811129e-22,7.121572e-03
6.550000e-05,7.634477e-03,4.096749e-12,4.096739e-22,7.634477e-03
6.560000e-05,8.147382e-03,4.382359e-12,4.382349e-22,8.147382e-03
6.570000e-05,8.660287e-03,4.667969e-12,4.667959e-22,8.660287e-03
6.580000e-05,9.173192e-03,4.953579e-12,4.953569e-22,9.173192e-03
6.590000e-05,9.686097e-03,5.239189e-12,5.239179e-22,9.686097e-03
6.600000e-05,1.019900e-02,5.524799e-12,5.524789e-22,1.019900e-02
6.610000e-05,1.122499e-02,6.113797e-12,6.113787e-22,1.122499e-02
6.619999e-05,1.225090e-02,6.702752e-12,6.702742e-22,1.225090e-02
6.630000e-05,1.327688e-02,7.291750e-12,7.291740e-22,1.327688e-02
6.640000e-05,1.430287e-02,7.880748e-12,7.880738e-22,1.430287e-02
6.650000e-05,1.532885e-02,8.469746e-12,8.469736e-22,1.532885e-02
6.660000e-05,1.635484e-02,9.058744e-12,9.058734e-22,1.635484e-02
6.670000e-05,1.738082e-02,9.647742e-12,9.647732e-22,1.738082e-02
6.680000e-05,1.840680e-02,1.023674e-11,1.023673e-21,1.840680e-02
6.690000e-05,1.943279e-02,1.082574e-11,1.082573e-21,1.943279e-02
6.700000e-05,2.045877e-02,1.141474e-11,1.141473e-21,2.045877e-02
6.710000e-05,2.250462e-02,1.262672e-11,1.262671e-21,2.250462e-02
6.720000e-05,2.455032e-02,1.383862e-11,1.383861e-21,2.455032e-02
6.730000e-05,2.659617e-02,1.505060e-11,1.505059e-21,2.659617e-02
6.740000e-05,2.864202e-02,1.626259e-11,1.626258e-21,2.864202e-02
6.750000e-05,3.068787e-02,1.747457e-11,1.747456e-21,3.068787e-02
6.760000e-05,3.273372e-02,1.868656e-11,1.868655e-21,3.273372e-02
6.770000e-05,3.477957e-02,1.989855e-11,1.989854e-21,3.477957e-02
6.780000e-05,3.682542e-02,2.111053e-11,2.111052e-21,3.682542e-02
6.790000e-05,3.887126e-02,2.232252e-11,2.232251e-21,3.887126e-02
6.800000e-05,4.091711e-02,2.353450e-11,2.353449e-21,4.091711e-02
6.809999e-05,4.498270e-02,2.602243e-11,2.602242e-21,4.498270e-02
6.820000e-05,4.904857e-02,2.851055e-11,2.851054e-21,4.904857e-02
6.830000e-05,5.311445e-02,3.099866e-11,3.099865e-21,5.311445e-02
6.840000e-05,5.718033e-02,3.348677e-11,3.348676e-21,5.718033e-02
6.850000e-05,6.124621e-02,3.597488e-11,3.597488e-21,6.124621e-02
6.860000e-05,6.531209e-02,3.846300e-11,3.846299e-21,6.531209e-02
6.870000e-05,6.937796e-02,4.095111e-11,4.095110e-21,6.937796e-02
6.880000e-05,7.344384e-02,4.343922e-11,4.343921e-21,7.344384e-02
6.890000e-05,7.750972e-02,4.592734e-11,4.592733e-21,7.750972e-02
6.900000e-05,8.157560e-02,4.841545e-11,4.841544e-21,8.157560e-02
6.910000e-05,8.962685e-02,5.351042e-11,5.351041e-21,8.962685e-02
6.920000e-05,9.767869e-02,5.860575e-11,5.860574e-21,9.767869e-02
6.930000e-05,1.057305e-01,6.370109e-11,6.370108e-21,1.057305e-01
6.940000e-05,1.137824e-01,6.879643e-11,6.879642e-21,1.137824e-01
6.950000e-05,1.218342e-01,7.389177e-11,7.389176e-21,1.218342e-01
6.960000e-05,1.298860e-01,7.898711e-11,7.898710e-21,1.298860e-01
6.970000e-05,1.379379e-01,8.408244e-11,8.408243e-21,1.379379e-01
6.980000e-05,1.459897e-01,8.917778e-11,8.917777e-21,1.459897e-01
6.990000e-05,1.540416e-01,9.427312e-11,9.427311e-21,1.540416e-01
6.999999e-05,1.620928e-01,9.936809e-11,9.936808e-21,1.620928e-01
7.010000e-05,1.779777e-01,1.097751e-10,1.097751e-20,1.779777e-01
7.020000e-05,1.938632e-01,1.201825e-10,1.201825e-20,1.938632e-01
7.030000e-05,2.097486e-01,1.305899e-10,1.305899e-20,2.097486e-01
7.040000e-05,2.256341e-01,1.409973e-10,1.409973e-20,2.256341e-01
7.050000e-05,2.415196e-01,1.514047e-10,1.514047e-20,2.415196e-01
7.060000e-05,2.574050e-01,1.618121e-10,1.618121e-20,2.574050e-01
7.070000e-05,2.732905e-01,1.722195e-10,1.722195e-20,2.732905e-01
7.080000e-05,2.891760e-01,1.826269e-10,1.826269e-20,2.891760e-01
7.090000e-05,3.050614e-01,1.930343e-10,1.930343e-20,3.050614e-01
7.099999e-05,3.209457e-01,2.034410e-10,2.034410e-20,3.209457e-01
7.110000e-05,3.521596e-01,2.246389e-10,2.246388e-20,3.521596e-01
7.120000e-05,3.833745e-01,2.458375e-10,2.458375e-20,3.833745e-01
7.130000e-05,4.145895e-01,2.670362e-10,2.670362e-20,4.145895e-01
7.140000e-05,4.458045e-01,2.882348e-10,2.882348e-20,4.458045e-01
7.150000e-05,4.770194e-01,3.094335e-10,3.094335e-20,4.770194e-01
7.160000e-05,5.082344e-01,3.306321e-10,3.306321e-20,5.082344e-01
7.170000e-05,5.394494e-01,3.518308e-10,3.518308e-20,5.394494e-01
7.180000e-05,5.706643e-01,3.730295e-10,3.730295e-20,5.706643e-01
7.190000e-05,6.018793e-01,3.942281e-10,3.942281e-20,6.018793e-01
7.200000e-05,6.330920e-01,4.154252e-10,4.154252e-20,6.330920e-01
7.210000e-05,6.941655e-01,4.584758e-10,4.584758e-20,6.941655e-01
7.220000e-05,7.552411e-01,5.015279e-10,5.015279e-20,7.552411e-01
7.230000e-05,8.163168e-01,5.445800e-10,5.445800e-20,8.163168e-01
7.240000e-05,8.773924e-01,5.876322e-10,5.876321e-20,8.773924e-01
7.250000e-05,9.384681e-01,6.306843e-10,6.306843e-20,9.384681e-01
7.260000e-05,9.995437e-01,6.737364e-10,6.737364e-20,9.995437e-01
7.270000e-05,1.060619e+00,7.167886e-10,7.167886e-20,1.060619e+00
7.280000e-05,1.121695e+00,7.598407e-10,7.598407e-20,1.121695e+00
7.289999e-05,1.182766e+00,8.028897e-10,8.028897e-20,1.182766e+00
7.300000e-05,1.243842e+00,8.459418e-10,8.459418e-20,1.243842e+00
7.310000e-05,1.362794e+00,9.330985e-10,9.330985e-20,1.362794e+00
7.320000e-05,1.481750e+00,1.020258e-09,1.020258e-19,1.481750e+00
7.330000e-05,1.600706e+00,1.107418e-09,1.107418e-19,1.600706e+00
7.340000e-05,1.719663e+00,1.194578e-09,1.194578e-19,1.719663e+00
7.350000e-05,1.838619e+00,1.281738e-09,1.281738e-19,1.838619e+00
7.360000e-05,1.957575e+00,1.368898e-09,1.368898e-19,1.957575e+00
7.370000e-05,2.076531e+00,1.456058e-09,1.456058e-19,2.076531e+00
7.380000e-05,2.195487e+00,1.543218e-09,1.543218e-19,2.195487e+00
7.390000e-05,2.314435e+00,1.630372e-09,1.630372e-19,2.314435e+00
7.400000e-05,2.433391e+00,1.717532e-09,1.717532e-19,2.433391e+00
7.410000e-05,2.663940e+00,1.893392e-09,1.893391e-19,2.663940e+00
7.420000e-05,2.894497e+00,2.069258e-09,2.069258e-19,2.894497e+00
7.430000e-05,3.125054e+00,2.245124e-09,2.245124e-19,3.125054e+00
7.440000e-05,3.355611e+00,2.420991e-09,2.420991e-19,3.355611e+00
7.450000e-05,3.586168e+00,2.596857e-09,2.596857e-19,3.586168e+00
7.460000e-05,3.816725e+00,2.772724e-09,2.772724e-19,3.816725e+00
7.470000e-05,4.047282e+00,2.948590e-09,2.948590e-19,4.047282e+00
7.479999e-05,4.277822e+00,3.124444e-09,3.124444e-19,4.277822e+00
7.490000e-05,4.508379e+00,3.300310e-09,3.300310e-19,4.508379e+00
7.500000e-05,4.738936e+00,3.476177e-09,3.476176e-19,4.738936e+00
7.510000e-05,5.183435e+00,3.829748e-09,3.829748e-19,5.183435e+00
7.520000e-05,5.627950e+00,4.183333e-09,4.183333e-19,5.627950e+00
7.530000e-05,6.072465e+00,4.536917e-09,4.536917e-19,6.072465e+00
7.540000e-05,6.516980e+00,4.890502e-09,4.890502e-19,6.516980e+00
7.550000e-05,6.961495e+00,5.244087e-09,5.244086e-19,6.961495e+00
7.560000e-05,7.406010e+00,5.597671e-09,5.597671e-19,7.406010e+00
7.570000e-05,7.850525e+00,5.951256e-09,5.951256e-19,7.850525e+00
7.580000e-05,8.295008e+00,6.304815e-09,6.304815e-19,8.295008e+00
7.590000e-05,8.739523e+00,6.658399e-09,6.658399e-19,8.739523e+00
7.600000e-05,9.184038e+00,7.011984e-09,7.011984e-19,9.184038e+00
7.610000e-05,1.003621e+01,7.720134e-09,7.720134e-19,1.003621e+01
7.620000e-05,1.088838e+01,8.428285e-09,8.428285e-19,1.088838e+01
7.630000e-05,1.174055e+01,9.136435e-09,9.136435e-19,1.174055e+01
7.640000e-05,1.259272e+01,9.844586e-09,9.844586e-19,1.259272e+01
7.650000e-05,1.344489e+01,1.055274e-08,1.055274e-18,1.344489e+01
7.660000e-05,1.429706e+01,1.126089e-08,1.126089e-18,1.429706e+01
7.669999e-05,1.514917e+01,1.196899e-08,1.196899e-18,1.514917e+01
7.680000e-05,1.600134e+01,1.267714e-08,1.267714e-18,1.600134e+01
7.690000e-05,1.685351e+01,1.338529e-08,1.338529e-18,1.685351e+01
7.700000e-05,1.770568e+01,1.409344e-08,1.409344e-18,1.770568e+01
7.710000e-05,1.932939e+01,1.550585e-08,1.550585e-18,1.932939e+01
7.720000e-05,2.095311e+01,1.691827e-08,1.691827e-18,2.095311e+01
7.730000e-05,2.257682e+01,1.833069e-08,1.833069e-18,2.257682e+01
7.740000e-05,2.420054e+01,1.974310e-08,1.974310e-18,2.420054e+01
7.750000e-05,2.582425e+01,2.115552e-08,2.115552e-18,2.582425e+01
7.760000e-05,2.744797e+01,2.256793e-08,2.256793e-18,2.744797e+01
7.770000e-05,2.907157e+01,2.398025e-08,2.398025e-18,2.907157e+01
7.780000e-05,3.069528e+01,2.539266e-08,2.539266e-18,3.069528e+01
7.790000e-05,3.231900e+01,2.680508e-08,2.680508e-18,3.231900e+01
7.800000e-05,3.394271e+01,2.821750e-08,2.821750e-18,3.394271e+01
7.810000e-05,3.701606e+01,3.102203e-08,3.102203e-18,3.701606e+01
7.820000e-05,4.008941e+01,3.382656e-08,3.382656e-18,4.008941e+01
7.830000e-05,4.316276e+01,3.663110e-08,3.663110e-18,4.316276e+01
7.840000e-05,4.623610e+01,3.943563e-08,3.943563e-18,4.623610e+01
7.850000e-05,4.930945e+01,4.224016e-08,4.224016e-18,4.930945e+01
7.859999e-05,5.238258e+01,4.504449e-08,4.504449e-18,5.238258e+01
7.870000e-05,5.545593e+01,4.784903e-08,4.784902e-18,5.545593e+01
7.880000e-05,5.852927e+01,5.065356e-08,5.065356e-18,5.852927e+01
7.890000e-05,6.160262e+01,5.345809e-08,5.345809e-18,6.160262e+01
7.900000e-05,6.467597e+01,5.626262e-08,5.626262e-18,6.467597e+01
7.910000e-05,7.045135e+01,6.180456e-08,6.180456e-18,7.045135e+01
7.920000e-05,7.622673e+01,6.734649e-08,6.734649e-18,7.622673e+01
7.930000e-05,8.200211e+01,7.288842e-08,7.288842e-18,8.200211e+01
7.940000e-05,8.777749e+01,7.843035e-08,7.843035e-18,8.777749e+01
7.950000e-05,9.355287e+01,8.397229e-08,8.397228e-18,9.355287e+01
7.959999e-05,9.932783e+01,8.951381e-08,8.951381e-18,9.932783e+01
7.970000e-05,1.051032e+02,9.505575e-08,9.505575e-18,1.051032e+02
7.980000e-05,1.108786e+02,1.005977e-07,1.005977e-17,1.108786e+02
7.990000e-05,1.166540e+02,1.061396e-07,1.061396e-17,1.166540e+02
8.000000e-05,1.224293e+02,1.116815e-07,1.116815e-17,1.224293e+02
8.010000e-05,1.331972e+02,1.225755e-07,1.225755e-17,1.331972e+02
8.020000e-05,1.439651e+02,1.334695e-07,1.334695e-17,1.439651e+02
8.030000e-05,1.547330e+02,1.443634e-07,1.443634e-17,1.547330e+02
8.040000e-05,1.655009e+02,1.552574e-07,1.552574e-17,1.655009e+02
8.049999e-05,1.762680e+02,1.661506e-07,1.661506e-17,1.762680e+02
8.060000e-05,1.870359e+02,1.770445e-07,1.770445e-17,1.870359e+02
8.070000e-05,1.978037e+02,1.879385e-07,1.879385e-17,1.978037e+02
8.080000e-05,2.085716e+02,1.988325e-07,1.988325e-17,2.085716e+02
8.090000e-05,2.193395e+02,2.097264e-07,2.097264e-17,2.193395e+02
8.100000e-05,2.301074e+02,2.206204e-07,2.206204e-17,2.301074e+02
8.110000e-05,2.500111e+02,2.419132e-07,2.419132e-17,2.500111e+02
8.120000e-05,2.699148e+02,2.632060e-07,2.632060e-17,2.699148e+02
8.130000e-05,2.898185e+02,2.844988e-07,2.844988e-17,2.898185e+02
8.140000e-05,3.097222e+02,3.057916e-07,3.057916e-17,3.097222e+02
8.149999e-05,3.296244e+02,3.270829e-07,3.270829e-17,3.296244e+02
8.160000e-05,3.495281e+02,3.483757e-07,3.483757e-17,3.495281e+02
8.170000e-05,3.694318e+02,3.696685e-07,3.696685e-17,3.694318e+02
8.180000e-05,3.893355e+02,3.909613e-07,3.909613e-17,3.893355e+02
8.190000e-05,4.092392e+02,4.122541e-07,4.122541e-17,4.092392e+02
8.200000e-05,4.291429e+02,4.335469e-07,4.335469e-17,4.291429e+02
8.210000e-05,4.655859e+02,4.749060e-07,4.749060e-17,4.655859e+02
8.220000e-05,5.020289e+02,5.162652e-07,5.162652e-17,5.020289e+02
8.230000e-05,5.384719e+02,5.576244e-07,5.576244e-17,5.384719e+02
8.239999e-05,5.749122e+02,5.989805e-07,5.989805e-17,5.749122e+02
8.250000e-05,6.113552e+02,6.403397e-07,6.403397e-17,6.113552e+02
8.260000e-05,6.477982e+02,6.816989e-07,6.816989e-17,6.477982e+02
8.270000e-05,6.842412e+02,7.230581e-07,7.230581e-17,6.842412e+02
8.280000e-05,7.206842e+02,7.644172e-07,7.644173e-17,7.206842e+02
8.290000e-05,7.571272e+02,8.057764e-07,8.057764e-17,7.571272e+02
8.300000e-05,7.935702e+02,8.471356e-07,8.471356e-17,7.935702e+02
8.310000e-05,8.595991e+02,9.269239e-07,9.269239e-17,8.595991e+02
8.320000e-05,9.256281e+02,1.006712e-06,1.006712e-16,9.256281e+02
8.330000e-05,9.916570e+02,1.086501e-06,1.086501e-16,9.916570e+02
8.339999e-05,1.057681e+03,1.166283e-06,1.166283e-16,1.057681e+03
8.350000e-05,1.123710e+03,1.246071e-06,1.246071e-16,1.123710e+03
8.360000e-05,1.189739e+03,1.325860e-06,1.325860e-16,1.189739e+03
8.370000e-05,1.255768e+03,1.405648e-06,1.405648e-16,1.255768e+03
8.380000e-05,1.321797e+03,1.485436e-06,1.485436e-16,1.321797e+03
8.390000e-05,1.387826e+03,1.565225e-06,1.565225e-16,1.387826e+03
8.400000e-05,1.453855e+03,1.645013e-06,1.645013e-16,1.453855e+03
8.410000e-05,1.572100e+03,1.797781e-06,1.797781e-16,1.572100e+03
8.420000e-05,1.690345e+03,1.950548e-06,1.950548e-16,1.690345e+03
8.429999e-05,1.808581e+03,2.103305e-06,2.103305e-16,1.808581e+03
8.440000e-05,1.926826e+03,2.256072e-06,2.256072e-16,1.926826e+03
8.450000e-05,2.045071e+03,2.408840e-06,2.408840e-16,2.045071e+03
8.460000e-05,2.163316e+03,2.561608e-06,2.561608e-16,2.163316e+03
8.470000e-05,2.281561e+03,2.714375e-06,2.714375e-16,2.281561e+03
8.480000e-05,2.399806e+03,2.867143e-06,2.867143e-16,2.399806e+03
8.490000e-05,2.518051e+03,3.019910e-06,3.019910e-16,2.518051e+03
8.500000e-05,2.636296e+03,3.172678e-06,3.172678e-16,2.636296e+03
8.510000e-05,2.845301e+03,3.462743e-06,3.462743e-16,2.845301e+03
8.520000e-05,3.054306e+03,3.752808e-06,3.752808e-16,3.054306e+03
8.529999e-05,3.263296e+03,4.042852e-06,4.042852e-16,3.263296e+03
8.540000e-05,3.472301e+03,4.332917e-06,4.332917e-16,3.472301e+03
8.550000e-05,3.681306e+03,4.622982e-06,4.622982e-16,3.681306e+03
8.560000e-05,3.890312e+03,4.913047e-06,4.913047e-16,3.890312e+03
8.570000e-05,4.099317e+03,5.203112e-06,5.203112e-16,4.099317e+03
8.580000e-05,4.308322e+03,5.493177e-06,5.493177e-16,4.308322e+03
8.590000e-05,4.517327e+03,5.783242e-06,5.783242e-16,4.517327e+03
8.600000e-05,4.726332e+03,6.073307e-06,6.073307e-16,4.726332e+03
8.610000e-05,5.090364e+03,6.618962e-06,6.618962e-16,5.090364e+03
8.619999e-05,5.454369e+03,7.164577e-06,7.164577e-16,5.454369e+03
8.630000e-05,5.818400e+03,7.710233e-06,7.710233e-16,5.818400e+03
8.640000e-05,6.182431e+03,8.255888e-06,8.255888e-16,6.182431e+03
8.650000e-05,6.546463e+03,8.801543e-06,8.801543e-16,6.546463e+03
8.660000e-05,6.910494e+03,9.347198e-06,9.347198e-16,6.910494e+03
8.670000e-05,7.274525e+03,9.892853e-06,9.892854e-16,7.274525e+03
8.680000e-05,7.638556e+03,1.043851e-05,1.043851e-15,7.638556e+03
8.690000e-05,8.002588e+03,1.098416e-05,1.098416e-15,8.002588e+03
8.700000e-05,8.366619e+03,1.152982e-05,1.152982e-15,8.366619e+03
8.710000e-05,8.990156e+03,1.254563e-05,1.254563e-15,8.990156e+03
8.719999e-05,9.613647e+03,1.356137e-05,1.356137e-15,9.613647e+03
8.730000e-05,1.023718e+04,1.457718e-05,1.457718e-15,1.023718e+04
8.740000e-05,1.086072e+04,1.559299e-05,1.559299e-15,1.086072e+04
8.750000e-05,1.148426e+04,1.660881e-05,1.660881e-15,1.148426e+04
8.760000e-05,1.210779e+04,1.762462e-05,1.762462e-15,1.210779e+04
8.770000e-05,1.273133e+04,1.864043e-05,1.864043e-15,1.273133e+04
8.780000e-05,1.335487e+04,1.965624e-05,1.965624e-15,1.335487e+04
8.790000e-05,1.397840e+04,2.067206e-05,2.067206e-15,1.397840e+04
8.800000e-05,1.460194e+04,2.168787e-05,2.168787e-15,1.460194e+04
8.809999e-05,1.564964e+04,2.355670e-05,2.355670e-15,1.564964e+04
8.819999e-05,1.669742e+04,2.542566e-05,2.542567e-15,1.669742e+04
8.830000e-05,1.774520e+04,2.729463e-05,2.729463e-15,1.774520e+04
8.840000e-05,1.879298e+04,2.916360e-05,2.916359e-15,1.879298e+04
8.850000e-05,1.984076e+04,3.103256e-05,3.103256e-15,1.984076e+04
8.860000e-05,2.088854e+04,3.290153e-05,3.290153e-15,2.088854e+04
8.870000e-05,2.193632e+04,3.477049e-05,3.477049e-15,2.193632e+04
8.880000e-05,2.298410e+04,3.663946e-05,3.663946e-15,2.298410e+04
8.890000e-05,2.403188e+04,3.850842e-05,3.850842e-15,2.403188e+04
8.900000e-05,2.507966e+04,4.037739e-05,4.037739e-15,2.507966e+04
8.909999e-05,2.680161e+04,4.377014e-05,4.377014e-15,2.680161e+04
8.920000e-05,2.852369e+04,4.716313e-05,4.716313e-15,2.852369e+04
8.930000e-05,3.024576e+04,5.055613e-05,5.055613e-15,3.024576e+04
8.940000e-05,3.196784e+04,5.394913e-05,5.394913e-15,3.196784e+04
8.950000e-05,3.368992e+04,5.734212e-05,5.734212e-15,3.368992e+04
8.960000e-05,3.541199e+04,6.073512e-05,6.073512e-15,3.541199e+04
8.970000e-05,3.713407e+04,6.412812e-05,6.412812e-15,3.713407e+04
8.980000e-05,3.885615e+04,6.752112e-05,6.752112e-15,3.885615e+04
8.990000e-05,4.057822e+04,7.091411e-05,7.091411e-15,4.057822e+04
9.000000e-05,4.230030e+04,7.430711e-05,7.430711e-15,4.230030e+04
9.009999e-05,4.505786e+04,8.037278e-05,8.037278e-15,4.505786e+04
9.020000e-05,4.781562e+04,8.643889e-05,8.643889e-15,4.781562e+04
9.030000e-05,5.057338e+04,9.250500e-05,9.250500e-15,5.057338e+04
9.040000e-05,5.333114e+04,9.857111e-05,9.857111e-15,5.333114e+04
9.050000e-05,5.608891e+04,1.046372e-04,1.046372e-14,5.608891e+04
9.060000e-05,5.884667e+04,1.107033e-04,1.107033e-14,5.884667e+04
9.070000e-05,6.160443e+04,1.167694e-04,1.167694e-14,6.160443e+04
9.080000e-05,6.436219e+04,1.228356e-04,1.228355e-14,6.436219e+04
9.090000e-05,6.711995e+04,1.289017e-04,1.289017e-14,6.711995e+04
9.099999e-05,6.987751e+04,1.349673e-04,1.349673e-14,6.987751e+04
9.110000e-05,7.415947e+04,1.456215e-04,1.456215e-14,7.415947e+04
9.120000e-05,7.844153e+04,1.562760e-04,1.562760e-14,7.844153e+04
9.130000e-05,8.272360e+04,1.669305e-04,1.669305e-14,8.272360e+04
9.140000e-05,8.700566e+04,1.775850e-04,1.775850e-14,8.700566e+04
9.150000e-05,9.128773e+04,1.882395e-04,1.882395e-14,9.128773e+04
9.160000e-05,9.556979e+04,1.988940e-04,1.988940e-14,9.556979e+04
9.170000e-05,9.985186e+04,2.095485e-04,2.095485e-14,9.985186e+04
9.180000e-05,1.041339e+05,2.202030e-04,2.202030e-14,1.041339e+05
9.190000e-05,1.084160e+05,2.308575e-04,2.308575e-14,1.084160e+05
9.199999e-05,1.126977e+05,2.415112e-04,2.415112e-14,1.126977e+05
9.210000e-05,1.191027e+05,2.598395e-04,2.598396e-14,1.191027e+05
9.220000e-05,1.255078e+05,2.781685e-04,2.781685e-14,1.255078e+05
9.230000e-05,1.319128e+05,2.964974e-04,2.964974e-14,1.319128e+05
9.240000e-05,1.383179e+05,3.148263e-04,3.148263e-14,1.383179e+05
9.250000e-05,1.447230e+05,3.331552e-04,3.331552e-14,1.447230e+05
9.260000e-05,1.511281e+05,3.514841e-04,3.514841e-14,1.511281e+05
9.270000e-05,1.575332e+05,3.698131e-04,3.698131e-14,1.575332e+05
9.280000e-05,1.639383e+05,3.881420e-04,3.881420e-14,1.639383e+05
9.289999e-05,1.703429e+05,4.064696e-04,4.064696e-14,1.703429e+05
9.300000e-05,1.767480e+05,4.247985e-04,4.247985e-14,1.767480e+05
9.310000e-05,1.858957e+05,4.555619e-04,4.555619e-14,1.858957e+05
9.320000e-05,1.950437e+05,4.863261e-04,4.863261e-14,1.950437e+05
9.330000e-05,2.041916e+05,5.170904e-04,5.170904e-14,2.041916e+05
9.340000e-05,2.133396e+05,5.478547e-04,5.478547e-14,2.133396e+05
9.350000e-05,2.224875e+05,5.786190e-04,5.786190e-14,2.224875e+05
9.360000e-05,2.316355e+05,6.093833e-04,6.093833e-14,2.316355e+05
9.370000e-05,2.407834e+05,6.401475e-04,6.401475e-14,2.407834e+05
9.380000e-05,2.499314e+05,6.709118e-04,6.709118e-14,2.499314e+05
9.389999e-05,2.590787e+05,7.016739e-04,7.016738e-14,2.590787e+05
9.400000e-05,2.682266e+05,7.324381e-04,7.324381e-14,2.682266e+05
9.410000e-05,2.805451e+05,7.825651e-04,7.825651e-14,2.805451e+05
9.420000e-05,2.928638e+05,8.326935e-04,8.326936e-14,2.928638e+05
9.430000e-05,3.051825e+05,8.828220e-04,8.828220e-14,3.051825e+05
9.440000e-05,3.175012e+05,9.329504e-04,9.329503e-14,3.175012e+05
9.450000e-05,3.298199e+05,9.830788e-04,9.830788e-14,3.298199e+05
9.460000e-05,3.421386e+05,1.033207e-03,1.033207e-13,3.421386e+05
9.470000e-05,3.544573e+05,1.083336e-03,1.083336e-13,3.544573e+05
9.479999e-05,3.667751e+05,1.133460e-03,1.133460e-13,3.667751e+05
9.490000e-05,3.790938e+05,1.183589e-03,1.183589e-13,3.790938e+05
9.500000e-05,3.914125e+05,1.233717e-03,1.233717e-13,3.914125e+05
9.510000e-05,4.067572e+05,1.312483e-03,1.312483e-13,4.067572e+05
9.520000e-05,4.221022e+05,1.391251e-03,1.391251e-13,4.221022e+05
9.530000e-05,4.374471e+05,1.470019e-03,1.470019e-13,4.374471e+05
9.540000e-05,4.527921e+05,1.548787e-03,1.548787e-13,4.527921e+05
9.550000e-05,4.681370e+05,1.627556e-03,1.627556e-13,4.681370e+05
9.560000e-05,4.834819e+05,1.706324e-03,1.706324e-13,4.834819e+05
9.570000e-05,4.988269e+05,1.785092e-03,1.785092e-13,4.988269e+05
9.579999e-05,5.141707e+05,1.863854e-03,1.863854e-13,5.141707e+05
9.590000e-05,5.295156e+05,1.942622e-03,1.942622e-13,5.295156e+05
9.600000e-05,5.448606e+05,2.021390e-03,2.021390e-13,5.448606e+05
9.610000e-05,5.619965e+05,2.139662e-03,2.139662e-13,5.619965e+05
9.620000e-05,5.791325e+05,2.257937e-03,2.257937e-13,5.791325e+05
9.630000e-05,5.962685e+05,2.376212e-03,2.376212e-13,5.962685e+05
9.640000e-05,6.134046e+05,2.494487e-03,2.494487e-13,6.134046e+05
9.650000e-05,6.305406e+05,2.612762e-03,2.612762e-13,6.305406e+05
9.660000e-05,6.476766e+05,2.731037e-03,2.731037e-13,6.476766e+05
9.669999e-05,6.648114e+05,2.849303e-03,2.849303e-13,6.648114e+05
9.679999e-05,6.819474e+05,2.967578e-03,2.967578e-13,6.819475e+05
9.690000e-05,6.990835e+05,3.085853e-03,3.085853e-13,6.990835e+05
9.700000e-05,7.162195e+05,3.204128e-03,3.204128e-13,7.162195e+05
9.710000e-05,7.323884e+05,3.371657e-03,3.371657e-13,7.323884e+05
9.720000e-05,7.485573e+05,3.539187e-03,3.539187e-13,7.485573e+05
9.730000e-05,7.647262e+05,3.706716e-03,3.706716e-13,7.647262e+05
9.740000e-05,7.808951e+05,3.874246e-03,3.874246e-13,7.808951e+05
9.750000e-05,7.970640e+05,4.041775e-03,4.041775e-13,7.970640e+05
9.760000e-05,8.132329e+05,4.209305e-03,4.209305e-13,8.132329e+05
9.769999e-05,8.294006e+05,4.376822e-03,4.376822e-13,8.294006e+05
9.780000e-05,8.455695e+05,4.544352e-03,4.544352e-13,8.455695e+05
9.790000e-05,8.617384e+05,4.711881e-03,4.711881e-13,8.617384e+05
9.800000e-05,8.779073e+05,4.879411e-03,4.879411e-13,8.779073e+05
9.810000e-05,8.890428e+05,5.095521e-03,5.095520e-13,8.890428e+05
9.820000e-05,9.001783e+05,5.311630e-03,5.311631e-13,9.001783e+05
9.830000e-05,9.113138e+05,5.527740e-03,5.527740e-13,9.113138e+05
9.840000e-05,9.224493e+05,5.743850e-03,5.743850e-13,9.224493e+05
9.850000e-05,9.335848e+05,5.959960e-03,5.959960e-13,9.335848e+05
9.859999e-05,9.447195e+05,6.176054e-03,6.176054e-13,9.447195e+05
9.869999e-05,9.558550e+05,6.392164e-03,6.392164e-13,9.558550e+05
9.880000e-05,9.669905e+05,6.608274e-03,6.608273e-13,9.669905e+05
9.890000e-05,9.781260e+05,6.824384e-03,6.824384e-13,9.781260e+05
9.900000e-05,9.892615e+05,7.040493e-03,7.040493e-13,9.892615e+05
9.910000e-05,9.930036e+05,7.159500e-03,7.159500e-13,9.930036e+05
9.920000e-05,9.967457e+05,7.278507e-03,7.278507e-13,9.967457e+05
9.930000e-05,1.000488e+06,7.397514e-03,7.397514e-13,1.000488e+06
9.940000e-05,1.004230e+06,7.516521e-03,7.516521e-13,1.004230e+06
9.950000e-05,1.007972e+06,7.635528e-03,7.635528e-13,1.007972e+06
9.959999e-05,1.011714e+06,7.754527e-03,7.754527e-13,1.011714e+06
9.970000e-05,1.015456e+06,7.873533e-03,7.873534e-13,1.015456e+06
9.980000e-05,1.019198e+06,7.992540e-03,7.992541e-13,1.019198e+06
9.990000e-05,1.022940e+06,8.111547e-03,8.111547e-13,1.022940e+06
1.000000e-04,1.026682e+06,8.230554e-03,8.230554e-13,1.026682e+06


==> data/negative_charges_10.csv <==
arc_length,c1,c2,negative_charge
0.000000e+00,1.044298e+08,1.178811e+00,1.044298e+08
9.999999e-08,1.051681e+08,1.188673e+00,1.051681e+08
2.000000e-07,1.059064e+08,1.198534e+00,1.059064e+08
3.000000e-07,1.066447e+08,1.208395e+00,1.066447e+08
4.000000e-07,1.073829e+08,1.218257e+00,1.073829e+08
5.000000e-07,1.081212e+08,1.228118e+00,1.081212e+08
6.000000e-07,1.088595e+08,1.237979e+00,1.088595e+08
7.000000e-07,1.095978e+08,1.247841e+00,1.095978e+08
8.000000e-07,1.103361e+08,1.257702e+00,1.103361e+08
9.000000e-07,1.110743e+08,1.267563e+00,1.110743e+08
1.000000e-06,1.118126e+08,1.277425e+00,1.118126e+08
1.100000e-06,1.133632e+08,1.298472e+00,1.133632e+08
1.200000e-06,1.149137e+08,1.319520e+00,1.149137e+08
1.300000e-06,1.164643e+08,1.340568e+00,1.164643e+08
1.400000e-06,1.180148e+08,1.361615e+00,1.180148e+08
1.500000e-06,1.195654e+08,1.382663e+00,1.195654e+08
1.600000e-06,1.211160e+08,1.403711e+00,1.211160e+08
1.700000e-06,1.226665e+08,1.424758e+00,1.226665e+08
1.800000e-06,1.242171e+08,1.445806e+00,1.242171e+08
1.900000e-06,1.257676e+08,1.466854e+00,1.257676e+08
2.000000e-06,1.273182e+08,1.487901e+00,1.273182e+08
2.100000e-06,1.290187e+08,1.511713e+00,1.290187e+08
2.200000e-06,1.307192e+08,1.535525e+00,1.307192e+08
2.300000e-06,1.324197e+08,1.559336e+00,1.324197e+08
2.400000e-06,1.341202e+08,1.583148e+00,1.341202e+08
2.500000e-06,1.358207e+08,1.606960e+00,1.358207e+08
2.600000e-06,1.375212e+08,1.630772e+00,1.375212e+08
2.700000e-06,1.392217e+08,1.654583e+00,1.392217e+08
2.800000e-06,1.409222e+08,1.678395e+00,1.409223e+08
2.900000e-06,1.426228e+08,1.702207e+00,1.426228e+08
3.000000e-06,1.443233e+08,1.726019e+00,1.443233e+08
3.100000e-06,1.461767e+08,1.752821e+00,1.461767e+08
3.200000e-06,1.480300e+08,1.779623e+00,1.480300e+08
3.300000e-06,1.498834e+08,1.806425e+00,1.498834e+08
3.400000e-06,1.517368e+08,1.833227e+00,1.517368e+08
3.500000e-06,1.535902e+08,1.860029e+00,1.535902e+08
3.600000e-06,1.554436e+08,1.886831e+00,1.554436e+08
3.700000e-06,1.572970e+08,1.913633e+00,1.572970e+08
3.800000e-06,1.591504e+08,1.940435e+00,1.591504e+08
3.900000e-06,1.610038e+08,1.967237e+00,1.610038e+08
4.000000e-06,1.628572e+08,1.994040e+00,1.628572e+08
4.100000e-06,1.648642e+08,2.024051e+00,1.648642e+08
4.200000e-06,1.668713e+08,2.054063e+00,1.668713e+08
4.300000e-06,1.688784e+08,2.084075e+00,1.688784e+08
4.400000e-06,1.708855e+08,2.114086e+00,1.708855e+08
4.500000e-06,1.728926e+08,2.144098e+00,1.728926e+08
4.600000e-06,1.748997e+08,2.174110e+00,1.748997e+08
4.700000e-06,1.769068e+08,2.204121e+00,1.769068e+08
4.800000e-06,1.789138e+08,2.234133e+00,1.789138e+08
4.900000e-06,1.809209e+08,2.264145e+00,1.809209e+08
5.000000e-06,1.829280e+08,2.294156e+00,1.829280e+08
5.100000e-06,1.850872e+08,2.327584e+00,1.850872e+08
5.200000e-06,1.872463e+08,2.361013e+00,1.872463e+08
5.300000e-06,1.894055e+08,2.394441e+00,1.894055e+08
5.400000e-06,1.915646e+08,2.427869e+00,1.915646e+08
5.500000e-06,1.937238e+08,2.461297e+00,1.937238e+08
5.600000e-06,1.958829e+08,2.494725e+00,1.958829e+08
5.700000e-06,1.980421e+08,2.528153e+00,1.980421e+08
5.800000e-06,2.002012e+08,2.561581e+00,2.002012e+08
5.900000e-06,2.023604e+08,2.595009e+00,2.023604e+08
6.000000e-06,2.045195e+08,2.628437e+00,2.045195e+08
6.100000e-06,2.068263e+08,2.665470e+00,2.068263e+08
6.200000e-06,2.091332e+08,2.702503e+00,2.091332e+08
6.300000e-06,2.114400e+08,2.739535e+00,2.114400e+08
6.400000e-06,2.137468e+08,2.776568e+00,2.137468e+08
6.500000e-06,2.160536e+08,2.813601e+00,2.160536e+08
6.600000e-06,2.183604e+08,2.850634e+00,2.183604e+08
6.700000e-06,2.206673e+08,2.887666e+00,2.206673e+08
6.800000e-06,2.229741e+08,2.924699e+00,2.229741e+08
6.900000e-06,2.252809e+08,2.961732e+00,2.252809e+08
7.000000e-06,2.275877e+08,2.998764e+00,2.275877e+08
7.100000e-06,2.300348e+08,3.039565e+00,2.300348e+08
7.200000e-06,2.324818e+08,3.080365e+00,2.324818e+08
7.300000e-06,2.349289e+08,3.121164e+00,2.349289e+08
7.400000e-06,2.373760e+08,3.161965e+00,2.373760e+08
7.500000e-06,2.398230e+08,3.202765e+00,2.398230e+08
7.600000e-06,2.422700e+08,3.243565e+00,2.422701e+08
7.700000e-06,2.447171e+08,3.284365e+00,2.447171e+08
7.799999e-06,2.471641e+08,3.325165e+00,2.471641e+08
7.900000e-06,2.496112e+08,3.365965e+00,2.496112e+08
8.000000e-06,2.520583e+08,3.406765e+00,2.520583e+08
8.100000e-06,2.546348e+08,3.451462e+00,2.546348e+08
8.200000e-06,2.572114e+08,3.496160e+00,2.572114e+08
8.300000e-06,2.597879e+08,3.540857e+00,2.597879e+08
8.399999e-06,2.623645e+08,3.585554e+00,2.623645e+08
8.500000e-06,2.649411e+08,3.630252e+00,2.649411e+08
8.600000e-06,2.675176e+08,3.674949e+00,2.675176e+08
8.700000e-06,2.700942e+08,3.719647e+00,2.700942e+08
8.800000e-06,2.726707e+08,3.764344e+00,2.726707e+08
8.900000e-06,2.752473e+08,3.809041e+00,2.752473e+08
8.999999e-06,2.778238e+08,3.853739e+00,2.778238e+08
9.100000e-06,2.805158e+08,3.902424e+00,2.805158e+08
9.200000e-06,2.832076e+08,3.951108e+00,2.832076e+08
9.300000e-06,2.858995e+08,3.999793e+00,2.858995e+08
9.400000e-06,2.885914e+08,4.048477e+00,2.885914e+08
9.500000e-06,2.912833e+08,4.097162e+00,2.912833e+08
9.599999e-06,2.939752e+08,4.145847e+00,2.939752e+08
9.700000e-06,2.966671e+08,4.194532e+00,2.966671e+08
9.800000e-06,2.993590e+08,4.243216e+00,2.993590e+08
9.900000e-06,3.020509e+08,4.291901e+00,3.020509e+08
1.000000e-05,3.047428e+08,4.340586e+00,3.047428e+08
1.010000e-05,3.075323e+08,4.393300e+00,3.075323e+08
1.020000e-05,3.103218e+08,4.446014e+00,3.103218e+08
1.030000e-05,3.131113e+08,4.498728e+00,3.131113e+08
1.040000e-05,3.159008e+08,4.551443e+00,3.159008e+08
1.050000e-05,3.186903e+08,4.604157e+00,3.186903e+08
1.060000e-05,3.214798e+08,4.656872e+00,3.214798e+08
1.070000e-05,3.242693e+08,4.709586e+00,3.242693e+08
1.080000e-05,3.270588e+08,4.762300e+00,3.270588e+08
1.090000e-05,3.298483e+08,4.815014e+00,3.298484e+08
1.100000e-05,3.326379e+08,4.867729e+00,3.326379e+08
1.110000e-05,3.355037e+08,4.924460e+00,3.355037e+08
1.120000e-05,3.383696e+08,4.981192e+00,3.383696e+08
1.130000e-05,3.412354e+08,5.037923e+00,3.412354e+08
1.140000e-05,3.441013e+08,5.094654e+00,3.441013e+08
1.150000e-05,3.469671e+08,5.151386e+00,3.469671e+08
1.160000e-05,3.498330e+08,5.208118e+00,3.498330e+08
1.170000e-05,3.526988e+08,5.264849e+00,3.526988e+08
1.180000e-05,3.555647e+08,5.321580e+00,3.555647e+08
1.190000e-05,3.584305e+08,5.378312e+00,3.584305e+08
1.200000e-05,3.612964e+08,5.435043e+00,3.612964e+08
1.210000e-05,3.642138e+08,5.495717e+00,3.642138e+08
1.220000e-05,3.671313e+08,5.556392e+00,3.671314e+08
1.230000e-05,3.700488e+08,5.617066e+00,3.700488e+08
1.240000e-05,3.729663e+08,5.677740e+00,3.729663e+08
1.250000e-05,3.758838e+08,5.738414e+00,3.758838e+08
1.260000e-05,3.788013e+08,5.799089e+00,3.788013e+08
1.270000e-05,3.817188e+08,5.859763e+00,3.817188e+08
1.280000e-05,3.846362e+08,5.920437e+00,3.846362e+08
1.290000e-05,3.875537e+08,5.981112e+00,3.875537e+08
1.300000e-05,3.904712e+08,6.041786e+00,3.904712e+08
1.310000e-05,3.934124e+08,6.106261e+00,3.934124e+08
1.320000e-05,3.963535e+08,6.170735e+00,3.963535e+08
1.330000e-05,3.992947e+08,6.235210e+00,3.992947e+08
1.340000e-05,4.022358e+08,6.299685e+00,4.022359e+08
1.350000e-05,4.051770e+08,6.364160e+00,4.051770e+08
1.360000e-05,4.081182e+08,6.428634e+00,4.081182e+08
1.370000e-05,4.110593e+08,6.493109e+00,4.110593e+08
1.380000e-05,4.140005e+08,6.557584e+00,4.140005e+08
1.390000e-05,4.169417e+08,6.622058e+00,4.169417e+08
1.400000e-05,4.198828e+08,6.686533e+00,4.198828e+08
1.410000e-05,4.228168e+08,6.754593e+00,4.228168e+08
1.420000e-05,4.257508e+08,6.822653e+00,4.257508e+08
1.430000e-05,4.286848e+08,6.890713e+00,4.286848e+08
1.440000e-05,4.316188e+08,6.958773e+00,4.316188e+08
1.450000e-05,4.345528e+08,7.026832e+00,4.345528e+08
1.460000e-05,4.374868e+08,7.094892e+00,4.374868e+08
1.470000e-05,4.404208e+08,7.162953e+00,4.404208e+08
1.480000e-05,4.433548e+08,7.231012e+00,4.433548e+08
1.490000e-05,4.462888e+08,7.299072e+00,4.462888e+08
1.500000e-05,4.492228e+08,7.367132e+00,4.492228e+08
1.510000e-05,4.521163e+08,7.438485e+00,4.521163e+08
1.520000e-05,4.550098e+08,7.509837e+00,4.550098e+08
1.530000e-05,4.579034e+08,7.581190e+00,4.579034e+08
1.540000e-05,4.607969e+08,7.652542e+00,4.607969e+08
1.550000e-05,4.636904e+08,7.723896e+00,4.636904e+08
1.560000e-05,4.665839e+08,7.795248e+00,4.665840e+08
1.570000e-05,4.694775e+08,7.866601e+00,4.694775e+08
1.580000e-05,4.723711e+08,7.937954e+00,4.723711e+08
1.590000e-05,4.752646e+08,8.009306e+00,4.752646e+08
1.600000e-05,4.781581e+08,8.080659e+00,4.781581e+08
1.610000e-05,4.809760e+08,8.154933e+00,4.809760e+08
1.620000e-05,4.837939e+08,8.229208e+00,4.837939e+08
1.630000e-05,4.866118e+08,8.303483e+00,4.866118e+08
1.640000e-05,4.894297e+08,8.377756e+00,4.894297e+08
1.650000e-05,4.922476e+08,8.452031e+00,4.922476e+08
1.660000e-05,4.950654e+08,8.526305e+00,4.950655e+08
1.670000e-05,4.978834e+08,8.600580e+00,4.978834e+08
1.680000e-05,5.007012e+08,8.674853e+00,5.007012e+08
1.690000e-05,5.035191e+08,8.749128e+00,5.035192e+08
1.700000e-05,5.063371e+08,8.823403e+00,5.063371e+08
1.710000e-05,5.090429e+08,8.900147e+00,5.090429e+08
1.720000e-05,5.117488e+08,8.976893e+00,5.117488e+08
1.730000e-05,5.144546e+08,9.053637e+00,5.144547e+08
1.740000e-05,5.171605e+08,9.130383e+00,5.171606e+08
1.750000e-05,5.198664e+08,9.207128e+00,5.198664e+08
1.760000e-05,5.225723e+08,9.283873e+00,5.225723e+08
1.770000e-05,5.252782e+08,9.360619e+00,5.252782e+08
1.780000e-05,5.279840e+08,9.437363e+00,5.279840e+08
1.790000e-05,5.306899e+08,9.514109e+00,5.306899e+08
1.800000e-05,5.333958e+08,9.590853e+00,5.333958e+08
1.810000e-05,5.359528e+08,9.669542e+00,5.359529e+08
1.820000e-05,5.385099e+08,9.748230e+00,5.385099e+08
1.830000e-05,5.410669e+08,9.826917e+00,5.410670e+08
1.840000e-05,5.436240e+08,9.905605e+00,5.436240e+08
1.850000e-05,5.461810e+08,9.984292e+00,5.461811e+08
1.860000e-05,5.487381e+08,1.006298e+01,5.487381e+08
1.870000e-05,5.512951e+08,1.014167e+01,5.512952e+08
1.880000e-05,5.538522e+08,1.022035e+01,5.538522e+08
1.890000e-05,5.564093e+08,1.029904e+01,5.564093e+08
1.900000e-05,5.589663e+08,1.037773e+01,5.589663e+08
1.910000e-05,5.613381e+08,1.045776e+01,5.613382e+08
1.920000e-05,5.637099e+08,1.053778e+01,5.637099e+08
1.930000e-05,5.660817e+08,1.061781e+01,5.660818e+08
1.940000e-05,5.684536e+08,1.069784e+01,5.684536e+08
1.950000e-05,5.708253e+08,1.077787e+01,5.708253e+08
1.960000e-05,5.731972e+08,1.085790e+01,5.731972e+08
1.970000e-05,5.755689e+08,1.093792e+01,5.755689e+08
1.980000e-05,5.779408e+08,1.101795e+01,5.779408e+08
1.990000e-05,5.803125e+08,1.109798e+01,5.803125e+08
2.000000e-05,5.826844e+08,1.117801e+01,5.826844e+08
2.010000e-05,5.848358e+08,1.125870e+01,5.848358e+08
2.020000e-05,5.869872e+08,1.133940e+01,5.869873e+08
2.030000e-05,5.891387e+08,1.142010e+01,5.891387e+08
2.040000e-05,5.912901e+08,1.150080e+01,5.912902e+08
2.050000e-05,5.934416e+08,1.158150e+01,5.934416e+08
2.060000e-05,5.955930e+08,1.166219e+01,5.955931e+08
2.070000e-05,5.977445e+08,1.174289e+01,5.977445e+08
2.080000e-05,5.998960e+08,1.182359e+01,5.998960e+08
2.090000e-05,6.020474e+08,1.190429e+01,6.020474e+08
2.100000e-05,6.041989e+08,1.198499e+01,6.041989e+08
2.110000e-05,6.060970e+08,1.206563e+01,6.060970e+08
2.120000e-05,6.079952e+08,1.214627e+01,6.079952e+08
2.130000e-05,6.098934e+08,1.222691e+01,6.098934e+08
2.140000e-05,6.117916e+08,1.230755e+01,6.117916e+08
2.150000e-05,6.136897e+08,1.238819e+01,6.136898e+08
2.160000e-05,6.155879e+08,1.246883e+01,6.155879e+08
2.170000e-05,6.174861e+08,1.254947e+01,6.174861e+08
2.180000e-05,6.193842e+08,1.263011e+01,6.193842e+08
2.190000e-05,6.212824e+08,1.271076e+01,6.212824e+08
2.200000e-05,6.231806e+08,1.279140e+01,6.231806e+08
2.210000e-05,6.247956e+08,1.287120e+01,6.247957e+08
2.220000e-05,6.264107e+08,1.295101e+01,6.264107e+08
2.230000e-05,6.280258e+08,1.303082e+01,6.280258e+08
2.240000e-05,6.296408e+08,1.311063e+01,6.296408e+08
2.250000e-05,6.312559e+08,1.319043e+01,6.312559e+08
2.260000e-05,6.328709e+08,1.327024e+01,6.328710e+08
2.270000e-05,6.344860e+08,1.335005e+01,6.344860e+08
2.280000e-05,6.361011e+08,1.342985e+01,6.361011e+08
2.290000e-05,6.377161e+08,1.350966e+01,6.377161e+08
2.300000e-05,6.393312e+08,1.358947e+01,6.393312e+08
2.310000e-05,6.406372e+08,1.366763e+01,6.406372e+08
2.320000e-05,6.419433e+08,1.374579e+01,6.419433e+08
2.330000e-05,6.432493e+08,1.382396e+01,6.432493e+08
2.340000e-05,6.445554e+08,1.390212e+01,6.445554e+08
2.350000e-05,6.458614e+08,1.398028e+01,6.458614e+08
2.360000e-05,6.471674e+08,1.405844e+01,6.471674e+08
2.370000e-05,6.484735e+08,1.413661e+01,6.484735e+08
2.380000e-05,6.497795e+08,1.421477e+01,6.497795e+08
2.390000e-05,6.510856e+08,1.429293e+01,6.510856e+08
2.400000e-05,6.523916e+08,1.437110e+01,6.523916e+08
2.410000e-05,6.533674e+08,1.444678e+01,6.533674e+08
2.420000e-05,6.543432e+08,1.452247e+01,6.543432e+08
2.430000e-05,6.553191e+08,1.459816e+01,6.553191e+08
2.440000e-05,6.562949e+08,1.467385e+01,6.562949e+08
2.450000e-05,6.572707e+08,1.474953e+01,6.572707e+08
2.460000e-05,6.582465e+08,1.482522e+01,6.582465e+08
2.470000e-05,6.592223e+08,1.490091e+01,6.592223e+08
2.480000e-05,6.601982e+08,1.497660e+01,6.601982e+08
2.490000e-05,6.611740e+08,1.505228e+01,6.611740e+08
2.500000e-05,6.621498e+08,1.512797e+01,6.621498e+08
2.510000e-05,6.627795e+08,1.520035e+01,6.627795e+08
2.520000e-05,6.634092e+08,1.527273e+01,6.634092e+08
2.530000e-05,6.640389e+08,1.534511e+01,6.640390e+08
2.540000e-05,6.646686e+08,1.541748e+01,6.646687e+08
2.550000e-05,6.652984e+08,1.548986e+01,6.652984e+08
2.560000e-05,6.659281e+08,1.556224e+01,6.659281e+08
2.570000e-05,6.665578e+08,1.563462e+01,6.665578e+08
2.580000e-05,6.671875e+08,1.570700e+01,6.671875e+08
2.590000e-05,6.678172e+08,1.577937e+01,6.678172e+08
2.600000e-05,6.684469e+08,1.585175e+01,6.684470e+08
2.610000e-05,6.687205e+08,1.592000e+01,6.687205e+08
2.620000e-05,6.689941e+08,1.598824e+01,6.689941e+08
2.630000e-05,6.692677e+08,1.605649e+01,6.692677e+08
2.640000e-05,6.695413e+08,1.612474e+01,6.695413e+08
2.650000e-05,6.698148e+08,1.619299e+01,6.698148e+08
2.660000e-05,6.700884e+08,1.626123e+01,6.700884e+08
2.670000e-05,6.703620e+08,1.632948e+01,6.703620e+08
2.680000e-05,6.706356e+08,1.639773e+01,6.706356e+08
2.690000e-05,6.709091e+08,1.646597e+01,6.709092e+08
2.700000e-05,6.711827e+08,1.653422e+01,6.711827e+08
2.710000e-05,6.710963e+08,1.659755e+01,6.710963e+08
2.720000e-05,6.710099e+08,1.666087e+01,6.710099e+08
2.730000e-05,6.709235e+08,1.672420e+01,6.709235e+08
2.740000e-05,6.708371e+08,1.678752e+01,6.708371e+08
2.750000e-05,6.707507e+08,1.685085e+01,6.707507e+08
2.760000e-05,6.706643e+08,1.691418e+01,6.706643e+08
2.770000e-05,6.705778e+08,1.697750e+01,6.705779e+08
2.780000e-05,6.704914e+08,1.704083e+01,6.704914e+08
2.790000e-05,6.704050e+08,1.710416e+01,6.704050e+08
2.800000e-05,6.703186e+08,1.716748e+01,6.703186e+08
2.810000e-05,6.698747e+08,1.722515e+01,6.698747e+08
2.820000e-05,6.694307e+08,1.728281e+01,6.694307e+08
2.830000e-05,6.689867e+08,1.734047e+01,6.689868e+08
2.840000e-05,6.685428e+08,1.739814e+01,6.685428e+08
2.850000e-05,6.680988e+08,1.745580e+01,6.680988e+08
2.860000e-05,6.676549e+08,1.751347e+01,6.676549e+08
2.870000e-05,6.672109e+08,1.757113e+01,6.672109e+08
2.880000e-05,6.667669e+08,1.762879e+01,6.667670e+08
2.890000e-05,6.663230e+08,1.768646e+01,6.663230e+08
2.900000e-05,6.658790e+08,1.774412e+01,6.658791e+08
2.910000e-05,6.650863e+08,1.779545e+01,6.650863e+08
2.920000e-05,6.642935e+08,1.784677e+01,6.642936e+08
2.930000e-05,6.635008e+08,1.789810e+01,6.635008e+08
2.940000e-05,6.627080e+08,1.794943e+01,6.627080e+08
2.950000e-05,6.619153e+08,1.800075e+01,6.619153e+08
2.960000e-05,6.611225e+08,1.805208e+01,6.611225e+08
2.970000e-05,6.603298e+08,1.810340e+01,6.603298e+08
2.980000e-05,6.595370e+08,1.815473e+01,6.595371e+08
2.990000e-05,6.587443e+08,1.820605e+01,6.587443e+08
3.000000e-05,6.579515e+08,1.825738e+01,6.579516e+08
3.010000e-05,6.568247e+08,1.830177e+01,6.568248e+08
3.020000e-05,6.556980e+08,1.834617e+01,6.556980e+08
3.030000e-05,6.545712e+08,1.839056e+01,6.545712e+08
3.040000e-05,6.534444e+08,1.843495e+01,6.534444e+08
3.050000e-05,6.523176e+08,1.847934e+01,6.523176e+08
3.060000e-05,6.511908e+08,1.852374e+01,6.511909e+08
3.070000e-05,6.500640e+08,1.856813e+01,6.500641e+08
3.080000e-05,6.489373e+08,1.861252e+01,6.489373e+08
3.090000e-05,6.478105e+08,1.865692e+01,6.478105e+08
3.100000e-05,6.466837e+08,1.870131e+01,6.466837e+08
3.110000e-05,6.452433e+08,1.873827e+01,6.452433e+08
3.120000e-05,6.438029e+08,1.877523e+01,6.438029e+08
3.130000e-05,6.423625e+08,1.881219e+01,6.423625e+08
3.140000e-05,6.409221e+08,1.884915e+01,6.409221e+08
3.150000e-05,6.394816e+08,1.888611e+01,6.394816e+08
3.160000e-05,6.380412e+08,1.892307e+01,6.380412e+08
3.170000e-05,6.366008e+08,1.896003e+01,6.366008e+08
3.180000e-05,6.351604e+08,1.899699e+01,6.351604e+08
3.190000e-05,6.337199e+08,1.903395e+01,6.337200e+08
3.200000e-05,6.322795e+08,1.907090e+01,6.322795e+08
3.210000e-05,6.305508e+08,1.910004e+01,6.305509e+08
3.220000e-05,6.288222e+08,1.912917e+01,6.288222e+08
3.230000e-05,6.270935e+08,1.915830e+01,6.270936e+08
3.240000e-05,6.253649e+08,1.918743e+01,6.253649e+08
3.250000e-05,6.236362e+08,1.921656e+01,6.236362e+08
3.260000e-05,6.219075e+08,1.924570e+01,6.219075e+08
3.270000e-05,6.201789e+08,1.927483e+01,6.201789e+08
3.280000e-05,6.184502e+08,1.930396e+01,6.184502e+08
3.290000e-05,6.167215e+08,1.933309e+01,6.167215e+08
3.300000e-05,6.149928e+08,1.936222e+01,6.149928e+08
3.310000e-05,6.130056e+08,1.938325e+01,6.130056e+08
3.320000e-05,6.110183e+08,1.940427e+01,6.110183e+08
3.330000e-05,6.090310e+08,1.942529e+01,6.090310e+08
3.340000e-05,6.070437e+08,1.944632e+01,6.070437e+08
3.350000e-05,6.050564e+08,1.946734e+01,6.050565e+08
3.360000e-05,6.030692e+08,1.948837e+01,6.030692e+08
3.370000e-05,6.010819e+08,1.950939e+01,6.010819e+08
3.380000e-05,5.990946e+08,1.953042e+01,5.990946e+08
3.390000e-05,5.971073e+08,1.955144e+01,5.971074e+08
3.400000e-05,5.951200e+08,1.957246e+01,5.951201e+08
3.410000e-05,5.929073e+08,1.958522e+01,5.929073e+08
3.420000e-05,5.906944e+08,1.959798e+01,5.906945e+08
3.430000e-05,5.884816e+08,1.961073e+01,5.884816e+08
3.440000e-05,5.862687e+08,1.962349e+01,5.862688e+08
3.450000e-05,5.840559e+08,1.963624e+01,5.840559e+08
3.460000e-05,5.818431e+08,1.964900e+01,5.818431e+08
3.470000e-05,5.796303e+08,1.966176e+01,5.796303e+08
3.480000e-05,5.774174e+08,1.967451e+01,5.774175e+08
3.490000e-05,5.752046e+08,1.968727e+01,5.752046e+08
3.500000e-05,5.729918e+08,1.970003e+01,5.729918e+08
3.510000e-05,5.705889e+08,1.970448e+01,5.705890e+08
3.520000e-05,5.681860e+08,1.970893e+01,5.681860e+08
3.530000e-05,5.657831e+08,1.971338e+01,5.657831e+08
3.540000e-05,5.633802e+08,1.971783e+01,5.633802e+08
3.550000e-05,5.609774e+08,1.972228e+01,5.609774e+08
3.560000e-05,5.585745e+08,1.972673e+01,5.585745e+08
3.570000e-05,5.561716e+08,1.973118e+01,5.561716e+08
3.580000e-05,5.537687e+08,1.973563e+01,5.537687e+08
3.590000e-05,5.513658e+08,1.974008e+01,5.513658e+08
3.600000e-05,5.489630e+08,1.974453e+01,5.489630e+08
3.610000e-05,5.464070e+08,1.974076e+01,5.464070e+08
3.620000e-05,5.438510e+08,1.973699e+01,5.438510e+08
3.630000e-05,5.412950e+08,1.973321e+01,5.412951e+08
3.640000e-05,5.387391e+08,1.972944e+01,5.387391e+08
3.650000e-05,5.361832e+08,1.972567e+01,5.361832e+08
3.660000e-05,5.336272e+08,1.972190e+01,5.336272e+08
3.670000e-05,5.310712e+08,1.971813e+01,5.310712e+08
3.680000e-05,5.285152e+08,1.971435e+01,5.285152e+08
3.690000e-05,5.259592e+08,1.971058e+01,5.259592e+08
3.700000e-05,5.234033e+08,1.970681e+01,5.234033e+08
3.710000e-05,5.207317e+08,1.969501e+01,5.207317e+08
3.720000e-05,5.180601e+08,1.968322e+01,5.180601e+08
3.730000e-05,5.153884e+08,1.967142e+01,5.153885e+08
3.740000e-05,5.127169e+08,1.965963e+01,5.127169e+08
3.750000e-05,5.100453e+08,1.964783e+01,5.100453e+08
3.760000e-05,5.073737e+08,1.963603e+01,5.073737e+08
3.770000e-05,5.047021e+08,1.962424e+01,5.047021e+08
3.780000e-05,5.020304e+08,1.961244e+01,5.020305e+08
3.790000e-05,4.993589e+08,1.960065e+01,4.993589e+08
3.800000e-05,4.966873e+08,1.958885e+01,4.966873e+08
3.810000e-05,4.939370e+08,1.956934e+01,4.939371e+08
3.820000e-05,4.911868e+08,1.954983e+01,4.911868e+08
3.830000e-05,4.884366e+08,1.953032e+01,4.884366e+08
3.840000e-05,4.856864e+08,1.951081e+01,4.856864e+08
3.850000e-05,4.829362e+08,1.949130e+01,4.829362e+08
3.860000e-05,4.801859e+08,1.947178e+01,4.801859e+08
3.870000e-05,4.774357e+08,1.945227e+01,4.774357e+08
3.880000e-05,4.746854e+08,1.943276e+01,4.746854e+08
3.890000e-05,4.719353e+08,1.941325e+01,4.719353e+08
3.900000e-05,4.691850e+08,1.939374e+01,4.691851e+08
3.910000e-05,4.663918e+08,1.936692e+01,4.663918e+08
3.920000e-05,4.635986e+08,1.934010e+01,4.635986e+08
3.930000e-05,4.608055e+08,1.931328e+01,4.608055e+08
3.940000e-05,4.580123e+08,1.928647e+01,4.580123e+08
3.950000e-05,4.552191e+08,1.925965e+01,4.552191e+08
3.960000e-05,4.524259e+08,1.923283e+01,4.524259e+08
3.970000e-05,4.496327e+08,1.920601e+01,4.496327e+08
3.980000e-05,4.468396e+08,1.917919e+01,4.468396e+08
3.990000e-05,4.440464e+08,1.915237e+01,4.440464e+08
4.000000e-05,4.412531e+08,1.912555e+01,4.412532e+08
4.010000e-05,4.384505e+08,1.909192e+01,4.384505e+08
4.020000e-05,4.356479e+08,1.905829e+01,4.356479e+08
4.030000e-05,4.328454e+08,1.902466e+01,4.328454e+08
4.040000e-05,4.300428e+08,1.899102e+01,4.300428e+08
4.050000e-05,4.272401e+08,1.895739e+01,4.272402e+08
4.060000e-05,4.244375e+08,1.892376e+01,4.244375e+08
4.070000e-05,4.216349e+08,1.889013e+01,4.216349e+08
4.080000e-05,4.188324e+08,1.885650e+01,4.188324e+08
4.090000e-05,4.160297e+08,1.882286e+01,4.160298e+08
4.100000e-05,4.132271e+08,1.878923e+01,4.132271e+08
4.110000e-05,4.104459e+08,1.874935e+01,4.104459e+08
4.120000e-05,4.076648e+08,1.870947e+01,4.076648e+08
4.130000e-05,4.048835e+08,1.866959e+01,4.048835e+08
4.140000e-05,4.021023e+08,1.862971e+01,4.021023e+08
4.150000e-05,3.993211e+08,1.858983e+01,3.993211e+08
4.160000e-05,3.965398e+08,1.854995e+01,3.965398e+08
4.170000e-05,3.937587e+08,1.851008e+01,3.937587e+08
4.180000e-05,3.909775e+08,1.847020e+01,3.909775e+08
4.190000e-05,3.881962e+08,1.843032e+01,3.881962e+08
4.200000e-05,3.854150e+08,1.839044e+01,3.854150e+08
4.210000e-05,3.826827e+08,1.834493e+01,3.826827e+08
4.220000e-05,3.799505e+08,1.829943e+01,3.799505e+08
4.230000e-05,3.772182e+08,1.825393e+01,3.772182e+08
4.240000e-05,3.744859e+08,1.820843e+01,3.744860e+08
4.250000e-05,3.717536e+08,1.816292e+01,3.717537e+08
4.260000e-05,3.690214e+08,1.811742e+01,3.690214e+08
4.270000e-05,3.662892e+08,1.807192e+01,3.662892e+08
4.280000e-05,3.635569e+08,1.802642e+01,3.635569e+08
4.290000e-05,3.608246e+08,1.798091e+01,3.608246e+08
4.300000e-05,3.580923e+08,1.793541e+01,3.580923e+08
4.310000e-05,3.554330e+08,1.788495e+01,3.554330e+08
4.320000e-05,3.527736e+08,1.783449e+01,3.527736e+08
4.330000e-05,3.501142e+08,1.778403e+01,3.501142e+08
4.340000e-05,3.474548e+08,1.773357e+01,3.474548e+08
4.350000e-05,3.447954e+08,1.768311e+01,3.447954e+08
4.360000e-05,3.421361e+08,1.763265e+01,3.421361e+08
4.370000e-05,3.394767e+08,1.758219e+01,3.394767e+08
4.380000e-05,3.368173e+08,1.753173e+01,3.368173e+08
4.390000e-05,3.341579e+08,1.748127e+01,3.341579e+08
4.400000e-05,3.314985e+08,1.743081e+01,3.314985e+08
4.410000e-05,3.289322e+08,1.737608e+01,3.289322e+08
4.420000e-05,3.263658e+08,1.732135e+01,3.263658e+08
4.430000e-05,3.237994e+08,1.726662e+01,3.237994e+08
4.440000e-05,3.212331e+08,1.721189e+01,3.212331e+08
4.450000e-05,3.186667e+08,1.715717e+01,3.186667e+08
4.460000e-05,3.161004e+08,1.710244e+01,3.161004e+08
4.470000e-05,3.135340e+08,1.704771e+01,3.135340e+08
4.480000e-05,3.109676e+08,1.699298e+01,3.109677e+08
4.490000e-05,3.084013e+08,1.693825e+01,3.084013e+08
4.500000e-05,3.058349e+08,1.688353e+01,3.058349e+08
4.510000e-05,3.033779e+08,1.682523e+01,3.033779e+08
4.520000e-05,3.009208e+08,1.676694e+01,3.009208e+08
4.530000e-05,2.984637e+08,1.670864e+01,2.984638e+08
4.540000e-05,2.960067e+08,1.665035e+01,2.960067e+08
4.550000e-05,2.935497e+08,1.659205e+01,2.935497e+08
4.560000e-05,2.910926e+08,1.653376e+01,2.910926e+08
4.570000e-05,2.886355e+08,1.647546e+01,2.886355e+08
4.580000e-05,2.861784e+08,1.641717e+01,2.861784e+08
4.590000e-05,2.837213e+08,1.635887e+01,2.837214e+08
4.600000e-05,2.812643e+08,1.630058e+01,2.812644e+08
4.610000e-05,2.789290e+08,1.623942e+01,2.789291e+08
4.620000e-05,2.765937e+08,1.617825e+01,2.765938e+08
4.630000e-05,2.742584e+08,1.611708e+01,2.742585e+08
4.640000e-05,2.719231e+08,1.605592e+01,2.719232e+08
4.650000e-05,2.695879e+08,1.599476e+01,2.695879e+08
4.660000e-05,2.672526e+08,1.593359e+01,2.672526e+08
4.670000e-05,2.649173e+08,1.587243e+01,2.649173e+08
4.680000e-05,2.625820e+08,1.581126e+01,2.625820e+08
4.690000e-05,2.602467e+08,1.575009e+01,2.602467e+08
4.700000e-05,2.579115e+08,1.568893e+01,2.579115e+08
4.710000e-05,2.557068e+08,1.562557e+01,2.557069e+08
4.720000e-05,2.535022e+08,1.556222e+01,2.535022e+08
4.730000e-05,2.512975e+08,1.549886e+01,2.512976e+08
4.740000e-05,2.490930e+08,1.543551e+01,2.490930e+08
4.750000e-05,2.468883e+08,1.537215e+01,2.468883e+08
4.760000e-05,2.446837e+08,1.530879e+01,2.446837e+08
4.770000e-05,2.424790e+08,1.524544e+01,2.424790e+08
4.780000e-05,2.402743e+08,1.518208e+01,2.402744e+08
4.790000e-05,2.380698e+08,1.511873e+01,2.380698e+08
4.800000e-05,2.358651e+08,1.505537e+01,2.358651e+08
4.810000e-05,2.337966e+08,1.499047e+01,2.337967e+08
4.820000e-05,2.317282e+08,1.492558e+01,2.317282e+08
4.830000e-05,2.296597e+08,1.486068e+01,2.296597e+08
4.840000e-05,2.275913e+08,1.479578e+01,2.275913e+08
4.850000e-05,2.255228e+08,1.473088e+01,2.255228e+08
4.860000e-05,2.234543e+08,1.466599e+01,2.234543e+08
4.870000e-05,2.213858e+08,1.460109e+01,2.213859e+08
4.880000e-05,2.193174e+08,1.453619e+01,2.193174e+08
4.890000e-05,2.172490e+08,1.447130e+01,2.172490e+08
4.900000e-05,2.151805e+08,1.440640e+01,2.151805e+08
4.910000e-05,2.132507e+08,1.434057e+01,2.132508e+08
4.920000e-05,2.113210e+08,1.427475e+01,2.113210e+08
4.930000e-05,2.093913e+08,1.420892e+01,2.093913e+08
4.940000e-05,2.074616e+08,1.414310e+01,2.074616e+08
4.950000e-05,2.055319e+08,1.407727e+01,2.055319e+08
4.960000e-05,2.036021e+08,1.401145e+01,2.036021e+08
4.970000e-05,2.016724e+08,1.394562e+01,2.016724e+08
4.980000e-05,1.997427e+08,1.387980e+01,1.997427e+08
4.990000e-05,1.978130e+08,1.381397e+01,1.978130e+08
5.000000e-05,1.958832e+08,1.374815e+01,1.958832e+08
5.010000e-05,1.940922e+08,1.368196e+01,1.940922e+08
5.020000e-05,1.923011e+08,1.361577e+01,1.923011e+08
5.030000e-05,1.905101e+08,1.354959e+01,1.905101e+08
5.040000e-05,1.887190e+08,1.348340e+01,1.887190e+08
5.050000e-05,1.869280e+08,1.341721e+01,1.869280e+08
5.060000e-05,1.851369e+08,1.335102e+01,1.851369e+08
5.070000e-05,1.833458e+08,1.328484e+01,1.833458e+08
5.080000e-05,1.815548e+08,1.321865e+01,1.815548e+08
5.090000e-05,1.797637e+08,1.315246e+01,1.797638e+08
5.100000e-05,1.779727e+08,1.308628e+01,1.779727e+08
5.110000e-05,1.763180e+08,1.302024e+01,1.763180e+08
5.120000e-05,1.746634e+08,1.295421e+01,1.746634e+08
5.130000e-05,1.730088e+08,1.288818e+01,1.730088e+08
5.140000e-05,1.713541e+08,1.282214e+01,1.713541e+08
5.150000e-05,1.696995e+08,1.275611e+01,1.696995e+08
5.160000e-05,1.680448e+08,1.269008e+01,1.680448e+08
5.170000e-05,1.663902e+08,1.262405e+01,1.663902e+08
5.180000e-05,1.647356e+08,1.255801e+01,1.647356e+08
5.190000e-05,1.630809e+08,1.249198e+01,1.630809e+08
5.200000e-05,1.614263e+08,1.242594e+01,1.614263e+08
5.210000e-05,1.599040e+08,1.236053e+01,1.599040e+08
5.220000e-05,1.583818e+08,1.229511e+01,1.583818e+08
5.230000e-05,1.568595e+08,1.222969e+01,1.568595e+08
5.240000e-05,1.553372e+08,1.216427e+01,1.553372e+08
5.250000e-05,1.538150e+08,1.209885e+01,1.538150e+08
5.260000e-05,1.522927e+08,1.203344e+01,1.522927e+08
5.270000e-05,1.507705e+08,1.196802e+01,1.507705e+08
5.280000e-05,1.492482e+08,1.190260e+01,1.492482e+08
5.290000e-05,1.477259e+08,1.183718e+01,1.477259e+08
5.300000e-05,1.462037e+08,1.177176e+01,1.462037e+08
5.310000e-05,1.448084e+08,1.170737e+01,1.448084e+08
5.320000e-05,1.434131e+08,1.164297e+01,1.434131e+08
5.330000e-05,1.420178e+08,1.157857e+01,1.420178e+08
5.340000e-05,1.406224e+08,1.151417e+01,1.406224e+08
5.350000e-05,1.392271e+08,1.144978e+01,1.392271e+08
5.360000e-05,1.378319e+08,1.138538e+01,1.378319e+08
5.370000e-05,1.364365e+08,1.132098e+01,1.364365e+08
5.380000e-05,1.350412e+08,1.125658e+01,1.350412e+08
5.390000e-05,1.336459e+08,1.119219e+01,1.336459e+08
5.400000e-05,1.322506e+08,1.112779e+01,1.322506e+08
5.410000e-05,1.309758e+08,1.106476e+01,1.309758e+08
5.420000e-05,1.297010e+08,1.100173e+01,1.297010e+08
5.430000e-05,1.284262e+08,1.093870e+01,1.284262e+08
5.440000e-05,1.271514e+08,1.087567e+01,1.271514e+08
5.450000e-05,1.258766e+08,1.081264e+01,1.258766e+08
5.460000e-05,1.246018e+08,1.074962e+01,1.246019e+08
5.470000e-05,1.233270e+08,1.068659e+01,1.233270e+08
5.480000e-05,1.220522e+08,1.062356e+01,1.220522e+08
5.490000e-05,1.207774e+08,1.056053e+01,1.207774e+08
5.500000e-05,1.195026e+08,1.049750e+01,1.195026e+08
5.510000e-05,1.183412e+08,1.043613e+01,1.183412e+08
5.520000e-05,1.171798e+08,1.037477e+01,1.171798e+08
5.530000e-05,1.160184e+08,1.031340e+01,1.160184e+08
5.540000e-05,1.148570e+08,1.025203e+01,1.148570e+08
5.550000e-05,1.136956e+08,1.019067e+01,1.136956e+08
5.560000e-05,1.125342e+08,1.012930e+01,1.125342e+08
5.570000e-05,1.113727e+08,1.006793e+01,1.113727e+08
5.580000e-05,1.102113e+08,1.000656e+01,1.102113e+08
5.590000e-05,1.090499e+08,9.945198e+00,1.090499e+08
5.600000e-05,1.078885e+08,9.883833e+00,1.078885e+08
5.610000e-05,1.068329e+08,9.824369e+00,1.068329e+08
5.620000e-05,1.057774e+08,9.764905e+00,1.057774e+08
5.630000e-05,1.047218e+08,9.705441e+00,1.047218e+08
5.640000e-05,1.036662e+08,9.645977e+00,1.036662e+08
5.650000e-05,1.026107e+08,9.586515e+00,1.026107e+08
5.660000e-05,1.015551e+08,9.527051e+00,1.015551e+08
5.670000e-05,1.004996e+08,9.467587e+00,1.004996e+08
5.680000e-05,9.944398e+07,9.408123e+00,9.944399e+07
5.690000e-05,9.838841e+07,9.348659e+00,9.838842e+07
5.700000e-05,9.733288e+07,9.289198e+00,9.733289e+07
5.710000e-05,9.637547e+07,9.231828e+00,9.637548e+07
5.720000e-05,9.541807e+07,9.174459e+00,9.541808e+07
5.730000e-05,9.446067e+07,9.117090e+00,9.446067e+07
5.740000e-05,9.350330e+07,9.059723e+00,9.350331e+07
5.750000e-05,9.254589e+07,9.002353e+00,9.254590e+07
5.760000e-05,9.158849e+07,8.944984e+00,9.158850e+07
5.770000e-05,9.063109e+07,8.887615e+00,9.063110e+07
5.780000e-05,8.967369e+07,8.830246e+00,8.967369e+07
5.790000e-05,8.871632e+07,8.772879e+00,8.871633e+07
5.800000e-05,8.775891e+07,8.715509e+00,8.775892e+07
5.810000e-05,8.689203e+07,8.660381e+00,8.689204e+07
5.820000e-05,8.602514e+07,8.605252e+00,8.602515e+07
5.830000e-05,8.515826e+07,8.550123e+00,8.515826e+07
5.840000e-05,8.429140e+07,8.494996e+00,8.429141e+07
5.850000e-05,8.342452e+07,8.439868e+00,8.342453e+07
5.860000e-05,8.255763e+07,8.384739e+00,8.255764e+07
5.870000e-05,8.169075e+07,8.329610e+00,8.169076e+07
5.880000e-05,8.082386e+07,8.274482e+00,8.082387e+07
5.890000e-05,7.995701e+07,8.219355e+00,7.995702e+07
5.900000e-05,7.909012e+07,8.164226e+00,7.909013e+07
5.910000e-05,7.830629e+07,8.111442e+00,7.830630e+07
5.920000e-05,7.752246e+07,8.058659e+00,7.752247e+07
5.930000e-05,7.673866e+07,8.005877e+00,7.673867e+07
5.940000e-05,7.595483e+07,7.953093e+00,7.595484e+07
5.950000e-05,7.517100e+07,7.900309e+00,7.517101e+07
5.960000e-05,7.438717e+07,7.847526e+00,7.438718e+07
5.970000e-05,7.360335e+07,7.794742e+00,7.360335e+07
5.980000e-05,7.281954e+07,7.741960e+00,7.281955e+07
5.990000e-05,7.203572e+07,7.689176e+00,7.203572e+07
6.000000e-05,7.125189e+07,7.636393e+00,7.125189e+07
6.010000e-05,7.054396e+07,7.586022e+00,7.054397e+07
6.020000e-05,6.983604e+07,7.535652e+00,6.983605e+07
6.030000e-05,6.912815e+07,7.485283e+00,6.912815e+07
6.040000e-05,6.842022e+07,7.434912e+00,6.842023e+07
6.050000e-05,6.771230e+07,7.384542e+00,6.771231e+07
6.060000e-05,6.700438e+07,7.334171e+00,6.700439e+07
6.070000e-05,6.629646e+07,7.283801e+00,6.629646e+07
6.080000e-05,6.558856e+07,7.233432e+00,6.558857e+07
6.090000e-05,6.488064e+07,7.183062e+00,6.488065e+07
6.100000e-05,6.417272e+07,7.132691e+00,6.417272e+07
6.110000e-05,6.353392e+07,7.084769e+00,6.353393e+07
6.120000e-05,6.289513e+07,7.036847e+00,6.289514e+07
6.130000e-05,6.225634e+07,6.988925e+00,6.225634e+07
6.140000e-05,6.161754e+07,6.941003e+00,6.161755e+07
6.150000e-05,6.097880e+07,6.893085e+00,6.097880e+07
6.160000e-05,6.034000e+07,6.845162e+00,6.034001e+07
6.170000e-05,5.970121e+07,6.797240e+00,5.970122e+07
6.180000e-05,5.906242e+07,6.749318e+00,5.906242e+07
6.190000e-05,5.842362e+07,6.701396e+00,5.842363e+07
6.200000e-05,5.778483e+07,6.653474e+00,5.778484e+07
6.210000e-05,5.720882e+07,6.608009e+00,5.720883e+07
6.220000e-05,5.663281e+07,6.562543e+00,5.663282e+07
6.230000e-05,5.605680e+07,6.517077e+00,5.605681e+07
6.239999e-05,5.548083e+07,6.471615e+00,5.548084e+07
6.250000e-05,5.490482e+07,6.426149e+00,5.490483e+07
6.260000e-05,5.432881e+07,6.380683e+00,5.432882e+07
6.270000e-05,5.375280e+07,6.335218e+00,5.375281e+07
6.280000e-05,5.317679e+07,6.289752e+00,5.317680e+07
6.290000e-05,5.260078e+07,6.244286e+00,5.260079e+07
6.300000e-05,5.202477e+07,6.198820e+00,5.202477e+07
6.310000e-05,5.150565e+07,6.155795e+00,5.150566e+07
6.320000e-05,5.098653e+07,6.112769e+00,5.098654e+07
6.330000e-05,5.046741e+07,6.069744e+00,5.046742e+07
6.340000e-05,4.994833e+07,6.026722e+00,4.994834e+07
6.350000e-05,4.942921e+07,5.983696e+00,4.942922e+07
6.360000e-05,4.891010e+07,5.940671e+00,4.891010e+07
6.370000e-05,4.839098e+07,5.897645e+00,4.839098e+07
6.380000e-05,4.787186e+07,5.854620e+00,4.787187e+07
6.390000e-05,4.735274e+07,5.811594e+00,4.735275e+07
6.400000e-05,4.683362e+07,5.768569e+00,4.683363e+07
6.410000e-05,4.636597e+07,5.727948e+00,4.636597e+07
6.420000e-05,4.589831e+07,5.687327e+00,4.589832e+07
6.429999e-05,4.543069e+07,5.646709e+00,4.543070e+07
6.440000e-05,4.496304e+07,5.606088e+00,4.496304e+07
6.450000e-05,4.449538e+07,5.565467e+00,4.449539e+07
6.460000e-05,4.402772e+07,5.524846e+00,4.402773e+07
6.470000e-05,4.356007e+07,5.484225e+00,4.356007e+07
6.480000e-05,4.309241e+07,5.443604e+00,4.309242e+07
6.490000e-05,4.262476e+07,5.402983e+00,4.262476e+07
6.500000e-05,4.215710e+07,5.362362e+00,4.215711e+07
6.510000e-05,4.173593e+07,5.324093e+00,4.173594e+07
6.520000e-05,4.131476e+07,5.285825e+00,4.131477e+07
6.530000e-05,4.089363e+07,5.247559e+00,4.089363e+07
6.540000e-05,4.047246e+07,5.209290e+00,4.047246e+07
6.550000e-05,4.005129e+07,5.171022e+00,4.005129e+07
6.560000e-05,3.963012e+07,5.132753e+00,3.963012e+07
6.570000e-05,3.920895e+07,5.094485e+00,3.920895e+07
6.580000e-05,3.878778e+07,5.056216e+00,3.878778e+07
6.590000e-05,3.836661e+07,5.017948e+00,3.836661e+07
6.600000e-05,3.794544e+07,4.979679e+00,3.794544e+07
6.610000e-05,3.756622e+07,4.943699e+00,3.756622e+07
6.619999e-05,3.718702e+07,4.907720e+00,3.718703e+07
6.630000e-05,3.680780e+07,4.871739e+00,3.680780e+07
6.640000e-05,3.642857e+07,4.835759e+00,3.642858e+07
6.650000e-05,3.604935e+07,4.799778e+00,3.604936e+07
6.660000e-05,3.567013e+07,4.763797e+00,3.567013e+07
6.670000e-05,3.529090e+07,4.727816e+00,3.529091e+07
6.680000e-05,3.491168e+07,4.691835e+00,3.491169e+07
6.690000e-05,3.453246e+07,4.655854e+00,3.453246e+07
6.700000e-05,3.415324e+07,4.619873e+00,3.415324e+07
6.710000e-05,3.381183e+07,4.586105e+00,3.381184e+07
6.720000e-05,3.347046e+07,4.552339e+00,3.347046e+07
6.730000e-05,3.312905e+07,4.518571e+00,3.312906e+07
6.740000e-05,3.278765e+07,4.484802e+00,3.278766e+07
6.750000e-05,3.244625e+07,4.451034e+00,3.244625e+07
6.760000e-05,3.210485e+07,4.417266e+00,3.210485e+07
6.770000e-05,3.176344e+07,4.383497e+00,3.176345e+07
6.780000e-05,3.142204e+07,4.349729e+00,3.142205e+07
6.790000e-05,3.108064e+07,4.315961e+00,3.108064e+07
6.800000e-05,3.073924e+07,4.282192e+00,3.073924e+07
6.809999e-05,3.043194e+07,4.250556e+00,3.043194e+07
6.820000e-05,3.012462e+07,4.218918e+00,3.012462e+07
6.830000e-05,2.981730e+07,4.187279e+00,2.981730e+07
6.840000e-05,2.950998e+07,4.155641e+00,2.950998e+07
6.850000e-05,2.920265e+07,4.124002e+00,2.920266e+07
6.860000e-05,2.889533e+07,4.092364e+00,2.889534e+07
6.870000e-05,2.858801e+07,4.060725e+00,2.858802e+07
6.880000e-05,2.828069e+07,4.029087e+00,2.828070e+07
6.890000e-05,2.797337e+07,3.997448e+00,2.797337e+07
6.900000e-05,2.766605e+07,3.965810e+00,2.766605e+07
6.910000e-05,2.738945e+07,3.936215e+00,2.738945e+07
6.920000e-05,2.711283e+07,3.906619e+00,2.711283e+07
6.930000e-05,2.683620e+07,3.877022e+00,2.683621e+07
6.940000e-05,2.655958e+07,3.847425e+00,2.655958e+07
6.950000e-05,2.628296e+07,3.817829e+00,2.628296e+07
6.960000e-05,2.600634e+07,3.788232e+00,2.600634e+07
6.970000e-05,2.572971e+07,3.758635e+00,2.572972e+07
6.980000e-05,2.545309e+07,3.729039e+00,2.545309e+07
6.990000e-05,2.517647e+07,3.699442e+00,2.517647e+07
6.999999e-05,2.489987e+07,3.669847e+00,2.489987e+07
7.010000e-05,2.465088e+07,3.642201e+00,2.465089e+07
7.020000e-05,2.440190e+07,3.614554e+00,2.440191e+07
7.030000e-05,2.415293e+07,3.586907e+00,2.415293e+07
7.040000e-05,2.390395e+07,3.559261e+00,2.390395e+07
7.050000e-05,2.365497e+07,3.531614e+00,2.365497e+07
7.060000e-05,2.340599e+07,3.503967e+00,2.340599e+07
7.070000e-05,2.315701e+07,3.476321e+00,2.315701e+07
7.080000e-05,2.290803e+07,3.448674e+00,2.290803e+07
7.090000e-05,2.265905e+07,3.421027e+00,2.265905e+07
7.099999e-05,2.241009e+07,3.393383e+00,2.241009e+07
7.110000e-05,2.218600e+07,3.367592e+00,2.218600e+07
7.120000e-05,2.196190e+07,3.341802e+00,2.196191e+07
7.130000e-05,2.173781e+07,3.316012e+00,2.173782e+07
7.140000e-05,2.151372e+07,3.290221e+00,2.151372e+07
7.150000e-05,2.128963e+07,3.264431e+00,2.128963e+07
7.160000e-05,2.106554e+07,3.238641e+00,2.106554e+07
7.170000e-05,2.084145e+07,3.212850e+00,2.084145e+07
7.180000e-05,2.061735e+07,3.187060e+00,2.061736e+07
7.190000e-05,2.039326e+07,3.161269e+00,2.039327e+07
7.200000e-05,2.016919e+07,3.135481e+00,2.016919e+07
7.210000e-05,1.996750e+07,3.111452e+00,1.996750e+07
7.220000e-05,1.976581e+07,3.087424e+00,1.976581e+07
7.230000e-05,1.956412e+07,3.063395e+00,1.956413e+07
7.240000e-05,1.936243e+07,3.039367e+00,1.936244e+07
7.250000e-05,1.916075e+07,3.015338e+00,1.916075e+07
7.260000e-05,1.895906e+07,2.991309e+00,1.895906e+07
7.270000e-05,1.875737e+07,2.967281e+00,1.875737e+07
7.280000e-05,1.855568e+07,2.943252e+00,1.855569e+07
7.289999e-05,1.835401e+07,2.919226e+00,1.835401e+07
7.300000e-05,1.815232e+07,2.895197e+00,1.815233e+07
7.310000e-05,1.797080e+07,2.872836e+00,1.797080e+07
7.320000e-05,1.778928e+07,2.850475e+00,1.778928e+07
7.330000e-05,1.760776e+07,2.828114e+00,1.760776e+07
7.340000e-05,1.742623e+07,2.805753e+00,1.742624e+07
7.350000e-05,1.724471e+07,2.783392e+00,1.724472e+07
7.360000e-05,1.706319e+07,2.761031e+00,1.706319e+07
7.370000e-05,1.688167e+07,2.738670e+00,1.688167e+07
7.380000e-05,1.670015e+07,2.716309e+00,1.670015e+07
7.390000e-05,1.651864e+07,2.693949e+00,1.651864e+07
7.400000e-05,1.633712e+07,2.671588e+00,1.633712e+07
7.410000e-05,1.617375e+07,2.650802e+00,1.617375e+07
7.420000e-05,1.601037e+07,2.630016e+00,1.601038e+07
7.430000e-05,1.584700e+07,2.609229e+00,1.584701e+07
7.440000e-05,1.568363e+07,2.588443e+00,1.568364e+07
7.450000e-05,1.552026e+07,2.567656e+00,1.552026e+07
7.460000e-05,1.535689e+07,2.546870e+00,1.535689e+07
7.470000e-05,1.519352e+07,2.526084e+00,1.519352e+07
7.479999e-05,1.503016e+07,2.505299e+00,1.503016e+07
7.490000e-05,1.486679e+07,2.484512e+00,1.486679e+07
7.500000e-05,1.470342e+07,2.463726e+00,1.470342e+07
7.510000e-05,1.455638e+07,2.444423e+00,1.455638e+07
7.520000e-05,1.440935e+07,2.425120e+00,1.440935e+07
7.530000e-05,1.426231e+07,2.405817e+00,1.426231e+07
7.540000e-05,1.411527e+07,2.386514e+00,1.411528e+07
7.550000e-05,1.396824e+07,2.367211e+00,1.396824e+07
7.560000e-05,1.382120e+07,2.347908e+00,1.382121e+07
7.570000e-05,1.367417e+07,2.328605e+00,1.367417e+07
7.580000e-05,1.352714e+07,2.309303e+00,1.352715e+07
7.590000e-05,1.338011e+07,2.290000e+00,1.338011e+07
7.600000e-05,1.323307e+07,2.270697e+00,1.323307e+07
7.610000e-05,1.310074e+07,2.252789e+00,1.310074e+07
7.620000e-05,1.296841e+07,2.234881e+00,1.296841e+07
7.630000e-05,1.283608e+07,2.216974e+00,1.283608e+07
7.640000e-05,1.270375e+07,2.199066e+00,1.270375e+07
7.650000e-05,1.257141e+07,2.181158e+00,1.257142e+07
7.660000e-05,1.243908e+07,2.163250e+00,1.243909e+07
7.669999e-05,1.230676e+07,2.145343e+00,1.230676e+07
7.680000e-05,1.217443e+07,2.127435e+00,1.217443e+07
7.690000e-05,1.204210e+07,2.109527e+00,1.204210e+07
7.700000e-05,1.190977e+07,2.091619e+00,1.190977e+07
7.710000e-05,1.179067e+07,2.075020e+00,1.179067e+07
7.720000e-05,1.167157e+07,2.058422e+00,1.167157e+07
7.730000e-05,1.155247e+07,2.041823e+00,1.155247e+07
7.740000e-05,1.143337e+07,2.025224e+00,1.143338e+07
7.750000e-05,1.131428e+07,2.008625e+00,1.131428e+07
7.760000e-05,1.119518e+07,1.992026e+00,1.119518e+07
7.770000e-05,1.107609e+07,1.975429e+00,1.107609e+07
7.780000e-05,1.095699e+07,1.958830e+00,1.095699e+07
7.790000e-05,1.083789e+07,1.942231e+00,1.083789e+07
7.800000e-05,1.071879e+07,1.925632e+00,1.071879e+07
7.810000e-05,1.061160e+07,1.910260e+00,1.061160e+07
7.820000e-05,1.050441e+07,1.894888e+00,1.050442e+07
7.830000e-05,1.039723e+07,1.879516e+00,1.039723e+07
7.840000e-05,1.029004e+07,1.864143e+00,1.029004e+07
7.850000e-05,1.018285e+07,1.848771e+00,1.018285e+07
7.859999e-05,1.007567e+07,1.833400e+00,1.007567e+07
7.870000e-05,9.968479e+06,1.818028e+00,9.968481e+06
7.880000e-05,9.861290e+06,1.802655e+00,9.861292e+06
7.890000e-05,9.754101e+06,1.787283e+00,9.754103e+06
7.900000e-05,9.646913e+06,1.771911e+00,9.646915e+06
7.910000e-05,9.550443e+06,1.757686e+00,9.550445e+06
7.920000e-05,9.453973e+06,1.743461e+00,9.453975e+06
7.930000e-05,9.357503e+06,1.729236e+00,9.357505e+06
7.940000e-05,9.261034e+06,1.715012e+00,9.261035e+06
7.950000e-05,9.164564e+06,1.700787e+00,9.164566e+06
7.959999e-05,9.068101e+06,1.686563e+00,9.068103e+06
7.970000e-05,8.971631e+06,1.672338e+00,8.971633e+06
7.980000e-05,8.875162e+06,1.658113e+00,8.875163e+06
7.990000e-05,8.778692e+06,1.643888e+00,8.778694e+06
8.000000e-05,8.682222e+06,1.629664e+00,8.682224e+06
8.010000e-05,8.595399e+06,1.616511e+00,8.595401e+06
8.020000e-05,8.508576e+06,1.603358e+00,8.508578e+06
8.030000e-05,8.421753e+06,1.590204e+00,8.421755e+06
8.040000e-05,8.334931e+06,1.577051e+00,8.334932e+06
8.049999e-05,8.248114e+06,1.563899e+00,8.248116e+06
8.060000e-05,8.161291e+06,1.550746e+00,8.161293e+06
8.070000e-05,8.074468e+06,1.537593e+00,8.074470e+06
8.080000e-05,7.987645e+06,1.524440e+00,7.987647e+06
8.090000e-05,7.900822e+06,1.511287e+00,7.900824e+06
8.100000e-05,7.814000e+06,1.498134e+00,7.814001e+06
8.110000e-05,7.735859e+06,1.485981e+00,7.735860e+06
8.120000e-05,7.657718e+06,1.473827e+00,7.657720e+06
8.130000e-05,7.579578e+06,1.461674e+00,7.579579e+06
8.140000e-05,7.501437e+06,1.449521e+00,7.501439e+06
8.149999e-05,7.423302e+06,1.437369e+00,7.423304e+06
8.160000e-05,7.345162e+06,1.425215e+00,7.345163e+06
8.170000e-05,7.267021e+06,1.413062e+00,7.267023e+06
8.180000e-05,7.188881e+06,1.400909e+00,7.188882e+06
8.190000e-05,7.110740e+06,1.388755e+00,7.110741e+06
8.200000e-05,7.032600e+06,1.376602e+00,7.032601e+06
8.210000e-05,6.962273e+06,1.365380e+00,6.962274e+06
8.220000e-05,6.891947e+06,1.354159e+00,6.891948e+06
8.230000e-05,6.821620e+06,1.342937e+00,6.821621e+06
8.239999e-05,6.751299e+06,1.331716e+00,6.751300e+06
8.250000e-05,6.680972e+06,1.320494e+00,6.680974e+06
8.260000e-05,6.610646e+06,1.309272e+00,6.610647e+06
8.270000e-05,6.540319e+06,1.298051e+00,6.540321e+06
8.280000e-05,6.469993e+06,1.286829e+00,6.469994e+06
8.290000e-05,6.399666e+06,1.275607e+00,6.399668e+06
8.300000e-05,6.329340e+06,1.264385e+00,6.329341e+06
8.310000e-05,6.266046e+06,1.254030e+00,6.266047e+06
8.320000e-05,6.202752e+06,1.243675e+00,6.202753e+06
8.330000e-05,6.139458e+06,1.233320e+00,6.139460e+06
8.339999e-05,6.076169e+06,1.222966e+00,6.076170e+06
8.350000e-05,6.012875e+06,1.212611e+00,6.012876e+06
8.360000e-05,5.949581e+06,1.202256e+00,5.949583e+06
8.370000e-05,5.886288e+06,1.191901e+00,5.886289e+06
8.380000e-05,5.822994e+06,1.181546e+00,5.822995e+06
8.390000e-05,5.759700e+06,1.171191e+00,5.759701e+06
8.400000e-05,5.696406e+06,1.160836e+00,5.696407e+06
8.410000e-05,5.639442e+06,1.151287e+00,5.639443e+06
8.420000e-05,5.582477e+06,1.141738e+00,5.582478e+06
8.429999e-05,5.525517e+06,1.132190e+00,5.525518e+06
8.440000e-05,5.468552e+06,1.122640e+00,5.468553e+06
8.450000e-05,5.411588e+06,1.113091e+00,5.411589e+06
8.460000e-05,5.354623e+06,1.103542e+00,5.354624e+06
8.470000e-05,5.297659e+06,1.093993e+00,5.297660e+06
8.480000e-05,5.240694e+06,1.084444e+00,5.240695e+06
8.490000e-05,5.183730e+06,1.074894e+00,5.183731e+06
8.500000e-05,5.126765e+06,1.065345e+00,5.126767e+06
8.510000e-05,5.075497e+06,1.056544e+00,5.075498e+06
8.520000e-05,5.024229e+06,1.047743e+00,5.024230e+06
8.529999e-05,4.972965e+06,1.038943e+00,4.972966e+06
8.540000e-05,4.921697e+06,1.030142e+00,4.921698e+06
8.550000e-05,4.870429e+06,1.021341e+00,4.870430e+06
8.560000e-05,4.819161e+06,1.012540e+00,4.819162e+06
8.570000e-05,4.767893e+06,1.003739e+00,4.767894e+06
8.580000e-05,4.716625e+06,9.949384e-01,4.716626e+06
8.590000e-05,4.665357e+06,9.861375e-01,4.665358e+06
8.600000e-05,4.614089e+06,9.773365e-01,4.614090e+06
8.610000e-05,4.567947e+06,9.692298e-01,4.567948e+06
8.619999e-05,4.521810e+06,9.611236e-01,4.521811e+06
8.630000e-05,4.475668e+06,9.530168e-01,4.475669e+06
8.640000e-05,4.429527e+06,9.449101e-01,4.429528e+06
8.650000e-05,4.383386e+06,9.368033e-01,4.383387e+06
8.660000e-05,4.337245e+06,9.286965e-01,4.337246e+06
8.670000e-05,4.291104e+06,9.205898e-01,4.291105e+06
8.680000e-05,4.244962e+06,9.124830e-01,4.244963e+06
8.690000e-05,4.198821e+06,9.043762e-01,4.198822e+06
8.700000e-05,4.152680e+06,8.962694e-01,4.152681e+06
8.710000e-05,4.111153e+06,8.888061e-01,4.111154e+06
8.719999e-05,4.069629e+06,8.813433e-01,4.069630e+06
8.730000e-05,4.028102e+06,8.738799e-01,4.028103e+06
8.740000e-05,3.986575e+06,8.664165e-01,3.986576e+06
8.750000e-05,3.945048e+06,8.589532e-01,3.945048e+06
8.760000e-05,3.903520e+06,8.514898e-01,3.903521e+06
8.770000e-05,3.861993e+06,8.440265e-01,3.861994e+06
8.780000e-05,3.820466e+06,8.365631e-01,3.820467e+06
8.790000e-05,3.778939e+06,8.290997e-01,3.778940e+06
8.800000e-05,3.737412e+06,8.216364e-01,3.737413e+06
8.809999e-05,3.700040e+06,8.147694e-01,3.700041e+06
8.819999e-05,3.662666e+06,8.079018e-01,3.662667e+06
8.830000e-05,3.625291e+06,8.010343e-01,3.625292e+06
8.840000e-05,3.587917e+06,7.941668e-01,3.587918e+06
8.850000e-05,3.550543e+06,7.872993e-01,3.550543e+06
8.860000e-05,3.513168e+06,7.804318e-01,3.513169e+06
8.870000e-05,3.475794e+06,7.735643e-01,3.475795e+06
8.880000e-05,3.438419e+06,7.666968e-01,3.438420e+06
8.890000e-05,3.401045e+06,7.598292e-01,3.401046e+06
8.900000e-05,3.363671e+06,7.529617e-01,3.363671e+06
8.909999e-05,3.330036e+06,7.466460e-01,3.330037e+06
8.920000e-05,3.296399e+06,7.403299e-01,3.296400e+06
8.930000e-05,3.262762e+06,7.340138e-01,3.262763e+06
8.940000e-05,3.229125e+06,7.276977e-01,3.229126e+06
8.950000e-05,3.195488e+06,7.213815e-01,3.195489e+06
8.960000e-05,3.161851e+06,7.150654e-01,3.161852e+06
8.970000e-05,3.128214e+06,7.087493e-01,3.128215e+06
8.980000e-05,3.094577e+06,7.024331e-01,3.094578e+06
8.990000e-05,3.060941e+06,6.961170e-01,3.060941e+06
9.000000e-05,3.027304e+06,6.898009e-01,3.027304e+06
9.009999e-05,2.997033e+06,6.839950e-01,2.997033e+06
9.020000e-05,2.966759e+06,6.781886e-01,2.966760e+06
9.030000e-05,2.936486e+06,6.723823e-01,2.936487e+06
9.040000e-05,2.906213e+06,6.665760e-01,2.906213e+06
9.050000e-05,2.875939e+06,6.607697e-01,2.875940e+06
9.060000e-05,2.845666e+06,6.549633e-01,2.845667e+06
9.070000e-05,2.815393e+06,6.491570e-01,2.815394e+06
9.080000e-05,2.785120e+06,6.433507e-01,2.785120e+06
9.090000e-05,2.754846e+06,6.375444e-01,2.754847e+06
9.099999e-05,2.724575e+06,6.317385e-01,2.724576e+06
9.110000e-05,2.697329e+06,6.264032e-01,2.697330e+06
9.120000e-05,2.670083e+06,6.210679e-01,2.670084e+06
9.130000e-05,2.642837e+06,6.157327e-01,2.642838e+06
9.140000e-05,2.615591e+06,6.103974e-01,2.615592e+06
9.150000e-05,2.588345e+06,6.050622e-01,2.588346e+06
9.160000e-05,2.561100e+06,5.997269e-01,2.561100e+06
9.170000e-05,2.533854e+06,5.943917e-01,2.533854e+06
9.180000e-05,2.506608e+06,5.890564e-01,2.506608e+06
9.190000e-05,2.479362e+06,5.837211e-01,2.479362e+06
9.199999e-05,2.452118e+06,5.783863e-01,2.452118e+06
9.210000e-05,2.427596e+06,5.734859e-01,2.427597e+06
9.220000e-05,2.403075e+06,5.685856e-01,2.403076e+06
9.230000e-05,2.378554e+06,5.636853e-01,2.378554e+06
9.240000e-05,2.354032e+06,5.587851e-01,2.354033e+06
9.250000e-05,2.329511e+06,5.538848e-01,2.329512e+06
9.260000e-05,2.304990e+06,5.489845e-01,2.304990e+06
9.270000e-05,2.280468e+06,5.440842e-01,2.280469e+06
9.280000e-05,2.255947e+06,5.391839e-01,2.255948e+06
9.289999e-05,2.231428e+06,5.342839e-01,2.231428e+06
9.300000e-05,2.206906e+06,5.293836e-01,2.206907e+06
9.310000e-05,2.184837e+06,5.248846e-01,2.184837e+06
9.320000e-05,2.162768e+06,5.203857e-01,2.162768e+06
9.330000e-05,2.140698e+06,5.158867e-01,2.140699e+06
9.340000e-05,2.118629e+06,5.113878e-01,2.118630e+06
9.350000e-05,2.096560e+06,5.068888e-01,2.096560e+06
9.360000e-05,2.074491e+06,5.023899e-01,2.074491e+06
9.370000e-05,2.052422e+06,4.978909e-01,2.052422e+06
9.380000e-05,2.030352e+06,4.933920e-01,2.030353e+06
9.389999e-05,2.008285e+06,4.888933e-01,2.008285e+06
9.400000e-05,1.986216e+06,4.843944e-01,1.986216e+06
9.410000e-05,1.966353e+06,4.802655e-01,1.966354e+06
9.420000e-05,1.946491e+06,4.761366e-01,1.946491e+06
9.430000e-05,1.926629e+06,4.720078e-01,1.926629e+06
9.440000e-05,1.906766e+06,4.678789e-01,1.906767e+06
9.450000e-05,1.886904e+06,4.637501e-01,1.886904e+06
9.460000e-05,1.867042e+06,4.596212e-01,1.867042e+06
9.470000e-05,1.847179e+06,4.554923e-01,1.847180e+06
9.479999e-05,1.827319e+06,4.513638e-01,1.827319e+06
9.490000e-05,1.807456e+06,4.472349e-01,1.807457e+06
9.500000e-05,1.787594e+06,4.431061e-01,1.787595e+06
9.510000e-05,1.769718e+06,4.393178e-01,1.769718e+06
9.520000e-05,1.751842e+06,4.355295e-01,1.751842e+06
9.530000e-05,1.733966e+06,4.317413e-01,1.733966e+06
9.540000e-05,1.716090e+06,4.279530e-01,1.716090e+06
9.550000e-05,1.698214e+06,4.241648e-01,1.698214e+06
9.560000e-05,1.680338e+06,4.203765e-01,1.680338e+06
9.570000e-05,1.662461e+06,4.165883e-01,1.662462e+06
9.579999e-05,1.644587e+06,4.128003e-01,1.644587e+06
9.590000e-05,1.626711e+06,4.090120e-01,1.626711e+06
9.600000e-05,1.608835e+06,4.052238e-01,1.608835e+06
9.610000e-05,1.592746e+06,4.017405e-01,1.592746e+06
9.620000e-05,1.576657e+06,3.982572e-01,1.576658e+06
9.630000e-05,1.560569e+06,3.947740e-01,1.560569e+06
9.640000e-05,1.544480e+06,3.912907e-01,1.544481e+06
9.650000e-05,1.528392e+06,3.878074e-01,1.528392e+06
9.660000e-05,1.512303e+06,3.843242e-01,1.512303e+06
9.669999e-05,1.496216e+06,3.808411e-01,1.496216e+06
9.679999e-05,1.480127e+06,3.773579e-01,1.480127e+06
9.690000e-05,1.464038e+06,3.738746e-01,1.464039e+06
9.700000e-05,1.447950e+06,3.703914e-01,1.447950e+06
9.710000e-05,1.433470e+06,3.670621e-01,1.433471e+06
9.720000e-05,1.418991e+06,3.637328e-01,1.418991e+06
9.730000e-05,1.404511e+06,3.604035e-01,1.404511e+06
9.740000e-05,1.390032e+06,3.570742e-01,1.390032e+06
9.750000e-05,1.375552e+06,3.537449e-01,1.375552e+06
9.760000e-05,1.361072e+06,3.504156e-01,1.361073e+06
9.769999e-05,1.346594e+06,3.470866e-01,1.346594e+06
9.780000e-05,1.332114e+06,3.437573e-01,1.332115e+06
9.790000e-05,1.317635e+06,3.404280e-01,1.317635e+06
9.800000e-05,1.303155e+06,3.370988e-01,1.303155e+06
9.810000e-05,1.290123e+06,3.325160e-01,1.290124e+06
9.820000e-05,1.277092e+06,3.279332e-01,1.277092e+06
9.830000e-05,1.264060e+06,3.233504e-01,1.264060e+06
9.840000e-05,1.251028e+06,3.187676e-01,1.251029e+06
9.850000e-05,1.237997e+06,3.141848e-01,1.237997e+06
9.859999e-05,1.224966e+06,3.096024e-01,1.224966e+06
9.869999e-05,1.211934e+06,3.050196e-01,1.211935e+06
9.880000e-05,1.198903e+06,3.004368e-01,1.198903e+06
9.890000e-05,1.185871e+06,2.958540e-01,1.185871e+06
9.900000e-05,1.172840e+06,2.912712e-01,1.172840e+06
9.910000e-05,1.166667e+06,2.883471e-01,1.166667e+06
9.920000e-05,1.160494e+06,2.854229e-01,1.160494e+06
9.930000e-05,1.154321e+06,2.824988e-01,1.154321e+06
9.940000e-05,1.148148e+06,2.795746e-01,1.148148e+06
9.950000e-05,1.141975e+06,2.766504e-01,1.141975e+06
9.959999e-05,1.135803e+06,2.737265e-01,1.135803e+06
9.970000e-05,1.129630e+06,2.708023e-01,1.129630e+06
9.980000e-05,1.123457e+06,2.678782e-01,1.123457e+06
9.990000e-05,1.117284e+06,2.649540e-01,1.117284e+06
1.000000e-04,1.111111e+06,2.620298e-01,1.111111e+06


==> data/negative_charges_20.csv <==
arc_length,c1,c2,negative_charge
0.000000e+00,3.740895e+10,5.240670e+03,3.740896e+10
9.999999e-08,3.722402e+10,5.221266e+03,3.722403e+10
2.000000e-07,3.703909e+10,5.201862e+03,3.703910e+10
3.000000e-07,3.685416e+10,5.182457e+03,3.685417e+10
4.000000e-07,3.666923e+10,5.163053e+03,3.666924e+10
5.000000e-07,3.648430e+10,5.143648e+03,3.648431e+10
6.000000e-07,3.629937e+10,5.124244e+03,3.629938e+10
7.000000e-07,3.611444e+10,5.104839e+03,3.611445e+10
8.000000e-07,3.592952e+10,5.085435e+03,3.592952e+10
9.000000e-07,3.574459e+10,5.066030e+03,3.574459e+10
1.000000e-06,3.555966e+10,5.046626e+03,3.555966e+10
1.100000e-06,3.520775e+10,5.009084e+03,3.520775e+10
1.200000e-06,3.485584e+10,4.971542e+03,3.485584e+10
1.300000e-06,3.450392e+10,4.934000e+03,3.450393e+10
1.400000e-06,3.415201e+10,4.896458e+03,3.415202e+10
1.500000e-06,3.380010e+10,4.858915e+03,3.380011e+10
1.600000e-06,3.344819e+10,4.821373e+03,3.344820e+10
1.700000e-06,3.309628e+10,4.783831e+03,3.309629e+10
1.800000e-06,3.274437e+10,4.746289e+03,3.274437e+10
1.900000e-06,3.239246e+10,4.708747e+03,3.239246e+10
2.000000e-06,3.204055e+10,4.671205e+03,3.204055e+10
2.100000e-06,3.172287e+10,4.636135e+03,3.172288e+10
2.200000e-06,3.140519e+10,4.601066e+03,3.140520e+10
2.300000e-06,3.108752e+10,4.565996e+03,3.108752e+10
2.400000e-06,3.076984e+10,4.530926e+03,3.076984e+10
2.500000e-06,3.045216e+10,4.495857e+03,3.045217e+10
2.600000e-06,3.013448e+10,4.460787e+03,3.013449e+10
2.700000e-06,2.981681e+10,4.425717e+03,2.981681e+10
2.800000e-06,2.949913e+10,4.390647e+03,2.949914e+10
2.900000e-06,2.918145e+10,4.355578e+03,2.918146e+10
3.000000e-06,2.886378e+10,4.320508e+03,2.886378e+10
3.100000e-06,2.857714e+10,4.287788e+03,2.857715e+10
3.200000e-06,2.829051e+10,4.255068e+03,2.829052e+10
3.300000e-06,2.800388e+10,4.222348e+03,2.800388e+10
3.400000e-06,2.771725e+10,4.189628e+03,2.771725e+10
3.500000e-06,2.743062e+10,4.156908e+03,2.743062e+10
3.600000e-06,2.714398e+10,4.124188e+03,2.714399e+10
3.700000e-06,2.685735e+10,4.091469e+03,2.685736e+10
3.800000e-06,2.657072e+10,4.058749e+03,2.657072e+10
3.900000e-06,2.628409e+10,4.026029e+03,2.628409e+10
4.000000e-06,2.599746e+10,3.993309e+03,2.599746e+10
4.100000e-06,2.573895e+10,3.962817e+03,2.573895e+10
4.200000e-06,2.548044e+10,3.932325e+03,2.548044e+10
4.300000e-06,2.522192e+10,3.901833e+03,2.522193e+10
4.400000e-06,2.496341e+10,3.871341e+03,2.496342e+10
4.500000e-06,2.470491e+10,3.840849e+03,2.470491e+10
4.600000e-06,2.444639e+10,3.810357e+03,2.444640e+10
4.700000e-06,2.418788e+10,3.779866e+03,2.418789e+10
4.800000e-06,2.392937e+10,3.749374e+03,2.392938e+10
4.900000e-06,2.367086e+10,3.718882e+03,2.367087e+10
5.000000e-06,2.341235e+10,3.688390e+03,2.341236e+10
5.100000e-06,2.317929e+10,3.660006e+03,2.317930e+10
5.200000e-06,2.294623e+10,3.631622e+03,2.294623e+10
5.300000e-06,2.271317e+10,3.603238e+03,2.271317e+10
5.400000e-06,2.248011e+10,3.574853e+03,2.248011e+10
5.500000e-06,2.224705e+10,3.546469e+03,2.224705e+10
5.600000e-06,2.201398e+10,3.518085e+03,2.201399e+10
5.700000e-06,2.178092e+10,3.489701e+03,2.178093e+10
5.800000e-06,2.154786e+10,3.461317e+03,2.154786e+10
5.900000e-06,2.131480e+10,3.432933e+03,2.131480e+10
6.000000e-06,2.108174e+10,3.404549e+03,2.108174e+10
6.100000e-06,2.087168e+10,3.378154e+03,2.087169e+10
6.200000e-06,2.066163e+10,3.351760e+03,2.066163e+10
6.300000e-06,2.045158e+10,3.325366e+03,2.045158e+10
6.400000e-06,2.024152e+10,3.298972e+03,2.024153e+10
6.500000e-06,2.003147e+10,3.272577e+03,2.003147e+10
6.600000e-06,1.982142e+10,3.246183e+03,1.982142e+10
6.700000e-06,1.961137e+10,3.219789e+03,1.961137e+10
6.800000e-06,1.940131e+10,3.193394e+03,1.940131e+10
6.900000e-06,1.919126e+10,3.167000e+03,1.919126e+10
7.000000e-06,1.898121e+10,3.140606e+03,1.898121e+10
7.100000e-06,1.879194e+10,3.116086e+03,1.879194e+10
7.200000e-06,1.860267e+10,3.091567e+03,1.860268e+10
7.300000e-06,1.841341e+10,3.067047e+03,1.841341e+10
7.400000e-06,1.822414e+10,3.042528e+03,1.822415e+10
7.500000e-06,1.803488e+10,3.018008e+03,1.803488e+10
7.600000e-06,1.784561e+10,2.993488e+03,1.784561e+10
7.700000e-06,1.765635e+10,2.968969e+03,1.765635e+10
7.799999e-06,1.746708e+10,2.944449e+03,1.746708e+10
7.900000e-06,1.727781e+10,2.919930e+03,1.727782e+10
8.000000e-06,1.708855e+10,2.895410e+03,1.708855e+10
8.100000e-06,1.691805e+10,2.872654e+03,1.691805e+10
8.200000e-06,1.674755e+10,2.849897e+03,1.674756e+10
8.300000e-06,1.657706e+10,2.827141e+03,1.657706e+10
8.399999e-06,1.640656e+10,2.804385e+03,1.640656e+10
8.500000e-06,1.623606e+10,2.781628e+03,1.623606e+10
8.600000e-06,1.606556e+10,2.758872e+03,1.606556e+10
8.700000e-06,1.589506e+10,2.736115e+03,1.589507e+10
8.800000e-06,1.572457e+10,2.713359e+03,1.572457e+10
8.900000e-06,1.555407e+10,2.690602e+03,1.555407e+10
8.999999e-06,1.538357e+10,2.667846e+03,1.538357e+10
9.100000e-06,1.523001e+10,2.646745e+03,1.523001e+10
9.200000e-06,1.507644e+10,2.625643e+03,1.507645e+10
9.300000e-06,1.492288e+10,2.604542e+03,1.492288e+10
9.400000e-06,1.476932e+10,2.583441e+03,1.476932e+10
9.500000e-06,1.461576e+10,2.562340e+03,1.461576e+10
9.599999e-06,1.446219e+10,2.541239e+03,1.446220e+10
9.700000e-06,1.430863e+10,2.520137e+03,1.430863e+10
9.800000e-06,1.415507e+10,2.499036e+03,1.415507e+10
9.900000e-06,1.400150e+10,2.477935e+03,1.400151e+10
1.000000e-05,1.384794e+10,2.456834e+03,1.384794e+10
1.010000e-05,1.370965e+10,2.437284e+03,1.370966e+10
1.020000e-05,1.357137e+10,2.417735e+03,1.357137e+10
1.030000e-05,1.343308e+10,2.398185e+03,1.343308e+10
1.040000e-05,1.329479e+10,2.378635e+03,1.329479e+10
1.050000e-05,1.315650e+10,2.359086e+03,1.315650e+10
1.060000e-05,1.301821e+10,2.339536e+03,1.301821e+10
1.070000e-05,1.287992e+10,2.319987e+03,1.287992e+10
1.080000e-05,1.274163e+10,2.300437e+03,1.274164e+10
1.090000e-05,1.260335e+10,2.280888e+03,1.260335e+10
1.100000e-05,1.246506e+10,2.261338e+03,1.246506e+10
1.110000e-05,1.234054e+10,2.243240e+03,1.234054e+10
1.120000e-05,1.221602e+10,2.225143e+03,1.221602e+10
1.130000e-05,1.209150e+10,2.207045e+03,1.209150e+10
1.140000e-05,1.196698e+10,2.188948e+03,1.196699e+10
1.150000e-05,1.184247e+10,2.170850e+03,1.184247e+10
1.160000e-05,1.171795e+10,2.152753e+03,1.171795e+10
1.170000e-05,1.159343e+10,2.134655e+03,1.159343e+10
1.180000e-05,1.146891e+10,2.116557e+03,1.146891e+10
1.190000e-05,1.134439e+10,2.098460e+03,1.134439e+10
1.200000e-05,1.121987e+10,2.080362e+03,1.121988e+10
1.210000e-05,1.110777e+10,2.063622e+03,1.110777e+10
1.220000e-05,1.099566e+10,2.046881e+03,1.099566e+10
1.230000e-05,1.088355e+10,2.030141e+03,1.088355e+10
1.240000e-05,1.077144e+10,2.013401e+03,1.077145e+10
1.250000e-05,1.065934e+10,1.996660e+03,1.065934e+10
1.260000e-05,1.054723e+10,1.979920e+03,1.054723e+10
1.270000e-05,1.043512e+10,1.963179e+03,1.043512e+10
1.280000e-05,1.032301e+10,1.946439e+03,1.032302e+10
1.290000e-05,1.021091e+10,1.929698e+03,1.021091e+10
1.300000e-05,1.009880e+10,1.912958e+03,1.009880e+10
1.310000e-05,9.997873e+09,1.897484e+03,9.997875e+09
1.320000e-05,9.896947e+09,1.882010e+03,9.896949e+09
1.330000e-05,9.796021e+09,1.866537e+03,9.796023e+09
1.340000e-05,9.695096e+09,1.851063e+03,9.695098e+09
1.350000e-05,9.594169e+09,1.835589e+03,9.594171e+09
1.360000e-05,9.493244e+09,1.820115e+03,9.493245e+09
1.370000e-05,9.392318e+09,1.804641e+03,9.392320e+09
1.380000e-05,9.291392e+09,1.789168e+03,9.291394e+09
1.390000e-05,9.190467e+09,1.773694e+03,9.190469e+09
1.400000e-05,9.089541e+09,1.758220e+03,9.089543e+09
1.410000e-05,8.998687e+09,1.743927e+03,8.998689e+09
1.420000e-05,8.907834e+09,1.729634e+03,8.907836e+09
1.430000e-05,8.816981e+09,1.715341e+03,8.816983e+09
1.440000e-05,8.726128e+09,1.701048e+03,8.726129e+09
1.450000e-05,8.635275e+09,1.686755e+03,8.635276e+09
1.460000e-05,8.544421e+09,1.672462e+03,8.544423e+09
1.470000e-05,8.453567e+09,1.658169e+03,8.453569e+09
1.480000e-05,8.362714e+09,1.643876e+03,8.362716e+09
1.490000e-05,8.271861e+09,1.629583e+03,8.271863e+09
1.500000e-05,8.181008e+09,1.615290e+03,8.181010e+09
1.510000e-05,8.099227e+09,1.602096e+03,8.099228e+09
1.520000e-05,8.017445e+09,1.588902e+03,8.017446e+09
1.530000e-05,7.935663e+09,1.575709e+03,7.935664e+09
1.540000e-05,7.853882e+09,1.562515e+03,7.853883e+09
1.550000e-05,7.772099e+09,1.549321e+03,7.772101e+09
1.560000e-05,7.690319e+09,1.536128e+03,7.690320e+09
1.570000e-05,7.608536e+09,1.522934e+03,7.608538e+09
1.580000e-05,7.526754e+09,1.509740e+03,7.526755e+09
1.590000e-05,7.444973e+09,1.496547e+03,7.444974e+09
1.600000e-05,7.363191e+09,1.483353e+03,7.363192e+09
1.610000e-05,7.289578e+09,1.471182e+03,7.289580e+09
1.620000e-05,7.215965e+09,1.459011e+03,7.215966e+09
1.630000e-05,7.142351e+09,1.446839e+03,7.142353e+09
1.640000e-05,7.068739e+09,1.434668e+03,7.068741e+09
1.650000e-05,6.995126e+09,1.422497e+03,6.995127e+09
1.660000e-05,6.921514e+09,1.410326e+03,6.921515e+09
1.670000e-05,6.847900e+09,1.398155e+03,6.847901e+09
1.680000e-05,6.774288e+09,1.385984e+03,6.774289e+09
1.690000e-05,6.700674e+09,1.373812e+03,6.700676e+09
1.700000e-05,6.627061e+09,1.361641e+03,6.627062e+09
1.710000e-05,6.560803e+09,1.350420e+03,6.560805e+09
1.720000e-05,6.494545e+09,1.339199e+03,6.494546e+09
1.730000e-05,6.428287e+09,1.327978e+03,6.428289e+09
1.740000e-05,6.362029e+09,1.316757e+03,6.362030e+09
1.750000e-05,6.295771e+09,1.305536e+03,6.295773e+09
1.760000e-05,6.229513e+09,1.294314e+03,6.229514e+09
1.770000e-05,6.163254e+09,1.283093e+03,6.163255e+09
1.780000e-05,6.096997e+09,1.271872e+03,6.096998e+09
1.790000e-05,6.030738e+09,1.260651e+03,6.030739e+09
1.800000e-05,5.964481e+09,1.249430e+03,5.964482e+09
1.810000e-05,5.904843e+09,1.239090e+03,5.904845e+09
1.820000e-05,5.845206e+09,1.228751e+03,5.845207e+09
1.830000e-05,5.785570e+09,1.218411e+03,5.785571e+09
1.840000e-05,5.725933e+09,1.208072e+03,5.725934e+09
1.850000e-05,5.666297e+09,1.197733e+03,5.666298e+09
1.860000e-05,5.606660e+09,1.187393e+03,5.606661e+09
1.870000e-05,5.547024e+09,1.177054e+03,5.547025e+09
1.880000e-05,5.487387e+09,1.166714e+03,5.487388e+09
1.890000e-05,5.427750e+09,1.156375e+03,5.427751e+09
1.900000e-05,5.368114e+09,1.146036e+03,5.368115e+09
1.910000e-05,5.314437e+09,1.136514e+03,5.314438e+09
1.920000e-05,5.260762e+09,1.126992e+03,5.260763e+09
1.930000e-05,5.207086e+09,1.117470e+03,5.207087e+09
1.940000e-05,5.153410e+09,1.107949e+03,5.153411e+09
1.950000e-05,5.099734e+09,1.098427e+03,5.099735e+09
1.960000e-05,5.046058e+09,1.088905e+03,5.046059e+09
1.970000e-05,4.992383e+09,1.079384e+03,4.992384e+09
1.980000e-05,4.938707e+09,1.069862e+03,4.938708e+09
1.990000e-05,4.885031e+09,1.060340e+03,4.885032e+09
2.000000e-05,4.831355e+09,1.050819e+03,4.831356e+09
2.010000e-05,4.783045e+09,1.042055e+03,4.783046e+09
2.020000e-05,4.734735e+09,1.033291e+03,4.734736e+09
2.030000e-05,4.686425e+09,1.024527e+03,4.686426e+09
2.040000e-05,4.638115e+09,1.015763e+03,4.638116e+09
2.050000e-05,4.589805e+09,1.006998e+03,4.589806e+09
2.060000e-05,4.541495e+09,9.982345e+02,4.541496e+09
2.070000e-05,4.493184e+09,9.894704e+02,4.493185e+09
2.080000e-05,4.444874e+09,9.807063e+02,4.444875e+09
2.090000e-05,4.396564e+09,9.719423e+02,4.396565e+09
2.100000e-05,4.348254e+09,9.631782e+02,4.348255e+09
2.110000e-05,4.304774e+09,9.551156e+02,4.304775e+09
2.120000e-05,4.261293e+09,9.470529e+02,4.261294e+09
2.130000e-05,4.217813e+09,9.389901e+02,4.217814e+09
2.140000e-05,4.174333e+09,9.309275e+02,4.174334e+09
2.150000e-05,4.130852e+09,9.228648e+02,4.130853e+09
2.160000e-05,4.087372e+09,9.148022e+02,4.087373e+09
2.170000e-05,4.043891e+09,9.067394e+02,4.043892e+09
2.180000e-05,4.000412e+09,8.986768e+02,4.000413e+09
2.190000e-05,3.956931e+09,8.906141e+02,3.956932e+09
2.200000e-05,3.913450e+09,8.825513e+02,3.913451e+09
2.210000e-05,3.874318e+09,8.751375e+02,3.874318e+09
2.220000e-05,3.835184e+09,8.677236e+02,3.835185e+09
2.230000e-05,3.796052e+09,8.603098e+02,3.796052e+09
2.240000e-05,3.756918e+09,8.528958e+02,3.756919e+09
2.250000e-05,3.717785e+09,8.454819e+02,3.717786e+09
2.260000e-05,3.678652e+09,8.380681e+02,3.678653e+09
2.270000e-05,3.639519e+09,8.306542e+02,3.639520e+09
2.280000e-05,3.600386e+09,8.232404e+02,3.600387e+09
2.290000e-05,3.561253e+09,8.158264e+02,3.561253e+09
2.300000e-05,3.522120e+09,8.084126e+02,3.522121e+09
2.310000e-05,3.486899e+09,8.015984e+02,3.486900e+09
2.320000e-05,3.451679e+09,7.947842e+02,3.451680e+09
2.330000e-05,3.416459e+09,7.879701e+02,3.416460e+09
2.340000e-05,3.381238e+09,7.811559e+02,3.381239e+09
2.350000e-05,3.346018e+09,7.743418e+02,3.346019e+09
2.360000e-05,3.310798e+09,7.675276e+02,3.310799e+09
2.370000e-05,3.275578e+09,7.607135e+02,3.275579e+09
2.380000e-05,3.240357e+09,7.538993e+02,3.240358e+09
2.390000e-05,3.205137e+09,7.470851e+02,3.205138e+09
2.400000e-05,3.169917e+09,7.402710e+02,3.169918e+09
2.410000e-05,3.138218e+09,7.340107e+02,3.138219e+09
2.420000e-05,3.106520e+09,7.277506e+02,3.106520e+09
2.430000e-05,3.074821e+09,7.214903e+02,3.074821e+09
2.440000e-05,3.043122e+09,7.152301e+02,3.043122e+09
2.450000e-05,3.011423e+09,7.089699e+02,3.011424e+09
2.460000e-05,2.979724e+09,7.027097e+02,2.979725e+09
2.470000e-05,2.948026e+09,6.964495e+02,2.948027e+09
2.480000e-05,2.916327e+09,6.901893e+02,2.916328e+09
2.490000e-05,2.884629e+09,6.839292e+02,2.884629e+09
2.500000e-05,2.852930e+09,6.776689e+02,2.852931e+09
2.510000e-05,2.824401e+09,6.719200e+02,2.824401e+09
2.520000e-05,2.795872e+09,6.661713e+02,2.795873e+09
2.530000e-05,2.767343e+09,6.604224e+02,2.767343e+09
2.540000e-05,2.738814e+09,6.546736e+02,2.738815e+09
2.550000e-05,2.710285e+09,6.489248e+02,2.710286e+09
2.560000e-05,2.681756e+09,6.431760e+02,2.681757e+09
2.570000e-05,2.653227e+09,6.374271e+02,2.653228e+09
2.580000e-05,2.624698e+09,6.316782e+02,2.624698e+09
2.590000e-05,2.596169e+09,6.259295e+02,2.596170e+09
2.600000e-05,2.567640e+09,6.201806e+02,2.567641e+09
2.610000e-05,2.541964e+09,6.149035e+02,2.541965e+09
2.620000e-05,2.516288e+09,6.096264e+02,2.516288e+09
2.630000e-05,2.490611e+09,6.043492e+02,2.490612e+09
2.640000e-05,2.464935e+09,5.990722e+02,2.464936e+09
2.650000e-05,2.439259e+09,5.937950e+02,2.439260e+09
2.660000e-05,2.413583e+09,5.885180e+02,2.413584e+09
2.670000e-05,2.387907e+09,5.832408e+02,2.387907e+09
2.680000e-05,2.362231e+09,5.779638e+02,2.362231e+09
2.690000e-05,2.336555e+09,5.726866e+02,2.336555e+09
2.700000e-05,2.310878e+09,5.674094e+02,2.310879e+09
2.710000e-05,2.287770e+09,5.625673e+02,2.287770e+09
2.720000e-05,2.264661e+09,5.577251e+02,2.264662e+09
2.730000e-05,2.241553e+09,5.528829e+02,2.241553e+09
2.740000e-05,2.218444e+09,5.480407e+02,2.218444e+09
2.750000e-05,2.195335e+09,5.431984e+02,2.195335e+09
2.760000e-05,2.172227e+09,5.383563e+02,2.172227e+09
2.770000e-05,2.149118e+09,5.335140e+02,2.149118e+09
2.780000e-05,2.126009e+09,5.286719e+02,2.126010e+09
2.790000e-05,2.102901e+09,5.238297e+02,2.102901e+09
2.800000e-05,2.079792e+09,5.189875e+02,2.079793e+09
2.810000e-05,2.058994e+09,5.145460e+02,2.058995e+09
2.820000e-05,2.038196e+09,5.101045e+02,2.038197e+09
2.830000e-05,2.017398e+09,5.056631e+02,2.017399e+09
2.840000e-05,1.996600e+09,5.012216e+02,1.996601e+09
2.850000e-05,1.975803e+09,4.967801e+02,1.975803e+09
2.860000e-05,1.955005e+09,4.923386e+02,1.955005e+09
2.870000e-05,1.934207e+09,4.878972e+02,1.934208e+09
2.880000e-05,1.913409e+09,4.834557e+02,1.913410e+09
2.890000e-05,1.892611e+09,4.790142e+02,1.892612e+09
2.900000e-05,1.871814e+09,4.745728e+02,1.871814e+09
2.910000e-05,1.853095e+09,4.705003e+02,1.853096e+09
2.920000e-05,1.834377e+09,4.664279e+02,1.834378e+09
2.930000e-05,1.815659e+09,4.623554e+02,1.815660e+09
2.940000e-05,1.796941e+09,4.582830e+02,1.796941e+09
2.950000e-05,1.778223e+09,4.542106e+02,1.778223e+09
2.960000e-05,1.759505e+09,4.501381e+02,1.759505e+09
2.970000e-05,1.740787e+09,4.460657e+02,1.740787e+09
2.980000e-05,1.722068e+09,4.419932e+02,1.722069e+09
2.990000e-05,1.703351e+09,4.379208e+02,1.703351e+09
3.000000e-05,1.684632e+09,4.338484e+02,1.684633e+09
3.010000e-05,1.667786e+09,4.301156e+02,1.667786e+09
3.020000e-05,1.650940e+09,4.263829e+02,1.650940e+09
3.030000e-05,1.634093e+09,4.226501e+02,1.634094e+09
3.040000e-05,1.617247e+09,4.189173e+02,1.617248e+09
3.050000e-05,1.600401e+09,4.151845e+02,1.600401e+09
3.060000e-05,1.583554e+09,4.114518e+02,1.583555e+09
3.070000e-05,1.566708e+09,4.077190e+02,1.566708e+09
3.080000e-05,1.549862e+09,4.039863e+02,1.549863e+09
3.090000e-05,1.533016e+09,4.002535e+02,1.533016e+09
3.100000e-05,1.516169e+09,3.965207e+02,1.516170e+09
3.110000e-05,1.501008e+09,3.931004e+02,1.501008e+09
3.120000e-05,1.485846e+09,3.896802e+02,1.485847e+09
3.130000e-05,1.470684e+09,3.862599e+02,1.470685e+09
3.140000e-05,1.455523e+09,3.828396e+02,1.455523e+09
3.150000e-05,1.440361e+09,3.794193e+02,1.440361e+09
3.160000e-05,1.425199e+09,3.759990e+02,1.425200e+09
3.170000e-05,1.410038e+09,3.725788e+02,1.410038e+09
3.180000e-05,1.394876e+09,3.691585e+02,1.394876e+09
3.190000e-05,1.379714e+09,3.657382e+02,1.379715e+09
3.200000e-05,1.364553e+09,3.623179e+02,1.364553e+09
3.210000e-05,1.350907e+09,3.591850e+02,1.350907e+09
3.220000e-05,1.337262e+09,3.560521e+02,1.337262e+09
3.230000e-05,1.323616e+09,3.529191e+02,1.323617e+09
3.240000e-05,1.309971e+09,3.497862e+02,1.309971e+09
3.250000e-05,1.296325e+09,3.466532e+02,1.296325e+09
3.260000e-05,1.282679e+09,3.435202e+02,1.282680e+09
3.270000e-05,1.269034e+09,3.403874e+02,1.269035e+09
3.280000e-05,1.255389e+09,3.372544e+02,1.255389e+09
3.290000e-05,1.241743e+09,3.341215e+02,1.241743e+09
3.300000e-05,1.228097e+09,3.309885e+02,1.228098e+09
3.310000e-05,1.215817e+09,3.281197e+02,1.215817e+09
3.320000e-05,1.203536e+09,3.252509e+02,1.203536e+09
3.330000e-05,1.191255e+09,3.223820e+02,1.191255e+09
3.340000e-05,1.178974e+09,3.195131e+02,1.178974e+09
3.350000e-05,1.166693e+09,3.166443e+02,1.166693e+09
3.360000e-05,1.154412e+09,3.137755e+02,1.154412e+09
3.370000e-05,1.142131e+09,3.109066e+02,1.142131e+09
3.380000e-05,1.129850e+09,3.080378e+02,1.129850e+09
3.390000e-05,1.117569e+09,3.051689e+02,1.117569e+09
3.400000e-05,1.105288e+09,3.023001e+02,1.105288e+09
3.410000e-05,1.094235e+09,2.996739e+02,1.094235e+09
3.420000e-05,1.083182e+09,2.970477e+02,1.083182e+09
3.430000e-05,1.072129e+09,2.944214e+02,1.072129e+09
3.440000e-05,1.061076e+09,2.917952e+02,1.061077e+09
3.450000e-05,1.050023e+09,2.891689e+02,1.050024e+09
3.460000e-05,1.038971e+09,2.865428e+02,1.038971e+09
3.470000e-05,1.027918e+09,2.839165e+02,1.027918e+09
3.480000e-05,1.016865e+09,2.812903e+02,1.016865e+09
3.490000e-05,1.005812e+09,2.786640e+02,1.005812e+09
3.500000e-05,9.947593e+08,2.760379e+02,9.947596e+08
3.510000e-05,9.848116e+08,2.736344e+02,9.848119e+08
3.520000e-05,9.748640e+08,2.712310e+02,9.748642e+08
3.530000e-05,9.649163e+08,2.688275e+02,9.649166e+08
3.540000e-05,9.549686e+08,2.664241e+02,9.549689e+08
3.550000e-05,9.450214e+08,2.640208e+02,9.450216e+08
3.560000e-05,9.350737e+08,2.616173e+02,9.350740e+08
3.570000e-05,9.251260e+08,2.592139e+02,9.251263e+08
3.580000e-05,9.151784e+08,2.568104e+02,9.151786e+08
3.590000e-05,9.052307e+08,2.544070e+02,9.052310e+08
3.600000e-05,8.952834e+08,2.520036e+02,8.952837e+08
3.610000e-05,8.863305e+08,2.498047e+02,8.863308e+08
3.620000e-05,8.773776e+08,2.476058e+02,8.773779e+08
3.630000e-05,8.684247e+08,2.454069e+02,8.684250e+08
3.640000e-05,8.594718e+08,2.432079e+02,8.594721e+08
3.650000e-05,8.505193e+08,2.410091e+02,8.505195e+08
3.660000e-05,8.415664e+08,2.388102e+02,8.415666e+08
3.670000e-05,8.326135e+08,2.366112e+02,8.326137e+08
3.680000e-05,8.236606e+08,2.344123e+02,8.236608e+08
3.690000e-05,8.147077e+08,2.322134e+02,8.147079e+08
3.700000e-05,8.057551e+08,2.300146e+02,8.057554e+08
3.710000e-05,7.976975e+08,2.280033e+02,7.976977e+08
3.720000e-05,7.896398e+08,2.259920e+02,7.896401e+08
3.730000e-05,7.815822e+08,2.239808e+02,7.815824e+08
3.740000e-05,7.735248e+08,2.219696e+02,7.735251e+08
3.750000e-05,7.654672e+08,2.199583e+02,7.654674e+08
3.760000e-05,7.574096e+08,2.179470e+02,7.574098e+08
3.770000e-05,7.493519e+08,2.159358e+02,7.493522e+08
3.780000e-05,7.412943e+08,2.139245e+02,7.412945e+08
3.790000e-05,7.332370e+08,2.119133e+02,7.332372e+08
3.800000e-05,7.251793e+08,2.099020e+02,7.251795e+08
3.810000e-05,7.179275e+08,2.080629e+02,7.179277e+08
3.820000e-05,7.106756e+08,2.062238e+02,7.106758e+08
3.830000e-05,7.034238e+08,2.043846e+02,7.034240e+08
3.840000e-05,6.961722e+08,2.025456e+02,6.961724e+08
3.850000e-05,6.889204e+08,2.007065e+02,6.889206e+08
3.860000e-05,6.816685e+08,1.988673e+02,6.816687e+08
3.870000e-05,6.744167e+08,1.970282e+02,6.744169e+08
3.880000e-05,6.671648e+08,1.951891e+02,6.671650e+08
3.890000e-05,6.599132e+08,1.933500e+02,6.599134e+08
3.900000e-05,6.526614e+08,1.915109e+02,6.526616e+08
3.910000e-05,6.461347e+08,1.898296e+02,6.461349e+08
3.920000e-05,6.396081e+08,1.881483e+02,6.396083e+08
3.930000e-05,6.330816e+08,1.864670e+02,6.330818e+08
3.940000e-05,6.265550e+08,1.847857e+02,6.265552e+08
3.950000e-05,6.200283e+08,1.831044e+02,6.200285e+08
3.960000e-05,6.135017e+08,1.814231e+02,6.135018e+08
3.970000e-05,6.069750e+08,1.797419e+02,6.069752e+08
3.980000e-05,6.004486e+08,1.780606e+02,6.004487e+08
3.990000e-05,5.939219e+08,1.763793e+02,5.939221e+08
4.000000e-05,5.873952e+08,1.746980e+02,5.873954e+08
4.010000e-05,5.815212e+08,1.731614e+02,5.815214e+08
4.020000e-05,5.756473e+08,1.716247e+02,5.756474e+08
4.030000e-05,5.697735e+08,1.700882e+02,5.697736e+08
4.040000e-05,5.638995e+08,1.685515e+02,5.638996e+08
4.050000e-05,5.580255e+08,1.670149e+02,5.580257e+08
4.060000e-05,5.521515e+08,1.654782e+02,5.521517e+08
4.070000e-05,5.462775e+08,1.639416e+02,5.462777e+08
4.080000e-05,5.404037e+08,1.624050e+02,5.404039e+08
4.090000e-05,5.345297e+08,1.608684e+02,5.345299e+08
4.100000e-05,5.286557e+08,1.593317e+02,5.286559e+08
4.110000e-05,5.233691e+08,1.579277e+02,5.233693e+08
4.120000e-05,5.180827e+08,1.565236e+02,5.180829e+08
4.130000e-05,5.127961e+08,1.551195e+02,5.127963e+08
4.140000e-05,5.075095e+08,1.537155e+02,5.075097e+08
4.150000e-05,5.022229e+08,1.523114e+02,5.022231e+08
4.160000e-05,4.969363e+08,1.509073e+02,4.969365e+08
4.170000e-05,4.916499e+08,1.495033e+02,4.916501e+08
4.180000e-05,4.863634e+08,1.480992e+02,4.863635e+08
4.190000e-05,4.810768e+08,1.466951e+02,4.810769e+08
4.200000e-05,4.757902e+08,1.452910e+02,4.757903e+08
4.210000e-05,4.710322e+08,1.440083e+02,4.710324e+08
4.220000e-05,4.662745e+08,1.427257e+02,4.662746e+08
4.230000e-05,4.615165e+08,1.414430e+02,4.615167e+08
4.240000e-05,4.567586e+08,1.401604e+02,4.567587e+08
4.250000e-05,4.520007e+08,1.388777e+02,4.520008e+08
4.260000e-05,4.472427e+08,1.375950e+02,4.472429e+08
4.270000e-05,4.424850e+08,1.363124e+02,4.424851e+08
4.280000e-05,4.377270e+08,1.350297e+02,4.377272e+08
4.290000e-05,4.329691e+08,1.337471e+02,4.329692e+08
4.300000e-05,4.282112e+08,1.324644e+02,4.282113e+08
4.310000e-05,4.239292e+08,1.312930e+02,4.239293e+08
4.320000e-05,4.196470e+08,1.301215e+02,4.196472e+08
4.330000e-05,4.153649e+08,1.289500e+02,4.153650e+08
4.340000e-05,4.110827e+08,1.277785e+02,4.110829e+08
4.350000e-05,4.068006e+08,1.266070e+02,4.068007e+08
4.360000e-05,4.025186e+08,1.254356e+02,4.025187e+08
4.370000e-05,3.982365e+08,1.242641e+02,3.982366e+08
4.380000e-05,3.939543e+08,1.230926e+02,3.939544e+08
4.390000e-05,3.896722e+08,1.219211e+02,3.896723e+08
4.400000e-05,3.853900e+08,1.207496e+02,3.853902e+08
4.410000e-05,3.815362e+08,1.196799e+02,3.815364e+08
4.420000e-05,3.776823e+08,1.186102e+02,3.776824e+08
4.430000e-05,3.738284e+08,1.175405e+02,3.738285e+08
4.440000e-05,3.699745e+08,1.164708e+02,3.699746e+08
4.450000e-05,3.661205e+08,1.154011e+02,3.661207e+08
4.460000e-05,3.622668e+08,1.143314e+02,3.622669e+08
4.470000e-05,3.584128e+08,1.132617e+02,3.584129e+08
4.480000e-05,3.545589e+08,1.121920e+02,3.545590e+08
4.490000e-05,3.507050e+08,1.111223e+02,3.507051e+08
4.500000e-05,3.468511e+08,1.100526e+02,3.468512e+08
4.510000e-05,3.433826e+08,1.090760e+02,3.433827e+08
4.520000e-05,3.399141e+08,1.080994e+02,3.399142e+08
4.530000e-05,3.364456e+08,1.071229e+02,3.364457e+08
4.540000e-05,3.329770e+08,1.061463e+02,3.329771e+08
4.550000e-05,3.295086e+08,1.051698e+02,3.295087e+08
4.560000e-05,3.260401e+08,1.041932e+02,3.260402e+08
4.570000e-05,3.225715e+08,1.032166e+02,3.225716e+08
4.580000e-05,3.191030e+08,1.022401e+02,3.191031e+08
4.590000e-05,3.156345e+08,1.012635e+02,3.156346e+08
4.600000e-05,3.121660e+08,1.002870e+02,3.121661e+08
4.610000e-05,3.090443e+08,9.939560e+01,3.090444e+08
4.620000e-05,3.059227e+08,9.850425e+01,3.059228e+08
4.630000e-05,3.028010e+08,9.761290e+01,3.028011e+08
4.640000e-05,2.996793e+08,9.672154e+01,2.996794e+08
4.650000e-05,2.965577e+08,9.583022e+01,2.965578e+08
4.660000e-05,2.934361e+08,9.493887e+01,2.934361e+08
4.670000e-05,2.903144e+08,9.404751e+01,2.903145e+08
4.680000e-05,2.871927e+08,9.315616e+01,2.871928e+08
4.690000e-05,2.840710e+08,9.226480e+01,2.840711e+08
4.700000e-05,2.809494e+08,9.137348e+01,2.809495e+08
4.710000e-05,2.781399e+08,9.056007e+01,2.781400e+08
4.720000e-05,2.753304e+08,8.974666e+01,2.753305e+08
4.730000e-05,2.725209e+08,8.893325e+01,2.725210e+08
4.740000e-05,2.697115e+08,8.811987e+01,2.697116e+08
4.750000e-05,2.669020e+08,8.730645e+01,2.669021e+08
4.760000e-05,2.640925e+08,8.649304e+01,2.640925e+08
4.770000e-05,2.612829e+08,8.567963e+01,2.612830e+08
4.780000e-05,2.584734e+08,8.486622e+01,2.584735e+08
4.790000e-05,2.556640e+08,8.405284e+01,2.556641e+08
4.800000e-05,2.528545e+08,8.323943e+01,2.528546e+08
4.810000e-05,2.503259e+08,8.249728e+01,2.503260e+08
4.820000e-05,2.477974e+08,8.175514e+01,2.477974e+08
4.830000e-05,2.452688e+08,8.101300e+01,2.452689e+08
4.840000e-05,2.427403e+08,8.027088e+01,2.427404e+08
4.850000e-05,2.402117e+08,7.952874e+01,2.402118e+08
4.860000e-05,2.376832e+08,7.878660e+01,2.376832e+08
4.870000e-05,2.351546e+08,7.804445e+01,2.351547e+08
4.880000e-05,2.326260e+08,7.730231e+01,2.326261e+08
4.890000e-05,2.300975e+08,7.656020e+01,2.300976e+08
4.900000e-05,2.275690e+08,7.581805e+01,2.275690e+08
4.910000e-05,2.252933e+08,7.514107e+01,2.252933e+08
4.920000e-05,2.230176e+08,7.446409e+01,2.230176e+08
4.930000e-05,2.207419e+08,7.378713e+01,2.207420e+08
4.940000e-05,2.184662e+08,7.311014e+01,2.184663e+08
4.950000e-05,2.161905e+08,7.243316e+01,2.161906e+08
4.960000e-05,2.139148e+08,7.175618e+01,2.139149e+08
4.970000e-05,2.116391e+08,7.107919e+01,2.116392e+08
4.980000e-05,2.093635e+08,7.040223e+01,2.093635e+08
4.990000e-05,2.070878e+08,6.972525e+01,2.070878e+08
5.000000e-05,2.048121e+08,6.904826e+01,2.048121e+08
5.010000e-05,2.027639e+08,6.843083e+01,2.027640e+08
5.020000e-05,2.007158e+08,6.781339e+01,2.007159e+08
5.030000e-05,1.986677e+08,6.719598e+01,1.986678e+08
5.040000e-05,1.966196e+08,6.657855e+01,1.966197e+08
5.050000e-05,1.945715e+08,6.596111e+01,1.945715e+08
5.060000e-05,1.925233e+08,6.534367e+01,1.925234e+08
5.070000e-05,1.904752e+08,6.472624e+01,1.904753e+08
5.080000e-05,1.884271e+08,6.410883e+01,1.884272e+08
5.090000e-05,1.863790e+08,6.349139e+01,1.863791e+08
5.100000e-05,1.843309e+08,6.287395e+01,1.843309e+08
5.110000e-05,1.824875e+08,6.231093e+01,1.824876e+08
5.120000e-05,1.806443e+08,6.174793e+01,1.806443e+08
5.130000e-05,1.788010e+08,6.118491e+01,1.788010e+08
5.140000e-05,1.769576e+08,6.062188e+01,1.769577e+08
5.150000e-05,1.751143e+08,6.005886e+01,1.751144e+08
5.160000e-05,1.732710e+08,5.949584e+01,1.732711e+08
5.170000e-05,1.714277e+08,5.893283e+01,1.714278e+08
5.180000e-05,1.695844e+08,5.836981e+01,1.695845e+08
5.190000e-05,1.677411e+08,5.780679e+01,1.677412e+08
5.200000e-05,1.658978e+08,5.724377e+01,1.658978e+08
5.210000e-05,1.642388e+08,5.673045e+01,1.642388e+08
5.220000e-05,1.625799e+08,5.621715e+01,1.625799e+08
5.230000e-05,1.609209e+08,5.570383e+01,1.609209e+08
5.240000e-05,1.592619e+08,5.519052e+01,1.592619e+08
5.250000e-05,1.576029e+08,5.467720e+01,1.576029e+08
5.260000e-05,1.559439e+08,5.416388e+01,1.559439e+08
5.270000e-05,1.542850e+08,5.365059e+01,1.542850e+08
5.280000e-05,1.526260e+08,5.313727e+01,1.526260e+08
5.290000e-05,1.509670e+08,5.262395e+01,1.509670e+08
5.300000e-05,1.493080e+08,5.211064e+01,1.493080e+08
5.310000e-05,1.478150e+08,5.164273e+01,1.478150e+08
5.320000e-05,1.463219e+08,5.117481e+01,1.463219e+08
5.330000e-05,1.448288e+08,5.070689e+01,1.448288e+08
5.340000e-05,1.433357e+08,5.023898e+01,1.433357e+08
5.350000e-05,1.418426e+08,4.977106e+01,1.418426e+08
5.360000e-05,1.403496e+08,4.930315e+01,1.403496e+08
5.370000e-05,1.388565e+08,4.883523e+01,1.388565e+08
5.380000e-05,1.373634e+08,4.836732e+01,1.373634e+08
5.390000e-05,1.358703e+08,4.789940e+01,1.358703e+08
5.400000e-05,1.343772e+08,4.743148e+01,1.343772e+08
5.410000e-05,1.330335e+08,4.700503e+01,1.330335e+08
5.420000e-05,1.316897e+08,4.657856e+01,1.316897e+08
5.430000e-05,1.303459e+08,4.615210e+01,1.303460e+08
5.440000e-05,1.290021e+08,4.572563e+01,1.290022e+08
5.450000e-05,1.276583e+08,4.529916e+01,1.276584e+08
5.460000e-05,1.263146e+08,4.487271e+01,1.263147e+08
5.470000e-05,1.249708e+08,4.444625e+01,1.249709e+08
5.480000e-05,1.236270e+08,4.401978e+01,1.236271e+08
5.490000e-05,1.222833e+08,4.359332e+01,1.222833e+08
5.500000e-05,1.209395e+08,4.316685e+01,1.209395e+08
5.510000e-05,1.197301e+08,4.277825e+01,1.197302e+08
5.520000e-05,1.185207e+08,4.238962e+01,1.185208e+08
5.530000e-05,1.173113e+08,4.200100e+01,1.173114e+08
5.540000e-05,1.161019e+08,4.161238e+01,1.161020e+08
5.550000e-05,1.148926e+08,4.122377e+01,1.148926e+08
5.560000e-05,1.136831e+08,4.083515e+01,1.136832e+08
5.570000e-05,1.124737e+08,4.044653e+01,1.124738e+08
5.580000e-05,1.112643e+08,4.005791e+01,1.112644e+08
5.590000e-05,1.100549e+08,3.966929e+01,1.100550e+08
5.600000e-05,1.088456e+08,3.928068e+01,1.088456e+08
5.610000e-05,1.077571e+08,3.892660e+01,1.077571e+08
5.620000e-05,1.066686e+08,3.857252e+01,1.066687e+08
5.630000e-05,1.055802e+08,3.821844e+01,1.055802e+08
5.640000e-05,1.044917e+08,3.786436e+01,1.044918e+08
5.650000e-05,1.034033e+08,3.751029e+01,1.034033e+08
5.660000e-05,1.023148e+08,3.715621e+01,1.023149e+08
5.670000e-05,1.012264e+08,3.680213e+01,1.012264e+08
5.680000e-05,1.001379e+08,3.644805e+01,1.001379e+08
5.690000e-05,9.904944e+07,3.609397e+01,9.904948e+07
5.700000e-05,9.796102e+07,3.573990e+01,9.796105e+07
5.710000e-05,9.698140e+07,3.541734e+01,9.698143e+07
5.720000e-05,9.600178e+07,3.509478e+01,9.600182e+07
5.730000e-05,9.502216e+07,3.477223e+01,9.502220e+07
5.740000e-05,9.404258e+07,3.444968e+01,9.404262e+07
5.750000e-05,9.306297e+07,3.412712e+01,9.306300e+07
5.760000e-05,9.208335e+07,3.380456e+01,9.208338e+07
5.770000e-05,9.110373e+07,3.348200e+01,9.110377e+07
5.780000e-05,9.012411e+07,3.315944e+01,9.012415e+07
5.790000e-05,8.914453e+07,3.283690e+01,8.914457e+07
5.800000e-05,8.816492e+07,3.251434e+01,8.816495e+07
5.810000e-05,8.728326e+07,3.222054e+01,8.728329e+07
5.820000e-05,8.640160e+07,3.192674e+01,8.640163e+07
5.830000e-05,8.551995e+07,3.163294e+01,8.551998e+07
5.840000e-05,8.463832e+07,3.133915e+01,8.463836e+07
5.850000e-05,8.375667e+07,3.104535e+01,8.375670e+07
5.860000e-05,8.287501e+07,3.075155e+01,8.287505e+07
5.870000e-05,8.199336e+07,3.045775e+01,8.199339e+07
5.880000e-05,8.111170e+07,3.016395e+01,8.111173e+07
5.890000e-05,8.023008e+07,2.987016e+01,8.023011e+07
5.900000e-05,7.934843e+07,2.957636e+01,7.934846e+07
5.910000e-05,7.855493e+07,2.930879e+01,7.855496e+07
5.920000e-05,7.776144e+07,2.904122e+01,7.776147e+07
5.930000e-05,7.696797e+07,2.877367e+01,7.696800e+07
5.940000e-05,7.617448e+07,2.850610e+01,7.617451e+07
5.950000e-05,7.538099e+07,2.823853e+01,7.538102e+07
5.960000e-05,7.458750e+07,2.797097e+01,7.458752e+07
5.970000e-05,7.379400e+07,2.770340e+01,7.379403e+07
5.980000e-05,7.300054e+07,2.743584e+01,7.300057e+07
5.990000e-05,7.220705e+07,2.716827e+01,7.220707e+07
6.000000e-05,7.141355e+07,2.690071e+01,7.141358e+07
6.010000e-05,7.069941e+07,2.665707e+01,7.069944e+07
6.020000e-05,6.998527e+07,2.641343e+01,6.998530e+07
6.030000e-05,6.927116e+07,2.616980e+01,6.927118e+07
6.040000e-05,6.855702e+07,2.592616e+01,6.855704e+07
6.050000e-05,6.784288e+07,2.568252e+01,6.784290e+07
6.060000e-05,6.712874e+07,2.543888e+01,6.712876e+07
6.070000e-05,6.641460e+07,2.519524e+01,6.641462e+07
6.080000e-05,6.570048e+07,2.495161e+01,6.570051e+07
6.090000e-05,6.498634e+07,2.470797e+01,6.498637e+07
6.100000e-05,6.427220e+07,2.446433e+01,6.427223e+07
6.110000e-05,6.362947e+07,2.424251e+01,6.362950e+07
6.120000e-05,6.298675e+07,2.402069e+01,6.298677e+07
6.130000e-05,6.234402e+07,2.379887e+01,6.234404e+07
6.140000e-05,6.170129e+07,2.357705e+01,6.170132e+07
6.150000e-05,6.105861e+07,2.335524e+01,6.105864e+07
6.160000e-05,6.041588e+07,2.313342e+01,6.041591e+07
6.170000e-05,5.977316e+07,2.291160e+01,5.977318e+07
6.180000e-05,5.913043e+07,2.268978e+01,5.913045e+07
6.190000e-05,5.848770e+07,2.246795e+01,5.848773e+07
6.200000e-05,5.784498e+07,2.224613e+01,5.784500e+07
6.210000e-05,5.726652e+07,2.204420e+01,5.726654e+07
6.220000e-05,5.668807e+07,2.184227e+01,5.668809e+07
6.230000e-05,5.610961e+07,2.164034e+01,5.610964e+07
6.239999e-05,5.553120e+07,2.143843e+01,5.553122e+07
6.250000e-05,5.495275e+07,2.123650e+01,5.495277e+07
6.260000e-05,5.437430e+07,2.103457e+01,5.437432e+07
6.270000e-05,5.379584e+07,2.083264e+01,5.379586e+07
6.280000e-05,5.321739e+07,2.063071e+01,5.321741e+07
6.290000e-05,5.263893e+07,2.042878e+01,5.263895e+07
6.300000e-05,5.206048e+07,2.022685e+01,5.206050e+07
6.310000e-05,5.153987e+07,2.004305e+01,5.153989e+07
6.320000e-05,5.101926e+07,1.985925e+01,5.101928e+07
6.330000e-05,5.049865e+07,1.967545e+01,5.049867e+07
6.340000e-05,4.997808e+07,1.949167e+01,4.997810e+07
6.350000e-05,4.945748e+07,1.930787e+01,4.945750e+07
6.360000e-05,4.893687e+07,1.912407e+01,4.893689e+07
6.370000e-05,4.841626e+07,1.894028e+01,4.841628e+07
6.380000e-05,4.789565e+07,1.875648e+01,4.789567e+07
6.390000e-05,4.737504e+07,1.857268e+01,4.737506e+07
6.400000e-05,4.685443e+07,1.838888e+01,4.685445e+07
6.410000e-05,4.638589e+07,1.822161e+01,4.638590e+07
6.420000e-05,4.591734e+07,1.805434e+01,4.591736e+07
6.429999e-05,4.544882e+07,1.788708e+01,4.544884e+07
6.440000e-05,4.498028e+07,1.771981e+01,4.498029e+07
6.450000e-05,4.451173e+07,1.755253e+01,4.451175e+07
6.460000e-05,4.404318e+07,1.738526e+01,4.404320e+07
6.470000e-05,4.357463e+07,1.721799e+01,4.357465e+07
6.480000e-05,4.310609e+07,1.705072e+01,4.310610e+07
6.490000e-05,4.263754e+07,1.688345e+01,4.263756e+07
6.500000e-05,4.216899e+07,1.671618e+01,4.216901e+07
6.510000e-05,4.174730e+07,1.656396e+01,4.174732e+07
6.520000e-05,4.132561e+07,1.641175e+01,4.132562e+07
6.530000e-05,4.090394e+07,1.625955e+01,4.090396e+07
6.540000e-05,4.048225e+07,1.610734e+01,4.048227e+07
6.550000e-05,4.006056e+07,1.595512e+01,4.006057e+07
6.560000e-05,3.963886e+07,1.580291e+01,3.963888e+07
6.570000e-05,3.921717e+07,1.565070e+01,3.921719e+07
6.580000e-05,3.879548e+07,1.549849e+01,3.879549e+07
6.590000e-05,3.837379e+07,1.534627e+01,3.837380e+07
6.600000e-05,3.795209e+07,1.519406e+01,3.795211e+07
6.610000e-05,3.757257e+07,1.505557e+01,3.757258e+07
6.619999e-05,3.719307e+07,1.491709e+01,3.719309e+07
6.630000e-05,3.681355e+07,1.477860e+01,3.681356e+07
6.640000e-05,3.643403e+07,1.464010e+01,3.643404e+07
6.650000e-05,3.605450e+07,1.450161e+01,3.605452e+07
6.660000e-05,3.567498e+07,1.436312e+01,3.567499e+07
6.670000e-05,3.529546e+07,1.422463e+01,3.529547e+07
6.680000e-05,3.491593e+07,1.408614e+01,3.491595e+07
6.690000e-05,3.453641e+07,1.394765e+01,3.453642e+07
6.700000e-05,3.415688e+07,1.380915e+01,3.415690e+07
6.710000e-05,3.381531e+07,1.368316e+01,3.381533e+07
6.720000e-05,3.347377e+07,1.355718e+01,3.347378e+07
6.730000e-05,3.313219e+07,1.343119e+01,3.313221e+07
6.740000e-05,3.279062e+07,1.330519e+01,3.279064e+07
6.750000e-05,3.244905e+07,1.317920e+01,3.244906e+07
6.760000e-05,3.210748e+07,1.305321e+01,3.210749e+07
6.770000e-05,3.176591e+07,1.292722e+01,3.176592e+07
6.780000e-05,3.142434e+07,1.280122e+01,3.142435e+07
6.790000e-05,3.108276e+07,1.267523e+01,3.108278e+07
6.800000e-05,3.074119e+07,1.254924e+01,3.074121e+07
6.809999e-05,3.043380e+07,1.243464e+01,3.043381e+07
6.820000e-05,3.012639e+07,1.232003e+01,3.012640e+07
6.830000e-05,2.981897e+07,1.220542e+01,2.981899e+07
6.840000e-05,2.951156e+07,1.209082e+01,2.951157e+07
6.850000e-05,2.920415e+07,1.197621e+01,2.920416e+07
6.860000e-05,2.889673e+07,1.186160e+01,2.889674e+07
6.870000e-05,2.858932e+07,1.174699e+01,2.858933e+07
6.880000e-05,2.828190e+07,1.163239e+01,2.828191e+07
6.890000e-05,2.797449e+07,1.151778e+01,2.797450e+07
6.900000e-05,2.766707e+07,1.140317e+01,2.766709e+07
6.910000e-05,2.739042e+07,1.129894e+01,2.739043e+07
6.920000e-05,2.711375e+07,1.119470e+01,2.711376e+07
6.930000e-05,2.683708e+07,1.109046e+01,2.683709e+07
6.940000e-05,2.656040e+07,1.098622e+01,2.656041e+07
6.950000e-05,2.628373e+07,1.088198e+01,2.628374e+07
6.960000e-05,2.600706e+07,1.077774e+01,2.600707e+07
6.970000e-05,2.573038e+07,1.067350e+01,2.573040e+07
6.980000e-05,2.545371e+07,1.056926e+01,2.545372e+07
6.990000e-05,2.517704e+07,1.046502e+01,2.517705e+07
6.999999e-05,2.490039e+07,1.036079e+01,2.490040e+07
7.010000e-05,2.465138e+07,1.026599e+01,2.465139e+07
7.020000e-05,2.440237e+07,1.017120e+01,2.440238e+07
7.030000e-05,2.415337e+07,1.007640e+01,2.415338e+07
7.040000e-05,2.390436e+07,9.981600e+00,2.390437e+07
7.050000e-05,2.365536e+07,9.886801e+00,2.365537e+07
7.060000e-05,2.340635e+07,9.792003e+00,2.340636e+07
7.070000e-05,2.315735e+07,9.697205e+00,2.315736e+07
7.080000e-05,2.290834e+07,9.602407e+00,2.290835e+07
7.090000e-05,2.265934e+07,9.507609e+00,2.265935e+07
7.099999e-05,2.241035e+07,9.412817e+00,2.241036e+07
7.110000e-05,2.218624e+07,9.326614e+00,2.218625e+07
7.120000e-05,2.196214e+07,9.240411e+00,2.196215e+07
7.130000e-05,2.173803e+07,9.154209e+00,2.173804e+07
7.140000e-05,2.151393e+07,9.068006e+00,2.151394e+07
7.150000e-05,2.128982e+07,8.981803e+00,2.128983e+07
7.160000e-05,2.106572e+07,8.895601e+00,2.106573e+07
7.170000e-05,2.084161e+07,8.809398e+00,2.084162e+07
7.180000e-05,2.061751e+07,8.723195e+00,2.061752e+07
7.190000e-05,2.039340e+07,8.636993e+00,2.039341e+07
7.200000e-05,2.016932e+07,8.550796e+00,2.016932e+07
7.210000e-05,1.996762e+07,8.472418e+00,1.996763e+07
7.220000e-05,1.976592e+07,8.394040e+00,1.976593e+07
7.230000e-05,1.956423e+07,8.315662e+00,1.956424e+07
7.240000e-05,1.936254e+07,8.237284e+00,1.936254e+07
7.250000e-05,1.916084e+07,8.158906e+00,1.916085e+07
7.260000e-05,1.895915e+07,8.080529e+00,1.895915e+07
7.270000e-05,1.875745e+07,8.002151e+00,1.875746e+07
7.280000e-05,1.855576e+07,7.923773e+00,1.855577e+07
7.289999e-05,1.835408e+07,7.845401e+00,1.835409e+07
7.300000e-05,1.815238e+07,7.767023e+00,1.815239e+07
7.310000e-05,1.797086e+07,7.695766e+00,1.797086e+07
7.320000e-05,1.778933e+07,7.624511e+00,1.778934e+07
7.330000e-05,1.760781e+07,7.553255e+00,1.760781e+07
7.340000e-05,1.742628e+07,7.481999e+00,1.742629e+07
7.350000e-05,1.724476e+07,7.410744e+00,1.724476e+07
7.360000e-05,1.706323e+07,7.339488e+00,1.706324e+07
7.370000e-05,1.688171e+07,7.268232e+00,1.688171e+07
7.380000e-05,1.670018e+07,7.196976e+00,1.670019e+07
7.390000e-05,1.651867e+07,7.125726e+00,1.651868e+07
7.400000e-05,1.633715e+07,7.054470e+00,1.633715e+07
7.410000e-05,1.617377e+07,6.989696e+00,1.617378e+07
7.420000e-05,1.601040e+07,6.924922e+00,1.601041e+07
7.430000e-05,1.584703e+07,6.860148e+00,1.584703e+07
7.440000e-05,1.568365e+07,6.795374e+00,1.568366e+07
7.450000e-05,1.552028e+07,6.730600e+00,1.552029e+07
7.460000e-05,1.535691e+07,6.665826e+00,1.535692e+07
7.470000e-05,1.519354e+07,6.601052e+00,1.519354e+07
7.479999e-05,1.503018e+07,6.536283e+00,1.503018e+07
7.490000e-05,1.486680e+07,6.471509e+00,1.486681e+07
7.500000e-05,1.470343e+07,6.406735e+00,1.470344e+07
7.510000e-05,1.455639e+07,6.347858e+00,1.455640e+07
7.520000e-05,1.440936e+07,6.288982e+00,1.440936e+07
7.530000e-05,1.426232e+07,6.230106e+00,1.426233e+07
7.540000e-05,1.411528e+07,6.171230e+00,1.411529e+07
7.550000e-05,1.396825e+07,6.112353e+00,1.396825e+07
7.560000e-05,1.382121e+07,6.053477e+00,1.382122e+07
7.570000e-05,1.367417e+07,5.994601e+00,1.367418e+07
7.580000e-05,1.352715e+07,5.935729e+00,1.352715e+07
7.590000e-05,1.338011e+07,5.876853e+00,1.338012e+07
7.600000e-05,1.323308e+07,5.817977e+00,1.323308e+07
7.610000e-05,1.310074e+07,5.764467e+00,1.310075e+07
7.620000e-05,1.296841e+07,5.710958e+00,1.296842e+07
7.630000e-05,1.283608e+07,5.657449e+00,1.283609e+07
7.640000e-05,1.270375e+07,5.603939e+00,1.270376e+07
7.650000e-05,1.257142e+07,5.550430e+00,1.257142e+07
7.660000e-05,1.243909e+07,5.496921e+00,1.243909e+07
7.669999e-05,1.230676e+07,5.443415e+00,1.230677e+07
7.680000e-05,1.217443e+07,5.389906e+00,1.217444e+07
7.690000e-05,1.204210e+07,5.336397e+00,1.204211e+07
7.700000e-05,1.190977e+07,5.282887e+00,1.190977e+07
7.710000e-05,1.179067e+07,5.234260e+00,1.179068e+07
7.720000e-05,1.167157e+07,5.185633e+00,1.167158e+07
7.730000e-05,1.155247e+07,5.137006e+00,1.155248e+07
7.740000e-05,1.143337e+07,5.088379e+00,1.143338e+07
7.750000e-05,1.131428e+07,5.039752e+00,1.131428e+07
7.760000e-05,1.119518e+07,4.991125e+00,1.119518e+07
7.770000e-05,1.107609e+07,4.942501e+00,1.107609e+07
7.780000e-05,1.095699e+07,4.893874e+00,1.095699e+07
7.790000e-05,1.083789e+07,4.845247e+00,1.083790e+07
7.800000e-05,1.071879e+07,4.796620e+00,1.071880e+07
7.810000e-05,1.061160e+07,4.752434e+00,1.061161e+07
7.820000e-05,1.050441e+07,4.708247e+00,1.050442e+07
7.830000e-05,1.039723e+07,4.664061e+00,1.039723e+07
7.840000e-05,1.029004e+07,4.619875e+00,1.029004e+07
7.850000e-05,1.018285e+07,4.575689e+00,1.018285e+07
7.859999e-05,1.007567e+07,4.531506e+00,1.007567e+07
7.870000e-05,9.968479e+06,4.487320e+00,9.968483e+06
7.880000e-05,9.861290e+06,4.443134e+00,9.861295e+06
7.890000e-05,9.754101e+06,4.398948e+00,9.754106e+06
7.900000e-05,9.646913e+06,4.354762e+00,9.646917e+06
7.910000e-05,9.550443e+06,4.314615e+00,9.550447e+06
7.920000e-05,9.453973e+06,4.274468e+00,9.453978e+06
7.930000e-05,9.357503e+06,4.234321e+00,9.357508e+06
7.940000e-05,9.261034e+06,4.194174e+00,9.261038e+06
7.950000e-05,9.164564e+06,4.154027e+00,9.164568e+06
7.959999e-05,9.068101e+06,4.113883e+00,9.068105e+06
7.970000e-05,8.971631e+06,4.073736e+00,8.971635e+06
7.980000e-05,8.875162e+06,4.033589e+00,8.875166e+06
7.990000e-05,8.778692e+06,3.993442e+00,8.778696e+06
8.000000e-05,8.682222e+06,3.953295e+00,8.682226e+06
8.010000e-05,8.595399e+06,3.916821e+00,8.595403e+06
8.020000e-05,8.508576e+06,3.880348e+00,8.508580e+06
8.030000e-05,8.421753e+06,3.843874e+00,8.421757e+06
8.040000e-05,8.334931e+06,3.807401e+00,8.334934e+06
8.049999e-05,8.248114e+06,3.770930e+00,8.248118e+06
8.060000e-05,8.161291e+06,3.734456e+00,8.161295e+06
8.070000e-05,8.074468e+06,3.697983e+00,8.074472e+06
8.080000e-05,7.987645e+06,3.661509e+00,7.987649e+06
8.090000e-05,7.900822e+06,3.625036e+00,7.900826e+06
8.100000e-05,7.814000e+06,3.588562e+00,7.814003e+06
8.110000e-05,7.735859e+06,3.555429e+00,7.735863e+06
8.120000e-05,7.657718e+06,3.522295e+00,7.657722e+06
8.130000e-05,7.579578e+06,3.489162e+00,7.579581e+06
8.140000e-05,7.501437e+06,3.456029e+00,7.501441e+06
8.149999e-05,7.423302e+06,3.422898e+00,7.423306e+06
8.160000e-05,7.345162e+06,3.389765e+00,7.345165e+06
8.170000e-05,7.267021e+06,3.356631e+00,7.267025e+06
8.180000e-05,7.188881e+06,3.323498e+00,7.188884e+06
8.190000e-05,7.110740e+06,3.290365e+00,7.110743e+06
8.200000e-05,7.032600e+06,3.257231e+00,7.032603e+06
8.210000e-05,6.962273e+06,3.227135e+00,6.962276e+06
8.220000e-05,6.891947e+06,3.197039e+00,6.891950e+06
8.230000e-05,6.821620e+06,3.166943e+00,6.821623e+06
8.239999e-05,6.751299e+06,3.136849e+00,6.751302e+06
8.250000e-05,6.680972e+06,3.106752e+00,6.680975e+06
8.260000e-05,6.610646e+06,3.076656e+00,6.610649e+06
8.270000e-05,6.540319e+06,3.046560e+00,6.540322e+06
8.280000e-05,6.469993e+06,3.016464e+00,6.469996e+06
8.290000e-05,6.399666e+06,2.986368e+00,6.399669e+06
8.300000e-05,6.329340e+06,2.956271e+00,6.329343e+06
8.310000e-05,6.266046e+06,2.928936e+00,6.266049e+06
8.320000e-05,6.202752e+06,2.901601e+00,6.202755e+06
8.330000e-05,6.139458e+06,2.874266e+00,6.139461e+06
8.339999e-05,6.076169e+06,2.846933e+00,6.076172e+06
8.350000e-05,6.012875e+06,2.819598e+00,6.012878e+06
8.360000e-05,5.949581e+06,2.792263e+00,5.949584e+06
8.370000e-05,5.886288e+06,2.764928e+00,5.886290e+06
8.380000e-05,5.822994e+06,2.737592e+00,5.822996e+06
8.390000e-05,5.759700e+06,2.710257e+00,5.759703e+06
8.400000e-05,5.696406e+06,2.682922e+00,5.696409e+06
8.410000e-05,5.639442e+06,2.658097e+00,5.639444e+06
8.420000e-05,5.582477e+06,2.633272e+00,5.582480e+06
8.429999e-05,5.525517e+06,2.608448e+00,5.525519e+06
8.440000e-05,5.468552e+06,2.583623e+00,5.468555e+06
8.450000e-05,5.411588e+06,2.558798e+00,5.411590e+06
8.460000e-05,5.354623e+06,2.533973e+00,5.354626e+06
8.470000e-05,5.297659e+06,2.509148e+00,5.297661e+06
8.480000e-05,5.240694e+06,2.484322e+00,5.240697e+06
8.490000e-05,5.183730e+06,2.459497e+00,5.183732e+06
8.500000e-05,5.126765e+06,2.434672e+00,5.126768e+06
8.510000e-05,5.075497e+06,2.412128e+00,5.075500e+06
8.520000e-05,5.024229e+06,2.389584e+00,5.024232e+06
8.529999e-05,4.972965e+06,2.367042e+00,4.972967e+06
8.540000e-05,4.921697e+06,2.344498e+00,4.921699e+06
8.550000e-05,4.870429e+06,2.321954e+00,4.870431e+06
8.560000e-05,4.819161e+06,2.299411e+00,4.819163e+06
8.570000e-05,4.767893e+06,2.276867e+00,4.767895e+06
8.580000e-05,4.716625e+06,2.254323e+00,4.716627e+06
8.590000e-05,4.665357e+06,2.231779e+00,4.665359e+06
8.600000e-05,4.614089e+06,2.209235e+00,4.614091e+06
8.610000e-05,4.567947e+06,2.188765e+00,4.567950e+06
8.619999e-05,4.521810e+06,2.168296e+00,4.521812e+06
8.630000e-05,4.475668e+06,2.147826e+00,4.475671e+06
8.640000e-05,4.429527e+06,2.127355e+00,4.429529e+06
8.650000e-05,4.383386e+06,2.106885e+00,4.383388e+06
8.660000e-05,4.337245e+06,2.086415e+00,4.337247e+06
8.670000e-05,4.291104e+06,2.065944e+00,4.291106e+06
8.680000e-05,4.244962e+06,2.045474e+00,4.244964e+06
8.690000e-05,4.198821e+06,2.025003e+00,4.198823e+06
8.700000e-05,4.152680e+06,2.004533e+00,4.152682e+06
8.710000e-05,4.111153e+06,1.985947e+00,4.111155e+06
8.719999e-05,4.069629e+06,1.967362e+00,4.069631e+06
8.730000e-05,4.028102e+06,1.948776e+00,4.028104e+06
8.740000e-05,3.986575e+06,1.930190e+00,3.986577e+06
8.750000e-05,3.945048e+06,1.911603e+00,3.945049e+06
8.760000e-05,3.903520e+06,1.893017e+00,3.903522e+06
8.770000e-05,3.861993e+06,1.874431e+00,3.861995e+06
8.780000e-05,3.820466e+06,1.855845e+00,3.820468e+06
8.790000e-05,3.778939e+06,1.837259e+00,3.778941e+06
8.800000e-05,3.737412e+06,1.818673e+00,3.737414e+06
8.809999e-05,3.700040e+06,1.801800e+00,3.700042e+06
8.819999e-05,3.662666e+06,1.784926e+00,3.662668e+06
8.830000e-05,3.625291e+06,1.768052e+00,3.625293e+06
8.840000e-05,3.587917e+06,1.751178e+00,3.587919e+06
8.850000e-05,3.550543e+06,1.734304e+00,3.550544e+06
8.860000e-05,3.513168e+06,1.717430e+00,3.513170e+06
8.870000e-05,3.475794e+06,1.700556e+00,3.475796e+06
8.880000e-05,3.438419e+06,1.683682e+00,3.438421e+06
8.890000e-05,3.401045e+06,1.666808e+00,3.401047e+06
8.900000e-05,3.363671e+06,1.649934e+00,3.363672e+06
8.909999e-05,3.330036e+06,1.634617e+00,3.330038e+06
8.920000e-05,3.296399e+06,1.619298e+00,3.296401e+06
8.930000e-05,3.262762e+06,1.603980e+00,3.262764e+06
8.940000e-05,3.229125e+06,1.588662e+00,3.229127e+06
8.950000e-05,3.195488e+06,1.573343e+00,3.195490e+06
8.960000e-05,3.161851e+06,1.558025e+00,3.161853e+06
8.970000e-05,3.128214e+06,1.542706e+00,3.128216e+06
8.980000e-05,3.094577e+06,1.527388e+00,3.094579e+06
8.990000e-05,3.060941e+06,1.512070e+00,3.060942e+06
9.000000e-05,3.027304e+06,1.496751e+00,3.027305e+06
9.009999e-05,2.997033e+06,1.482847e+00,2.997034e+06
9.020000e-05,2.966759e+06,1.468942e+00,2.966761e+06
9.030000e-05,2.936486e+06,1.455037e+00,2.936487e+06
9.040000e-05,2.906213e+06,1.441132e+00,2.906214e+06
9.050000e-05,2.875939e+06,1.427227e+00,2.875941e+06
9.060000e-05,2.845666e+06,1.413322e+00,2.845668e+06
9.070000e-05,2.815393e+06,1.399417e+00,2.815394e+06
9.080000e-05,2.785120e+06,1.385512e+00,2.785121e+06
9.090000e-05,2.754846e+06,1.371607e+00,2.754848e+06
9.099999e-05,2.724575e+06,1.357703e+00,2.724577e+06
9.110000e-05,2.697329e+06,1.345081e+00,2.697331e+06
9.120000e-05,2.670083e+06,1.332460e+00,2.670085e+06
9.130000e-05,2.642837e+06,1.319839e+00,2.642839e+06
9.140000e-05,2.615591e+06,1.307218e+00,2.615593e+06
9.150000e-05,2.588345e+06,1.294597e+00,2.588347e+06
9.160000e-05,2.561100e+06,1.281976e+00,2.561101e+06
9.170000e-05,2.533854e+06,1.269354e+00,2.533855e+06
9.180000e-05,2.506608e+06,1.256733e+00,2.506609e+06
9.190000e-05,2.479362e+06,1.244112e+00,2.479363e+06
9.199999e-05,2.452118e+06,1.231492e+00,2.452119e+06
9.210000e-05,2.427596e+06,1.220037e+00,2.427598e+06
9.220000e-05,2.403075e+06,1.208582e+00,2.403076e+06
9.230000e-05,2.378554e+06,1.197127e+00,2.378555e+06
9.240000e-05,2.354032e+06,1.185671e+00,2.354034e+06
9.250000e-05,2.329511e+06,1.174216e+00,2.329512e+06
9.260000e-05,2.304990e+06,1.162761e+00,2.304991e+06
9.270000e-05,2.280468e+06,1.151306e+00,2.280470e+06
9.280000e-05,2.255947e+06,1.139851e+00,2.255948e+06
9.289999e-05,2.231428e+06,1.128397e+00,2.231429e+06
9.300000e-05,2.206906e+06,1.116942e+00,2.206907e+06
9.310000e-05,2.184837e+06,1.106546e+00,2.184838e+06
9.320000e-05,2.162768e+06,1.096150e+00,2.162769e+06
9.330000e-05,2.140698e+06,1.085754e+00,2.140700e+06
9.340000e-05,2.118629e+06,1.075358e+00,2.118630e+06
9.350000e-05,2.096560e+06,1.064962e+00,2.096561e+06
9.360000e-05,2.074491e+06,1.054567e+00,2.074492e+06
9.370000e-05,2.052422e+06,1.044171e+00,2.052423e+06
9.380000e-05,2.030352e+06,1.033775e+00,2.030353e+06
9.389999e-05,2.008285e+06,1.023380e+00,2.008286e+06
9.400000e-05,1.986216e+06,1.012984e+00,1.986217e+06
9.410000e-05,1.966353e+06,1.003548e+00,1.966354e+06
9.420000e-05,1.946491e+06,9.941133e-01,1.946492e+06
9.430000e-05,1.926629e+06,9.846782e-01,1.926630e+06
9.440000e-05,1.906766e+06,9.752431e-01,1.906767e+06
9.450000e-05,1.886904e+06,9.658080e-01,1.886905e+06
9.460000e-05,1.867042e+06,9.563729e-01,1.867043e+06
9.470000e-05,1.847179e+06,9.469377e-01,1.847180e+06
9.479999e-05,1.827319e+06,9.375033e-01,1.827320e+06
9.490000e-05,1.807456e+06,9.280682e-01,1.807457e+06
9.500000e-05,1.787594e+06,9.186331e-01,1.787595e+06
9.510000e-05,1.769718e+06,9.100589e-01,1.769719e+06
9.520000e-05,1.751842e+06,9.014848e-01,1.751843e+06
9.530000e-05,1.733966e+06,8.929107e-01,1.733967e+06
9.540000e-05,1.716090e+06,8.843366e-01,1.716091e+06
9.550000e-05,1.698214e+06,8.757625e-01,1.698214e+06
9.560000e-05,1.680338e+06,8.671884e-01,1.680338e+06
9.570000e-05,1.662461e+06,8.586143e-01,1.662462e+06
9.579999e-05,1.644587e+06,8.500408e-01,1.644588e+06
9.590000e-05,1.626711e+06,8.414667e-01,1.626711e+06
9.600000e-05,1.608835e+06,8.328926e-01,1.608835e+06
9.610000e-05,1.592746e+06,8.249954e-01,1.592747e+06
9.620000e-05,1.576657e+06,8.170983e-01,1.576658e+06
9.630000e-05,1.560569e+06,8.092012e-01,1.560570e+06
9.640000e-05,1.544480e+06,8.013041e-01,1.544481e+06
9.650000e-05,1.528392e+06,7.934069e-01,1.528392e+06
9.660000e-05,1.512303e+06,7.855098e-01,1.512304e+06
9.669999e-05,1.496216e+06,7.776133e-01,1.496216e+06
9.679999e-05,1.480127e+06,7.697162e-01,1.480128e+06
9.690000e-05,1.464038e+06,7.618190e-01,1.464039e+06
9.700000e-05,1.447950e+06,7.539219e-01,1.447951e+06
9.710000e-05,1.433470e+06,7.458730e-01,1.433471e+06
9.720000e-05,1.418991e+06,7.378240e-01,1.418991e+06
9.730000e-05,1.404511e+06,7.297751e-01,1.404512e+06
9.740000e-05,1.390032e+06,7.217262e-01,1.390032e+06
9.750000e-05,1.375552e+06,7.136772e-01,1.375553e+06
9.760000e-05,1.361072e+06,7.056283e-01,1.361073e+06
9.769999e-05,1.346594e+06,6.975799e-01,1.346594e+06
9.780000e-05,1.332114e+06,6.895310e-01,1.332115e+06
9.790000e-05,1.317635e+06,6.814821e-01,1.317635e+06
9.800000e-05,1.303155e+06,6.734331e-01,1.303156e+06
9.810000e-05,1.290123e+06,6.610408e-01,1.290124e+06
9.820000e-05,1.277092e+06,6.486485e-01,1.277092e+06
9.830000e-05,1.264060e+06,6.362561e-01,1.264061e+06
9.840000e-05,1.251028e+06,6.238638e-01,1.251029e+06
9.850000e-05,1.237997e+06,6.114715e-01,1.237997e+06
9.859999e-05,1.224966e+06,5.990801e-01,1.224967e+06
9.869999e-05,1.211934e+06,5.866878e-01,1.211935e+06
9.880000e-05,1.198903e+06,5.742954e-01,1.198903e+06
9.890000e-05,1.185871e+06,5.619031e-01,1.185872e+06
9.900000e-05,1.172840e+06,5.495108e-01,1.172840e+06
9.910000e-05,1.166667e+06,5.413553e-01,1.166667e+06
9.920000e-05,1.160494e+06,5.331997e-01,1.160494e+06
9.930000e-05,1.154321e+06,5.250442e-01,1.154321e+06
9.940000e-05,1.148148e+06,5.168887e-01,1.148149e+06
9.950000e-05,1.141975e+06,5.087331e-01,1.141976e+06
9.959999e-05,1.135803e+06,5.005782e-01,1.135803e+06
9.970000e-05,1.129630e+06,4.924227e-01,1.129630e+06
9.980000e-05,1.123457e+06,4.842671e-01,1.123457e+06
9.990000e-05,1.117284e+06,4.761116e-01,1.117284e+06
1.000000e-04,1.111111e+06,4.679561e-01,1.111112e+06

